Solar axion flux from the axion-electron coupling

In non-hadronic axion models, where axions couple to electrons at tree level, the solar axion flux is completely dominated by the ABC reactions (Atomic recombination and deexcitation, Bremsstrahlung and Compton). In this paper the ABC flux is computed from available libraries of monochromatic photon radiative opacities (OP, LEDCOP and OPAS) by exploiting the relations between axion and photon emission cross sections. These results turn to be ~ 30% larger than previous estimates due to atomic recombination (free-bound electron transitions) and deexcitation (bound-bound), which where not previously taken into account.

==> gaeflux.dat <==
Solar differential Axion Flux from the axion electron coupling

column 1 = Energy [keV]
column 2 = Axion Flux 1/[10^19 keV cm^2 day]

I calculated the flux using gae = 0.511*10^-10 
for other values of gae use:
FLUX = Table*[gae/(0.511*10^-10)]^2

0.10000000396798933	0.2581050193910499
0.10005963561836556	0.25910742023049277
0.10011926726874179	0.2601098210699357
0.10017889891911802	0.26111222190937866
0.10023853056949425	0.26211435443238085
0.10029816221987048	0.263116486381243
0.10035779387024671	0.26411861833010514
0.10041742552062294	0.265810278384552
0.10047705717099918	0.2675048030202532
0.10095411037400903	0.27621323834195227
0.10190821678002873	0.2922265779225656
0.10196784843040496	0.2932271351870713
0.10202748008078119	0.29422856751716076
0.10214674338153365	0.2962314718304369
0.10238526998303858	0.30024503534480845
0.10286232318604843	0.3082746624224462
0.10292195483642466	0.30931412758719556
0.10298158648680089	0.310354788510856
0.10310084978755336	0.3124360736144249
0.1033393763890583	0.3168123411754037
0.10339900803943453	0.3179618207077047
0.10345863968981076	0.31900657555082573
0.10351827134018698	0.3200471742769761
0.10357790299056321	0.3210877730031258
0.10363753464093944	0.3221283305072758
0.10369716629131567	0.3228616503961373
0.1037567979416919	0.32351423910485155
0.10381642959206815	0.32416678383655095
0.1038810771343214	0.3248742150021205
0.10394572467657465	0.3255816433849587
0.10407501976108113	0.32699645707840597
0.1043336099300941	0.3298260885850999
0.10485079026812005	0.33548535075114455
0.10588515094417195	0.34671386992968506
0.10795387229627573	0.3711056802131952
0.1118171336811456	0.4176434829493781
0.11560461321316658	0.46690141420867215
0.11971310982531633	0.525223237266538
0.12354742511812836	0.5816221953662857
0.12770275749106919	0.6443282389189088
0.13178230801116111	0.7069535388167126
0.13558767721191534	0.7689777940977264
0.13971406349279833	0.8402047355770015
0.14356626845434362	0.9069673016276913
0.14734269156304	0.9688402237373904
0.15144013175186516	1.0350834143864138
0.1514998701717009	1.035938636094387
0.15155960859153664	1.0367944930829374
0.15167908543120812	1.038506064116096
0.15191803911055107	1.0419276860775832
0.15239594646923701	1.0487735983722937
0.15335176118660887	1.0624922553306486
0.15341149960644462	1.0633512048481022
0.15347123802628035	1.0642096656610867
0.15359071486595183	1.0659265872870554
0.1538296685452948	1.0693599625035868
0.15388940696513054	1.0702178268267828
0.1539491453849663	1.0710756911499786
0.1540686222246378	1.0727907870500004
0.15430757590398075	1.0762197197322874
0.1543673143238165	1.0770767402289283
0.15442705274365223	1.077933327980337
0.15448679116348796	1.0787899157317464
0.1545465295833237	1.0796465034831557
0.15460626800315946	1.0814075303334625
0.1546660064229952	1.0832909877724917
0.15472574484283091	1.0851744452115208
0.15478548326266667	1.0859363245534621
0.15484522168250242	1.0861175953247484
0.15490496010233815	1.086298866096035
0.15502443694200962	1.086660955674713
0.1552633906213526	1.0873836402779835
0.15532814493306535	1.0875792006928724
0.15539289924477812	1.0877742547053213
0.15552240786820365	1.0881643504729934
0.15578142511505466	1.088944360350338
0.15629945960875669	1.0905087681917969
0.15636421392046945	1.0907052986000982
0.1564289682321822	1.0909018290083998
0.1565584768556077	1.091294166877914
0.1568174941024587	1.0920776943508304
0.15733552859616073	1.093660667133288
0.1574002829078735	1.0938590186986912
0.15746503721958624	1.094057370264094
0.15759454584301175	1.0944540733949
0.15785356308986276	1.095253578034451
0.15791831740157553	1.0954534713754065
0.15798307171328826	1.0956533647163609
0.15811258033671377	1.0960522537226407
0.15817733464842654	1.09625150170169
0.15824208896013928	1.0964507496807394
0.15830684327185202	1.0966499976597888
0.15837159758356478	1.0968492456388377
0.15843635189527755	1.0973800115608583
0.1585011062069903	1.0981040233004753
0.1586306148304158	1.0995520068184375
0.15869536914212856	1.10027593219479
0.1587601234538413	1.1009998575711424
0.1588896320772668	1.1024471750108606
0.15895438638897957	1.1031707416469454
0.1590191407006923	1.1038943000816273
0.15908389501240505	1.104617850653623
0.15914864932411782	1.1053414012256193
0.15921340363583059	1.1065288026615179
0.15927815794754333	1.1081202430733228
0.15934291225925606	1.1097116834851275
0.15940766657096883	1.1106459309600034
0.15947123679123082	1.1113559722495618
0.1595348070114928	1.11206601353912
0.15966194745201678	1.1134854954192557
0.15991622833306474	1.1163238215570872
0.16042479009516067	1.122000102997521
0.16048836031542268	1.1227100368610459
0.16055193053568467	1.123419970724571
0.16067907097620865	1.124840955333296
0.1609333518572566	1.1276854111222205
0.1614419136193525	1.1333811896733383
0.1615054838396145	1.1340944543904108
0.16156905405987648	1.134807719107483
0.16169619450040046	1.1362342485416275
0.16175976472066245	1.1369475132586995
0.16182333494092443	1.137660777975772
0.16188690516118642	1.138374042692844
0.1619504753814484	1.1390873074099161
0.1620140456017104	1.1398005721269884
0.1620776158219724	1.1402584487050063
0.16214118604223438	1.1404725226128734
0.16220475626249636	1.1406865965207411
0.16226832648275835	1.1409003833343299
0.16233189670302034	1.1411138873067301
0.16245903714354432	1.1415403682782055
0.1625226073638063	1.1417530909957851
0.1625861775840683	1.1419658137133646
0.16271331802459227	1.1423906586146497
0.16296759890564022	1.143236604066696
0.16347616066773615	1.1449129339327127
0.16353544680488347	1.1451069331666346
0.1635947329420308	1.1453006419519993
0.1637133052163255	1.145688198479083
0.16395044976491485	1.1464632967888155
0.16442473886209358	1.1480088514871085
0.16537331705645097	1.1510915132465367
0.16727047344516577	1.1577286787137648
0.17138580330272415	1.1721565779559142
0.1752269518409448	1.1849639463129207
0.17938911745929426	1.1980310839831732
0.1834755012247948	1.2108919183877738
0.18728770367095765	1.2229448759052457
0.19142092319724927	1.2355439346782735
0.19527996140420315	1.2480048479580617
0.19906321775830815	1.2595873458505247
0.20316749119254193	1.2720782536702788
0.20699758330743798	1.283503815262047
0.2111486925024628	1.295872404140583
0.21522401984463874	1.3080149558223697
0.21902516586747697	1.319070435241113
0.22314732897044398	1.3308897900649002
0.22699531075407325	1.3416472084016127
0.23076751068485366	1.3520926432136076
0.23486072769576283	1.363197093201159
0.23867976338733427	1.3734834858974285
0.24281981615903447	1.3846350866525714
0.24668568761139698	1.3949821340970885
0.2504757772109106	1.4047834868916687
0.25458688389055295	1.4153823568820998
0.2584238092508576	1.425041751218592
0.26258175169129105	1.4353033078890318
0.2666639122788756	1.445234039259537
0.2704718915471224	1.4545229039604548
0.274600887895498	1.464557729596047
0.2784557029245359	1.4737311993139053
0.2822347361007249	1.4822159210057044
0.2863347863570427	1.4912232180079215
0.29016065529402274	1.4996422897992379
0.29430754131113157	1.5084894055149043
0.2983786454753915	1.5171476056998225
0.3021755683203137	1.5252615047613258
0.3062935082453647	1.533640140432388
0.310137266851078	1.5410538079753124
0.31430204253692007	1.549090283743854
0.3183910363699132	1.556982411748158
0.3222058488835687	1.5643249172277252
0.3263416784773529	1.5723125394059057
0.3302033267517994	1.579685773526997
0.33398919317339704	1.586891596915874
0.3380960766751234	1.5944570647034957
0.3419287788575121	1.6009409631148361
0.34608249812002956	1.6080918205867503
0.3501604355296981	1.6150351597426131
0.35396419162002896	1.6211678110382661
0.3580889647904886	1.6280722657222304
0.35814913028816237	1.6281737324079755
0.35820929578583616	1.6282751571109042
0.3583296267811837	1.6284776741280538
0.3585702887718788	1.6288811614064793
0.359051612753269	1.629692027035582
0.36001426071604953	1.6313596105525376
0.3600744262137233	1.6314650568732898
0.36013459171139706	1.6315709684519377
0.36025492270674464	1.631782943487378
0.3604955846974398	1.6322138820067345
0.36097690867883003	1.6330777361690714
0.3619395566416105	1.6348597930124642
0.3619985380478335	1.6349730478840516
0.3620575194540565	1.6350877243751025
0.36217548226650254	1.6353227647831565
0.3624114078913946	1.635802860126372
0.36288325914117875	1.6368285980517583
0.363826961640747	1.6390262708321217
0.36388594304697003	1.6391642133832374
0.36394492445319304	1.6393021559343537
0.36406288726563907	1.6395804487829415
0.3642988128905311	1.6401476457131303
0.3647706641403152	1.64133276425024
0.36482964554653824	1.6414902057007197
0.36488862695276125	1.6416476471511994
0.3650065897652073	1.6419766237235474
0.36524251539009933	1.6426701421646104
0.3657143666398835	1.6441480675462055
0.3657783639379836	1.6443597022108851
0.3658423612360836	1.6445722983171946
0.36597035583228366	1.6450003537914253
0.36622634502468376	1.6458911626354333
0.3662903423227838	1.6461218970676401
0.3663543396208838	1.6463597370086651
0.36648233421708387	1.6468389510871828
0.366738323409484	1.647843000562412
0.366802320707584	1.6480904179649623
0.36686631800568403	1.6483378353675127
0.3669943126018841	1.6488028086737176
0.3670583098999841	1.6490327898367938
0.36712230719808414	1.6492328141871362
0.36718630449618417	1.6494189477304073
0.3672503017942842	1.6496050812736784
0.3673142990923842	1.6497467826268921
0.36737829639048425	1.6498649556589264
0.3674422936885843	1.6499831286909608
0.3675062909866843	1.6500607601571273
0.36757028828478433	1.6501140028699457
0.36763428558288436	1.6501672455827652
0.3676982828809844	1.650198482374622
0.3677622801790844	1.6502147389330766
0.36782627747718444	1.650230995491531
0.36789027477528446	1.6502468980381058
0.3679542720733845	1.6502625286569925
0.3680182693714845	1.650278159275879
0.36808226666958455	1.6502995066057982
0.3681462639676846	1.6503257995415808
0.3682102612657846	1.6503520924773631
0.3682742585638846	1.6503826628111418
0.36833825586198465	1.650417396561225
0.3684022531600847	1.6504521303113073
0.3684662504581847	1.6504944445234424
0.36853024775628473	1.6505450587969852
0.36859424505438476	1.6505956730705276
0.3686582423524848	1.650649449316299
0.36878623694868484	1.6507647958637977
0.36885023424678487	1.650827188394315
0.3689142315448849	1.6508961375567088
0.36904222614108495	1.6510363750868216
0.36929821533348506	1.6513297618310525
0.3698101937182853	1.6519489164998602
0.36986990693327065	1.6520257350988177
0.36992962014825603	1.652102553697775
0.3700490465782268	1.6522590500134593
0.3702878994381683	1.6525788328338376
0.3707656051580513	1.6532284476656292
0.3717210165978173	1.6545635722821461
0.37363183947734935	1.657349097236665
0.3777745023165422	1.663528177592525
0.38164298383639733	1.6689912114692607
0.38543568350340357	1.673821889251115
0.3895494002505386	1.679683553176144
0.3933889356783359	1.6849624486501067
0.39754948818626196	1.6905600873905091
0.40163425884133913	1.6959308421920487
0.4054448481770786	1.700760693112364
0.40957645459294684	1.7055998589522836
0.41343387968947737	1.7103037920952562
0.417215522933159	1.7148183483400468
0.4213181832569694	1.7196542284328513
0.4251466622614421	1.724106674925864
0.42929615834604357	1.7289163219285684
0.43336987257779613	1.7332819970604354
0.437169405490211	1.737325699453044
0.4412899554827546	1.7416107162478582
0.44513632415596055	1.745542716581061
0.4489069109763176	1.7492906858089063
0.45299851487680337	1.7533479390104814
0.45681593745795146	1.7572229041520615
0.4609543771192283	1.761279656490468
0.4648186354611675	1.7648922063159562
0.4686071119502577	1.7684454909541445
0.47271660551947675	1.7721250222482887
0.47655191776935807	1.7757602364342213
0.48070824709936816	1.77927518779055
0.4807720056536988	1.779327681293928
0.4808357642080294	1.7793801747973064
0.48096328131669075	1.7794854754536857
0.4812183155340133	1.7796963858515615
0.48172838396865847	1.7801241984003826
0.4827485208379487	1.7810046474831362
0.48478879457652935	1.782896753176932
0.48484826904774536	1.782955058951917
0.4849077435189613	1.7830133647269015
0.4850266924613933	1.7831300859473904
0.4852645903462573	1.7833637096451331
0.48574038611598525	1.7838243927746515
0.48579986058720126	1.7838809408061127
0.4858593350584172	1.7839374175757143
0.4859782840008492	1.7840500608639835
0.48621618188571314	1.784278235723306
0.4866919776554411	1.7847861910234346
0.48675145212665705	1.78485260618565
0.48681092659787306	1.7849213842442422
0.4869298755403051	1.7850589809431383
0.48716777342516904	1.7853349681716841
0.48764356919489693	1.7858947206460645
0.48859516073435283	1.7870857195926482
0.4886596510974458	1.7871725142807375
0.48872414146053883	1.7872598702502538
0.48885312218672483	1.7874347229340521
0.48911108363909683	1.7877755566483469
0.4896270065438409	1.7884398867465796
0.49065885235332896	1.789808199398376
0.49072334271642193	1.7898948360867135
0.49078783307951496	1.789981472775051
0.49091681380570096	1.790156141424984
0.49117477525807296	1.7905156097497423
0.491690698162817	1.7912988420136178
0.4927225439723051	1.7928918527602136
0.49278275025228346	1.7929857873485082
0.4928429565322618	1.7930805307514306
0.4929633690922185	1.793271775930024
0.4932041942121319	1.7936789153341786
0.49368584445195873	1.7945078121036675
0.4946491449316124	1.7961991881103565
0.49470935121159076	1.7963093917712494
0.4947695574915691	1.7964194416482462
0.4948899700515258	1.7966399941775062
0.4951307951714392	1.7970875969843876
0.49561244541126603	1.7979883901156828
0.49657574589091963	1.8000467140253449
0.4966347680794472	1.8001809816843326
0.4966937902679748	1.8003146740964269
0.49681183464503	1.800582362979879
0.4970479233991403	1.8011214361022603
0.4971069455876679	1.8012569864603265
0.4971659677761955	1.8013925368183927
0.49728401215325063	1.801680079233105
0.497520100907361	1.8023005129777714
0.4975791230958886	1.80246637239313
0.4976381452844162	1.8026403818500454
0.49775618966147134	1.8029884614831688
0.4979922784155817	1.8036897506196055
0.4984644559238024	1.8051721985440792
0.49852347811233	1.805367514318388
0.4985825003008576	1.8055751224503405
0.49870054467791275	1.8059903387142457
0.4987595668664403	1.8062167310532475
0.4988185890549679	1.806445944592743
0.4989366334320231	1.8069239460286375
0.4989956556205507	1.8071849130018953
0.4990546778090783	1.8074458799751536
0.49917272218613346	1.8080002090437657
0.4994088109402438	1.809218631199494
0.4994678331287714	1.8095410343791296
0.499526855317299	1.809887052490292
0.4995858775058266	1.810236994005534
0.49964489969435416	1.8105869355207742
0.4997039218828817	1.810900056584526
0.4997629440714093	1.8111890837800961
0.4998219662599369	1.8114773810066758
0.4998809884484645	1.8117186200910809
0.4999400106369921	1.81187307095558
0.4999990328255197	1.8120275218200794
0.5000580550140473	1.8121610899374698
0.5001170772025749	1.812102731102102
0.5001760993911025	1.812044372266734
0.5002351215796301	1.8119860134313668
0.5002941437681576	1.8118596919147192
0.5003531659566852	1.8117209644733954
0.5004172040370898	1.811570447536232
0.5004812421174945	1.8114253966477378
0.500545280197899	1.8112826561779007
0.5006093182783036	1.8111399157080623
0.5006733563587082	1.8110213306295846
0.5007373944391128	1.81091286685
0.5008014325195174	1.8108044030704162
0.500865470599922	1.810717187640125
0.5009295086803266	1.810638797697787
0.5009935467607312	1.8105604077554487
0.5010575848411358	1.810500416303643
0.5011216229215404	1.810447999687814
0.501185661001945	1.8103955830719853
0.5012496990823496	1.8103604021260147
0.5013137371627542	1.8103322548606668
0.5013777752431587	1.8103041075953188
0.5014418133235634	1.810290968811356
0.501505851403968	1.810283900749687
0.5015698894843725	1.8102768326880183
0.5016339275647772	1.810270707746523
0.5016979656451818	1.8102649609037906
0.5017620037255863	1.8102592140610574
0.501826041805991	1.810260988688251
0.5018900798863956	1.810265751867194
0.5019541179668001	1.810270515046137
0.5020181560472048	1.810279495238225
0.5020821941276093	1.810290136041038
0.5021462322080139	1.8103007768438495
0.5022102702884186	1.8103161177518674
0.5022743083688231	1.8103332929162492
0.5024023845296324	1.8103716124148646
0.502466422610037	1.8103942918121128
0.5025304606904416	1.8104169712093598
0.5026585368512508	1.8104682644198025
0.5029146891728692	1.8105769352318213
0.5029787272532737	1.810606238229548
0.5030427653336784	1.8106361609107362
0.5031708414944875	1.8106981843646341
0.503426993816106	1.8108340640381677
0.5034910318965107	1.810869420564165
0.5035550699769152	1.8109060449856378
0.5036831461377245	1.8109802220343465
0.5039392984593428	1.8111309471518553
0.5044516031025796	1.8114540370159786
0.5045113570998696	1.8114939724642911
0.5045711110971596	1.8115342972721096
0.5046906190917394	1.8116152551766724
0.5049296350808992	1.81178113921655
0.5054076670592188	1.812128518685403
0.506363731015858	1.8128436748713228
0.5082758589291363	1.8143338929299297
0.5124211318358217	1.8174525240080863
0.5164906228896583	1.8202101160454238
0.5202859326241571	1.8230393839472256
0.5244022594387847	1.8258409395032198
0.5282444049340747	1.8284540173309847
0.5324075675094934	1.831399597428533
0.5364949482320631	1.8342260911388526
0.5403081476352952	1.8368349157464396
0.5403727447678477	1.8368819187937675
0.5404373419004003	1.8369303852054053
0.5405665361655052	1.8370268912493457
0.5406311332980578	1.8370746327269414
0.5406957304306103	1.8371223742045366
0.5408249246957153	1.837209425086867
0.5408895218282679	1.8372519900683948
0.5409541189608204	1.837288211206437
0.5410833132259254	1.8373598155845006
0.5413417017561355	1.8374946647815042
0.5414062988886881	1.8375283958214312
0.5414708960212405	1.8375632333749974
0.5416000902863456	1.837633378562807
0.5418584788165556	1.8377754030904878
0.541923075949108	1.8378115104519075
0.5419876730816606	1.8378485765671344
0.5421168673467656	1.837924144976695
0.5423752558769757	1.838086801949005
0.5424398530095282	1.8381291114325695
0.5425044501420807	1.8381728085331204
0.5426336444071858	1.8382662264957805
0.5428920329373957	1.8384608469763464
0.5434088099978158	1.838865667572032
0.5444423641186561	1.8396284626430184
0.5445026771680939	1.8396735940715319
0.5445629902175317	1.8397187255000462
0.5446836163164075	1.8398102438147754
0.544924868514159	1.839997007873318
0.5454073729096618	1.840392126017553
0.5463723817006676	1.8412542730287158
0.5464326947501055	1.8413135871734394
0.5464930077995434	1.841373353896034
0.5466136338984191	1.8414950827105312
0.5468548860961705	1.8417502656445142
0.5473373904916734	1.8422710272439762
0.5483023992826792	1.8432346034217215
0.5483615282406663	1.8432890311263628
0.5484206571986534	1.8433434972177927
0.5485389151146276	1.8434520754911703
0.548775430946576	1.8436620822198642
0.5492484626104728	1.844095155401911
0.5501945259382663	1.844879458213031
0.5502536548962534	1.8449263331224097
0.5503127838542405	1.8449733919229379
0.5504310417702147	1.8450705230112092
0.5506675576021631	1.8452694770683875
0.5511405892660599	1.8456234188530118
0.551199718224047	1.845663659027105
0.5512588471820341	1.8457043523942973
0.5513771050980083	1.8457854955544386
0.5516136209299567	1.845934173157455
0.5520866525938535	1.846241888807687
0.5521507974437176	1.8462849376454316
0.5522149422935817	1.8463281842206822
0.5523432319933099	1.8464144394303759
0.5525998113927664	1.8465827867476652
0.5531129701916793	1.8468954590722748
0.5531771150415434	1.8469323281777352
0.5532412598914075	1.846969197283196
0.5533695495911357	1.8470415063317205
0.5536261289905922	1.8471840323440696
0.554139287789505	1.847444829772118
0.5542034326393692	1.8474748222972093
0.5542675774892333	1.8475042924664062
0.5543958671889615	1.8475621909024431
0.554652446588418	1.8476788574129512
0.5551656053873308	1.8479177815842545
0.5561919229851565	1.848384024088051
0.5562517837519059	1.8484128811882192
0.5563116445186553	1.8484417382883893
0.5564313660521543	1.8485001332403945
0.5566708091191521	1.8486188090278735
0.5567306698859016	1.848648737343452
0.556790530652651	1.8486786617934303
0.55691025218615	1.8487385088212938
0.5571496952531478	1.8488540634978738
0.5572095560198973	1.8488847472392491
0.5572694167866468	1.8489154309806235
0.5573891383201457	1.8489794700104507
0.5576285813871436	1.8491147607028142
0.5581074675211392	1.8494137286582792
0.5581673282878885	1.8494514729344187
0.558227189054638	1.8494892172105597
0.5583469105881369	1.8495639285784302
0.5585863536551348	1.849716270299851
0.5590652397891305	1.8500528893004557
0.5600230120571218	1.8507946853799109
0.5641751182092158	1.8537017390194561
0.5642388107763916	1.8537448159831555
0.5643025033435672	1.8537864866798293
0.5644298884779186	1.853869221464349
0.5646846587466214	1.8540301846912044
0.5651941992840271	1.8543274983941043
0.5652578918512028	1.8543647869026545
0.5653215844183785	1.8544020754112054
0.56544896955273	1.85447598395667
0.5657037398214328	1.8546232097552293
0.5662132803588384	1.8549441112486904
0.5662769729260142	1.8549887226970947
0.5663406654931898	1.8550341263063388
0.5664680506275412	1.8551253691117666
0.566722820896244	1.8553053011586196
0.5672323614336497	1.855651651002014
0.568251442508461	1.8564382888363724
0.5683108509925221	1.8564884241682897
0.5683702594765832	1.8565385595002073
0.5684890764447053	1.8566414080422105
0.5687267103809495	1.8568521954746249
0.5687861188650105	1.856907176618912
0.5688455273490716	1.8569632542459977
0.5689643443171937	1.857075958915386
0.5692019782534379	1.8573098825663634
0.5692613867374989	1.8573706644449928
0.56932079522156	1.8574334439941251
0.5694396121896821	1.8575625767329373
0.5696772461259263	1.8578473686299881
0.5701525139984147	1.85840334622021
0.5702119224824758	1.8584686800454417
0.5702713309665368	1.8585321709348819
0.5703901479346589	1.8586603861716335
0.5706277818709031	1.8589360819643796
0.5706871903549642	1.8590088962775633
0.5707465988390252	1.859083332136223
0.5708654158071473	1.8592400619069072
0.5711030497433915	1.859580804436085
0.5711624582274526	1.8596674066935823
0.5712218667115136	1.8597540089510798
0.5713406836796358	1.8599372799734506
0.57157831761588	1.8603300651733847
0.5720535854883685	1.8612034931860324
0.5721180098643066	1.861332226571173
0.5721824342402446	1.8614618086864905
0.5723112829921208	1.8617274463616098
0.5723757073680589	1.861860306801711
0.5724401317439969	1.861993226093307
0.572568980495873	1.8622571036816662
0.5726334048718111	1.8623868628593105
0.5726978292477491	1.8625166220369556
0.5727622536236872	1.8626318920149418
0.5728266779996253	1.8627441298591154
0.5728911023755634	1.862855343400223
0.5729555267515014	1.8629368645049613
0.5730199511274394	1.8630183856097005
0.5730843755033775	1.8630878564196598
0.5731487998793157	1.8631191150413093
0.5732132242552537	1.8631503736629587
0.5732776486311917	1.863161022237129
0.5733420730071298	1.8631460853058428
0.5734064973830679	1.8631311483745574
0.5734709217590059	1.8630905137344986
0.573535346134944	1.8630361962646318
0.5735997705108821	1.8629818787947667
0.5736641948868202	1.8629088984060949
0.5737286192627582	1.8628328533146512
0.5738574680146343	1.8626687697624822
0.5741151655183866	1.8623167596624457
0.5741795898943247	1.8622311797061226
0.5742440142702627	1.8621488247091027
0.5743728630221389	1.8619915620648537
0.574437287398077	1.8619200862382146
0.574501711774015	1.8618486104115752
0.5746305605258911	1.86172169035633
0.5746949849018292	1.8616591932764197
0.5747594092777673	1.861601338569063
0.5748882580296434	1.8614876936016687
0.5749526824055815	1.8614363412326609
0.5750171067815195	1.8613838596857593
0.5751459555333956	1.8612928786212974
0.5752103799093338	1.8612496557551501
0.5752748042852718	1.8612135145801838
0.5754036530371479	1.8611468348120153
0.5756613505409002	1.8610216405609206
0.5757257749168383	1.8609934915140418
0.5757901992927763	1.8609652341979188
0.5759190480446524	1.8609068137762361
0.5761767455484047	1.8608030858958606
0.5762368858412281	1.8607800910561243
0.5762970261340514	1.8607570962163884
0.5763571664268748	1.8607341013766512
0.5764173067196983	1.860715264774418
0.5764774470125217	1.8606974177135496
0.5765375873053451	1.8606795706526817
0.5765977275981685	1.8606639129751559
0.5766578678909919	1.8606499423312843
0.5767180081838154	1.8606359716874112
0.5767781484766388	1.8606234075361112
0.5768382887694622	1.8606138073504854
0.5768984290622856	1.8606042071648599
0.576958569355109	1.860594664979216
0.5770187096479324	1.8605858004551232
0.5770788499407559	1.8605769359310302
0.5771389902335793	1.8605680714069373
0.5771991305264027	1.8605622778305233
0.5772592708192261	1.8605570872906296
0.5773194111120495	1.8605518967507357
0.577379551404873	1.8605476845734035
0.5774396916976964	1.8605441442045705
0.5774998319905198	1.8605406038357373
0.5775599722833432	1.8605380869284496
0.5776201125761666	1.8605374715041259
0.57768025286899	1.860536856079802
0.5777403931618135	1.860536177296486
0.5778005334546369	1.8605349693471973
0.5778606737474603	1.8605337613979083
0.5779208140402837	1.8605325534486197
0.5779809543331071	1.8605309005956252
0.5780410946259306	1.8605291776834674
0.578101234918754	1.8605274547713098
0.5781613752115774	1.8605252014003892
0.5782215155044008	1.8605226242535726
0.5782816557972242	1.8605200471067544
0.5783417960900477	1.860517262423038
0.5784019363828711	1.8605141362338145
0.5784620766756945	1.8605110100445916
0.5785222169685179	1.860507564449144
0.5785823572613413	1.860502072645756
0.5786424975541647	1.860496580842367
0.5787026378469882	1.860491089038979
0.5787627781398116	1.860485575933521
0.578822918432635	1.8604800602500373
0.5788830587254584	1.8604745445665545
0.5789431990182818	1.8604706043996495
0.5790033393111053	1.8604673918062071
0.5790634796039287	1.8604641792127652
0.5791236198967521	1.8604621999203856
0.5791837601895755	1.8604620243570433
0.5792439004823989	1.8604618487937008
0.5793040407752224	1.8604618844738194
0.5793641810680458	1.8604630040059174
0.5794243213608692	1.8604641235380142
0.5794844616536926	1.8604652430701112
0.579544601946516	1.860468491151961
0.5796047422393394	1.8604719239911145
0.5796648825321629	1.860475356830268
0.5797250228249863	1.8604798481657614
0.5797851631178097	1.8604848441564323
0.5798453034106331	1.8604898401471028
0.5799054437034565	1.8604952920534752
0.5800257242891033	1.860507384168537
0.580084680490476	1.8605133183237894
0.5801436366918487	1.860519286137319
0.5802025928932213	1.8605252539508481
0.5802615490945939	1.860531221764377
0.5803205052959666	1.860538030919327
0.5803794614973392	1.8605449693107945
0.5804973739000845	1.8605594963287928
0.5805563301014571	1.8605675984821146
0.5806152863028298	1.8605757006354378
0.5806742425042024	1.8605843998551375
0.580733198705575	1.8605948843164004
0.5807921549069477	1.860605368777662
0.5808511111083203	1.8606158532389245
0.5809690235110656	1.8606368532961866
0.5810279797124382	1.8606473537855053
0.5810869359138109	1.860658570511689
0.5812048483165562	1.8606818294717558
0.5814406731220468	1.8607297633226227
0.5819123227330281	1.8608190110049947
0.5819712789344007	1.860829756723839
0.5820302351357733	1.8608405455695163
0.5821481475385186	1.8608629560364593
0.5823839723440093	1.860910210934057
0.5828556219549905	1.8609972462143902
0.5837989211769529	1.8611670504196813
0.5838628932702026	1.861178925210604
0.5839268653634522	1.8611908000015278
0.5840548095499516	1.8612133510228022
0.5841187816432012	1.8612242646374622
0.5841827537364509	1.8612353768651027
0.5843106979229502	1.8612592078264316
0.5848224746689474	1.8613679016547775
0.584886446762197	1.8613825221918057
0.5849504188554467	1.861397143958657
0.585078363041946	1.86142712489846
0.5853342514149448	1.8614889136063495
0.5858460281609421	1.8616125459743076
0.5878931351449312	1.8621046049396817
0.591713167793572	1.8631371296303334
0.5958542175223415	1.8641922044743175
0.5959146373412387	1.8642042686132085
0.5959750571601361	1.8642163926778805
0.5960958967979308	1.8642406558672846
0.5963375760735203	1.8642877524095975
0.5968209346246993	1.8643780347031298
0.5968813544435967	1.864389330813043
0.5969417742624941	1.8644006733166019
0.5970626139002888	1.8644233583237202
0.5973042931758783	1.8644714341602504
0.5977876517270573	1.864577122929064
0.5978480715459547	1.8645904131597173
0.597908491364852	1.8646037718531243
0.5980293310026468	1.8646308875484008
0.5982710102782363	1.864688057857263
0.5987543688294152	1.8648056911943762
0.5997210859317732	1.8650585887713407
0.5997803216592198	1.8650764205676802
0.5998395573866664	1.8650946395428012
0.5999580288415596	1.865131040470861
0.6001949717513461	1.8652023506777649
0.6006688575709189	1.8653375197056106
0.6016166292100646	1.8655848874629497
0.6016758649375112	1.8655989729648292
0.6017351006649578	1.8656130584667083
0.601853572119851	1.8656420440193264
0.6020905150296375	1.8657015346140835
0.6025644008492104	1.8658278551931269
0.6035121724883561	1.8661067579879338
0.6035764241076798	1.866127340751976
0.6036406757270033	1.8661479992500392
0.6037691789656505	1.8661894034305195
0.6040261854429451	1.8662706995320537
0.6040904370622686	1.8662905460590047
0.6041546886815923	1.8663102836057968
0.6042831919202396	1.8663501870998602
0.604540198397534	1.8664391661881077
0.6046044500168577	1.8664635716438749
0.6046687016361812	1.8664894890404617
0.6047972048748285	1.8665421053069806
0.605054211352123	1.8666632065772908
0.6051184629714466	1.8666944201920406
0.6051827145907702	1.8667254151204953
0.6052469662100939	1.866756222947007
0.6053112178294175	1.866785863318641
0.6053754694487412	1.8668106634196127
0.6054397210680648	1.8668343679481774
0.6055039726873883	1.8668580724767427
0.605568224306712	1.8668745004334477
0.6056324759260356	1.8668907719965528
0.6056967275453592	1.866905627981576
0.6057609791646827	1.8669147853916783
0.6058252307840064	1.8669239428017803
0.6058894824033301	1.8669330922193932
0.6059537340226537	1.8669422305544134
0.606082237261301	1.8669605895258337
0.6061464888806245	1.8669698566534216
0.6062107404999482	1.8669791237810105
0.6062749921192718	1.8669908665036579
0.6063392437385955	1.867003015434248
0.6064034953579192	1.8670154514531605
0.6064677469772427	1.8670312314297344
0.6065319985965663	1.8670470114063085
0.6065962502158899	1.8670599954270684
0.6066605018352136	1.8670664270696513
0.6067247534545371	1.8670728587122338
0.6067890050738607	1.867073411889895
0.6068532566931844	1.867068519347075
0.606917508312508	1.8670636268042542
0.6069817599318316	1.867060924089115
0.6070460115511551	1.8670589942633762
0.6071102631704788	1.867057064437637
0.6071745147898024	1.8670535751322395
0.607238766409126	1.8670500194076856
0.6073030180284495	1.8670466837669817
0.6073672696477732	1.867044356392091
0.6074315212670969	1.867042029017201
0.6074957728864205	1.8670415236913482
0.6075600245057442	1.8670437606653312
0.6076242761250678	1.8670459976393141
0.6076842436612768	1.867051091260312
0.6077442111974858	1.8670582563690725
0.6078041787336947	1.8670654214778335
0.6078641462699037	1.8670733748349686
0.6079241138061127	1.8670818249322148
0.6079840813423216	1.867090275029461
0.6081040164147395	1.8671094766969438
0.6081639839509485	1.8671193345541108
0.6082239514871575	1.8671296646502216
0.6083438865595754	1.8671508195318263
0.6085837567044112	1.8671972994047819
0.6086437242406202	1.867210273560274
0.6087036917768291	1.8672232477157666
0.6088236268492471	1.867251162660932
0.6090634969940829	1.8673106255503917
0.6095432372837547	1.8674351324282854
0.6096032048199638	1.8674505699119681
0.6096631723561727	1.8674651158899949
0.6097831074285907	1.867493836476559
0.6100229775734265	1.8675447555352596
0.6105027178630982	1.8676380030336572
0.6105626853993071	1.8676473915965197
0.6106226529355161	1.867656683213368
0.610742588007934	1.8676750601391185
0.610802555544143	1.86768413598359
0.6108625230803519	1.8676932118280618
0.6109824581527699	1.8677133555452199
0.6110424256889788	1.867723438707792
0.6111023932251878	1.8677344344478553
0.6112223282976057	1.8677564486436031
0.6114621984424417	1.8678056728673393
0.6115271818705277	1.867819892440884
0.6115921652986136	1.8678343219950067
0.6117221321547857	1.8678647353201439
0.6119820658671296	1.867930230632189
0.6125019332918173	1.8680698423363846
0.6135416681411929	1.8683478594984333
0.6156211378399443	1.8689155265423691
0.6197042953845981	1.8699911247288499
0.6235132716099142	1.8709892308067408
0.6235778027553118	1.8710095783626457
0.6236423339007093	1.8710312886942286
0.6237713961915046	1.8710745874186867
0.6240295207730948	1.871159853659016
0.6245457699362754	1.8713125620633988
0.624610301081673	1.8713308239471698
0.6246748322270705	1.8713490858309394
0.6248038945178658	1.8713877752201973
0.625062019099456	1.871467508287253
0.6251265502448535	1.871487556550715
0.6251910813902511	1.8715076048141774
0.6253201436810463	1.8715478048385372
0.6253846748264439	1.8715679335323168
0.6254492059718415	1.8715873541346684
0.6255782682626366	1.8716246904456515
0.6256427994080342	1.8716414344094723
0.6257073305534318	1.8716572846174657
0.6257718616988294	1.8716731348254585
0.625836392844227	1.871686256711093
0.6259009239896245	1.8716990095570214
0.6259654551350221	1.8717115470928343
0.6260299862804197	1.8717215700929155
0.6260945174258172	1.8717315930929967
0.6261590485712147	1.8717414284103189
0.6262235797166124	1.8717507735903218
0.62628811086201	1.8717601187703263
0.6263526420074075	1.871770435008357
0.6264171731528051	1.8717818249050615
0.6264817042982027	1.8717932148017669
0.6266107665889978	1.871819267062797
0.6266752977343955	1.8718326130890883
0.626739828879793	1.8718472438342333
0.6268688911705882	1.8718769643863449
0.6269334223159857	1.8718929213913296
0.6269979534613833	1.8719088783963145
0.6271270157521784	1.8719442003682127
0.627191546897576	1.8719628471889669
0.6272560780429736	1.8719830127937802
0.6273206091883712	1.8720049257732645
0.6273851403337687	1.8720268387527494
0.6274496714791663	1.8720526366556214
0.6275142026245639	1.8720794078085001
0.627643264915359	1.8721328370621182
0.627703511977642	1.872157708356042
0.627763759039925	1.872182579649966
0.6278240061022079	1.8722028192684237
0.6278842531644908	1.872222661851016
0.6279445002267737	1.8722425044336075
0.6280047472890566	1.872262034280041
0.6280649943513396	1.8722815368656514
0.6281252414136225	1.8723010394512625
0.6281854884759054	1.872324241873705
0.6282457355381883	1.8723477721739092
0.6283662296627541	1.87239573744429
0.6286072179118858	1.87249992680821
0.6286674649741687	1.872527639026081
0.6287277120364516	1.872556302658186
0.6288482061610174	1.8726138068761484
0.6289084532233004	1.8726441126070443
0.6289687002855833	1.8726745650953551
0.6290891944101492	1.8727379558675346
0.6291494414724321	1.8727711326181786
0.6292096885347152	1.872804309368822
0.629330182659281	1.8728797952552219
0.6295711709084126	1.8730420239138017
0.6296314179706956	1.873080210460954
0.6296916650329785	1.873118061252828
0.6298121591575443	1.8731955749691842
0.6298724062198272	1.8732354224642391
0.6299326532821101	1.873275269959295
0.6300531474066761	1.8733655270015295
0.630113394468959	1.873410914993734
0.630173641531242	1.8734595410889863
0.6302941356558078	1.8735574722267956
0.6305351239049395	1.873782273788032
0.6305953709672224	1.873843959468777
0.6306556180295053	1.8739056451495226
0.6307761121540711	1.8740389232005472
0.6308363592163541	1.8741058189980422
0.630896606278637	1.874177167536008
0.6310171004032028	1.8743208518289611
0.6310773474654857	1.8743986786101559
0.6311375945277686	1.8744771778829439
0.6312580886523345	1.874644716262053
0.6314990769014662	1.8750298654718254
0.6315581398722985	1.8751305575658916
0.6316172028431306	1.8752402591589794
0.6317353287847949	1.8754622799449283
0.6319715806681234	1.8759548156301316
0.6320306436389556	1.8760872763620995
0.6320897066097877	1.876219737094067
0.6322078325514521	1.8764961280355807
0.6324440844347807	1.877065176216934
0.6325031474056129	1.877209462740364
0.632562210376445	1.8773540956214219
0.6326803363181094	1.8776424349456207
0.632916588201438	1.8782099177579523
0.6329756511722702	1.8783501467146235
0.6330347141431023	1.8784893748205354
0.6331528400847667	1.8787645927264747
0.6333890919680953	1.8792897490485636
0.6334481549389275	1.8794067635293896
0.6335072179097596	1.8795237780102152
0.633625343851424	1.8797480575495762
0.6338615957347526	1.8801704533282038
0.6339206587055848	1.8802725906144697
0.6339797216764169	1.8803672839558656
0.6340978476180813	1.8805565332836127
0.63433409950141	1.8808875151019535
0.6343931624722421	1.8809642545075598
0.6344522254430742	1.8810409939131663
0.6345703513847386	1.881182714507048
0.6348066032680673	1.881448190665259
0.6352791070347245	1.8819290619683442
0.6353431858974337	1.8819899371655298
0.6354072647601428	1.8820480607430103
0.6355354224855612	1.882161889708525
0.6357917379363978	1.8823871200416662
0.6363043688380712	1.8828189237759763
0.637329630641418	1.8837666944364975
0.6373937095041272	1.8838336616451936
0.6374577883668364	1.8839006288538898
0.6375859460922547	1.8840377865476758
0.6378422615430914	1.8843262525671445
0.6379063404058005	1.8844045803534384
0.6379704192685097	1.884483704389754
0.638098576993928	1.8846476054949846
0.6383548924447647	1.884994868112648
0.6384189713074739	1.8850836922649599
0.638483050170183	1.8851726770845016
0.6386112078956014	1.885346626905204
0.6386752867583105	1.8854311421912138
0.6387393656210197	1.8855153107469131
0.6388034444837289	1.8855855972581796
0.638867523346438	1.8856558837694468
0.6389316022091472	1.8857210850323185
0.6389956810718564	1.8857716676405665
0.6390597599345655	1.8858222502488162
0.6391238387972747	1.885865013704638
0.639187917659984	1.8858996972106121
0.639251996522693	1.8859343807165878
0.6393160753854022	1.8859637598074244
0.6393801542481115	1.8859911320562697
0.639439949027706	1.8860166742946534
0.6394997438073005	1.8860387900096265
0.6396193333664896	1.8860821279624531
0.6398585124848677	1.886174389973118
0.6399183072644622	1.8861975258616688
0.6399781020440567	1.8862206617502209
0.6400976916032457	1.8862706212213796
0.6401574863828402	1.8862956835758797
0.6402172811624347	1.8863234568608465
0.6403368707216238	1.8863792209461674
0.6403966655012183	1.8864104876780576
0.6404564602808129	1.8864417544099474
0.6405760498400019	1.8865098707654442
0.64081522895838	1.8866620976534343
0.6408750237379744	1.8867017097064493
0.640934818517569	1.886741636586331
0.6410544080767581	1.886821025618423
0.6411142028563526	1.8868586782806995
0.6411739976359472	1.8868963309429763
0.6412935871951362	1.8869606036789084
0.6413533819747307	1.8869893581361967
0.6414131767543252	1.8870167201015489
0.6415327663135142	1.8870641160466386
0.6417719454318923	1.887158824814279
0.6418317402114868	1.8871829605413781
0.6418915349910814	1.8872070962684755
0.6420111245502704	1.8872569261190508
0.6420709193298649	1.887282189526154
0.6421307141094594	1.8873089947898474
0.6421905088890539	1.887337951534696
0.6422503036686484	1.8873671818392994
0.6423100984482429	1.8874023774038708
0.6423698932278374	1.8874442662543462
0.6424894827870266	1.8875296139800728
0.6427286619054047	1.887712531261892
0.6427884566849992	1.8877592785200852
0.6428482514645937	1.8878069622053428
0.6429678410237827	1.8879038037814901
0.6432070201421608	1.888127045340688
0.6432718308136323	1.8881909581249208
0.6433366414851038	1.888254870909154
0.643466262828047	1.8883845624147304
0.6435310734995185	1.8884496486786662
0.64359588417099	1.8885160320027947
0.643725505513933	1.88865100243374
0.6437903161854046	1.8887232369025981
0.6438551268568762	1.8887954713714572
0.6439847481998192	1.8889459862873128
0.6442439908857054	1.8892943311324344
0.644308801557177	1.8893891024597345
0.6443736122286484	1.8894838737870352
0.6445032335715914	1.8896947284910302
0.644568044243063	1.8898043364973862
0.6446328549145346	1.889928591245391
0.6447624762574776	1.8901895719259065
0.6448272869289491	1.8903419505948613
0.6448920976004207	1.8904950915844636
0.6450217189433638	1.8908129018132336
0.6452809616292499	1.8914809903540342
0.6453457723007214	1.8916672431779273
0.6454105829721929	1.8918586751615238
0.6455402043151359	1.892248201207259
0.6457994470010221	1.893070460011302
0.6458642576724936	1.8932897991999094
0.6459290683439651	1.8935152934527013
0.6460586896869083	1.893971929409216
0.6463179323727943	1.8949134537557286
0.6463827430442659	1.895153821873331
0.6464475537157375	1.8954035385210048
0.6465771750586805	1.8959129367087337
0.6468364177445667	1.8969968256332017
0.6473549031163389	1.8993827615942573
0.6474185296963597	1.8997046196744765
0.6474821562763804	1.9000330209494363
0.647609409436422	1.9007059757639486
0.6476730360164428	1.9010467155779964
0.6477366625964636	1.9013932230013255
0.6478639157565051	1.9021168715221912
0.6479275423365259	1.9025395141882044
0.6479911689165467	1.9029621568542192
0.6481184220765882	1.9038769768892563
0.6483729283966713	1.9058420109897645
0.6484365549766921	1.9063592067999462
0.6485001815567129	1.9069027374165708
0.6485638081367335	1.9074462680331936
0.6486274347167543	1.9080252240023912
0.6486910612967751	1.9086823218415137
0.6487546878767958	1.9093394196806357
0.6488819410368374	1.9107725504976871
0.6489455676168582	1.911521894283034
0.649009194196879	1.9123313400422661
0.6490728207768997	1.913306021150641
0.6491364473569204	1.9142807022590165
0.6492000739369412	1.9152848001358056
0.6492637005169619	1.9163799856802488
0.6493909536770035	1.91857921709087
0.6494545802570243	1.9197144027999329
0.6495182068370451	1.9208495885089965
0.6496454599970866	1.9232519116382703
0.6497090865771074	1.924497716700549
0.649772713157128	1.9257755052942214
0.6498999663171696	1.928629958012431
0.6499635928971904	1.9300823279174242
0.6500272194772112	1.931673155710559
0.6501544726372527	1.9348705434664557
0.6504089789573357	1.9419438421685875
0.6504726055373565	1.9438621031303225
0.6505362321173773	1.9457963470493187
0.6506634852774188	1.9500051349362184
0.6507271118574396	1.9521225683100774
0.6507907384374603	1.9544330800053296
0.6509179915975019	1.9590655083420967
0.6509816181775226	1.9616565458504556
0.6510452447575434	1.9642475833588153
0.651172497917585	1.969909962178648
0.6512361244976058	1.9729727881042747
0.6512997510776266	1.9760356140299005
0.6514270042376681	1.9830847552611819
0.6514863467345742	1.9863729942418766
0.6515456892314804	1.9900664985143872
0.6516643742252926	1.9975448860425973
0.6517237167221986	2.0017349965614692
0.6517830592191047	2.006159612884427
0.651901744212917	2.015281314504639
0.6519610867098231	2.0203592539572472
0.6520204292067293	2.025437193409865
0.6520797717036354	2.030765769130707
0.6521391142005415	2.0372658800934307
0.6521984566974476	2.043765991056154
0.6522577991943537	2.050266102018878
0.6523171416912599	2.058158386183974
0.652376484188166	2.0661467855654165
0.652435826685072	2.0741351849468597
0.6524951691819783	2.083494704508681
0.6526138541757904	2.1034194279633565
0.6526731966726965	2.1138956969437324
0.6527325391696026	2.1249905441564048
0.6527918816665088	2.136085391369099
0.6528512241634149	2.146377101373811
0.652910566660321	2.1537008397537853
0.6529699091572272	2.161024578133775
0.6530292516541333	2.1683483165137494
0.6530885941510394	2.1663080151364156
0.6531479366479455	2.1639995052641923
0.6532072791448515	2.161690995391969
0.6532666216417577	2.1541831119013306
0.6533259641386638	2.1447650166181607
0.6533853066355699	2.135346370317824
0.6534446491324761	2.1259052925130817
0.6535633341262883	2.106976540416913
0.6536226766231944	2.097978208674812
0.6536820191201005	2.0903801950170684
0.6537413616170067	2.082782181359311
0.6538007041139128	2.0751988480952024
0.6538600466108189	2.0692519226312918
0.6539193891077251	2.0633049971673696
0.6539787316046312	2.0573580717034585
0.6540380741015372	2.052424380435402
0.6540974165984433	2.0477966408296258
0.6541567590953494	2.043168901223849
0.6542161015922556	2.0391123684286696
0.6542754440891617	2.0355679793831514
0.6543347865860678	2.032023590337633
0.654394129082974	2.028652457032037
0.6545128140767862	2.0227733817029505
0.6545721565736923	2.019859909235648
0.6546314990705984	2.017491631796413
0.6546908415675046	2.0151233543571734
0.6547501840644107	2.012755076917938
0.6548095265613167	2.0107647950927663
0.654868869058223	2.0088661873511926
0.6549875540520351	2.005227029569927
0.6550468965489412	2.0036086681501435
0.6551062390458473	2.001990306730359
0.6552249240396596	1.9990761372222599
0.6552892824284426	1.9975853607116176
0.6553536408172258	1.9961363195277775
0.6554823575947921	1.9935148357877146
0.6555467159835753	1.9922623674846862
0.6556110743723583	1.9911908620989611
0.6557397911499245	1.9890777947174823
0.6558041495387077	1.9881235559364496
0.6558685079274909	1.9871693171554181
0.6559972247050571	1.985446735658767
0.6560615830938401	1.9846392058490014
0.6561259414826233	1.9838588976270257
0.6562546582601896	1.9824390652347637
0.6563190166489727	1.9817596943208051
0.6563833750377559	1.9811548769386917
0.6565120918153221	1.9799694796984024
0.6565764502041052	1.9794448136369767
0.6566408085928883	1.9789201475755487
0.6567695253704546	1.9779505701329743
0.6568338837592378	1.9774865927768108
0.656898242148021	1.9770385271608253
0.6570269589255872	1.976207943674624
0.6570913173143702	1.9758069036393648
0.6571556757031534	1.9754350853907894
0.6572843924807197	1.9747119953881087
0.6573487508695028	1.9743989738779542
0.657413109258286	1.9740859523678003
0.6575418260358522	1.9735162280629943
0.6576061844246353	1.9732445804807048
0.6576705428134184	1.97298049131667
0.6577992595909847	1.9724777264922604
0.6578636179797679	1.9722395626767242
0.657927976368551	1.9720225375791194
0.6580566931461173	1.971601276985303
0.6581210515349003	1.9714165079656718
0.6581854099236835	1.9712317389460385
0.6583141267012498	1.9708802201737703
0.6583784850900329	1.9707082465190846
0.6584428434788161	1.970543698205447
0.6585715602563823	1.9702351072797315
0.6588289938115148	1.969674494198997
0.658893352200298	1.9695508939392887
0.6589577105890811	1.9694272936795796
0.6590864273666474	1.9691866229705495
0.6593438609217799	1.9687108559468167
0.6594039352274483	1.9686032851281572
0.6594640095331168	1.9684999539455532
0.6595841581444538	1.9682989655198952
0.6596442324501224	1.9682081203555581
0.6597043067557908	1.9681172751912226
0.6598244553671277	1.9679522668310372
0.6598845296727962	1.9678727918479417
0.6599446039784647	1.9677977859739708
0.6600647525898016	1.967657460672651
0.6603050498124755	1.9674031238839718
0.6603651241181441	1.967346452840996
0.6604251984238125	1.967289781798021
0.6605453470351494	1.9671901349033063
0.6606054213408179	1.9671424848504067
0.6606654956464864	1.9670979824246448
0.6607856442578233	1.9670121191286898
0.6608457185634917	1.9669722841287074
0.6609057928691602	1.966935445697963
0.6609658671748286	1.9668986072672205
0.6610259414804972	1.9668643175843434
0.6610860157861658	1.9668320600891178
0.6611460900918342	1.9667998025938915
0.6612061643975027	1.966772132302329
0.6612662387031711	1.96674793488768
0.6613263130088396	1.9667237374730318
0.661386387314508	1.966703676303437
0.6614464616201765	1.9666865874142063
0.6615065359258451	1.966669498524976
0.6615666102315136	1.9666559458059383
0.6616266845371821	1.9666448038999937
0.6616867588428506	1.966633661994049
0.661746833148519	1.966624688403805
0.6618069074541875	1.966617116561293
0.6618669817598559	1.9666095447187812
0.6619270560655244	1.966603349557536
0.6619871303711928	1.966597997791583
0.6620472046768613	1.9665926460256304
0.6621072789825297	1.9665891640076545
0.6621673532881982	1.966586766729767
0.6622274275938668	1.9665843694518792
0.6622875018995353	1.966584364337773
0.6623475762052038	1.9665856724238049
0.6624076505108722	1.966586980509836
0.6624677248165407	1.96659117315736
0.6625277991222092	1.966596862814167
0.6625878734278776	1.9666025524709752
0.6626479477335461	1.9666113141873112
0.6627080220392145	1.9666215815988448
0.662768096344883	1.9666318490103787
0.6628281706505514	1.966646113696843
0.6628882449562199	1.9666622265380536
0.6629483192618885	1.9666783393792642
0.663008393567557	1.9666962140259954
0.6630684678732255	1.9667148561115824
0.6631285421788939	1.966733498197169
0.6631886164845624	1.9667565719713107
0.6632537066821079	1.9667835400445506
0.6633187968796534	1.9668105081177898
0.6633838870771989	1.9668449434230764
0.6634489772747444	1.9668802305808466
0.6635140674722899	1.9669160268158574
0.6635791576698353	1.9669549360834506
0.6637093380649264	1.9670328055899786
0.6637744282624718	1.9670718477713824
0.6638395184600173	1.9671108899527867
0.6639696988551083	1.9671876298662456
0.6640347890526538	1.9672258454248066
0.6640998792501993	1.9672675349132913
0.6641649694477447	1.9673097463388036
0.6642300596452902	1.967349741528844
0.6642951498428358	1.9673722224476433
0.6643602400403812	1.967394703366443
0.6644253302379267	1.9674114146728956
0.6644904204354722	1.9674173319686348
0.6645555106330177	1.9674232492643737
0.6646206008305632	1.9674286111249613
0.6646856910281087	1.9674335999322672
0.6647507812256541	1.9674385887395738
0.6648158714231996	1.9674344077454156
0.6648809616207452	1.9674284951629655
0.6649460518182906	1.9674219528155787
0.6650111420158361	1.9674085522561109
0.6650762322133816	1.9673951516966428
0.665141322410927	1.9673812183506743
0.6652715028060181	1.9673511590771846
0.6653365930035635	1.9673359099492356
0.665401683201109	1.9673204952351773
0.6654667733986546	1.9673050805211176
0.6655318635962	1.9672903024164454
0.6655969537937455	1.967275670800345
0.665662043991291	1.9672615303371395
0.6657271341888364	1.967255687884401
0.665792224386382	1.967249845431662
0.6658573145839275	1.9672460621504082
0.6659224047814729	1.967247110564649
0.6659874949790184	1.9672481589788902
0.666052585176564	1.9672499591308374
0.6661176753741094	1.9672523951019758
0.6661827655716549	1.9672548310731153
0.6662478557692004	1.9672587245914153
0.6663129459667458	1.9672630179842538
0.6663780361642914	1.9672674071674576
0.6664431263618369	1.9672751637215042
0.6665082165593823	1.967282920275551
0.6665733067569278	1.9672903955273724
0.6666383969544734	1.9672971125481333
0.6667034871520188	1.9673038295688934
0.6667685773495643	1.967307548755305
0.6668336675471098	1.9673084282902318
0.6668987577446552	1.9673093078251593
0.6669638479422008	1.9673034275597876
0.6670289381397463	1.9672953713920929
0.6670940283372917	1.9672873152243981
0.6671591185348372	1.9672527809335398
0.6672242087323828	1.9672182317527462
0.6672892989299282	1.9671782274416694
0.6673543891274737	1.967121171973895
0.6674182952335683	1.9670651544333995
0.6674822013396631	1.9670024686508594
0.6676100135518526	1.966861267628945
0.6678656379762316	1.9665715884198376
0.6679295440823263	1.9664997452850184
0.667993450188421	1.9664281470024814
0.6681212624006104	1.9662986532328222
0.6681851685067051	1.9662343172176142
0.6682490746127998	1.9661749537372275
0.6683768868249893	1.966059377555388
0.668440792931084	1.9660075778279755
0.6685046990371788	1.9659557781005639
0.6686325112493682	1.9658630181683523
0.668888135673747	1.9656914370053504
0.6689520417798418	1.9656527896842997
0.6690159478859365	1.9656141686567121
0.669143760098126	1.9655405850735435
0.6693993845225049	1.9654001543402004
0.6694632906285995	1.9653681437819015
0.6695271967346943	1.965338271040953
0.6696550089468838	1.9652804115479903
0.6699106333712628	1.9651745274448817
0.6699745394773575	1.9651490133298486
0.6700384455834523	1.965123453761048
0.6701662577956417	1.9650715343590428
0.6704218822200205	1.964958231123082
0.6704857883261153	1.964929292243646
0.67054969443221	1.9648998295247175
0.6706775066443994	1.9648404943981554
0.670741412750494	1.9648097945660747
0.6708053188565888	1.9647789935688826
0.6709331310687783	1.9647111140686349
0.670997037174873	1.9646746197293417
0.6710609432809678	1.964637895350026
0.6711887554931573	1.964557087810041
0.671252661599252	1.9645165633651605
0.6713165677053468	1.9644681572532932
0.6714443799175361	1.964371345029559
0.6715040019405163	1.964321671612977
0.6715636239634963	1.9642718550725073
0.6716828680094564	1.9641689393966064
0.6717424900324365	1.9641144784694373
0.6718021120554166	1.964059916098312
0.6719213561013768	1.9639363008964976
0.6719809781243569	1.9638717867702236
0.6720406001473369	1.9638044445951557
0.672100222170317	1.9637243788876582
0.6721598441932971	1.9636443131801584
0.6722194662162773	1.96356424747266
0.6722790882392573	1.96346893307145
0.6723983322852174	1.9632756299888774
0.6724579543081974	1.963173864777514
0.6725175763311775	1.9630694288248045
0.6726368203771377	1.9628568257464099
0.672875308469058	1.9623873831584313
0.672934930492038	1.9622612425532653
0.672994552515018	1.9621351019480988
0.6731137965609783	1.9618672840649323
0.6733522846528985	1.961312480587005
0.6734119066758786	1.9611705440717335
0.6734715286988586	1.9610267719369818
0.6735907727448188	1.9607397283629928
0.6738292608367391	1.9601883974764085
0.6738888828597192	1.9600499463439913
0.6739485048826992	1.9599114952115744
0.6740677489286594	1.9596527602698997
0.6743062370205797	1.9591897013040427
0.6743658590435597	1.9590824744453919
0.6744254810665398	1.9589857222269849
0.6745447251125	1.9587922177901695
0.6746043471354801	1.9587013073950903
0.6746639691584602	1.9586121443992346
0.6747832132044203	1.9584412044560215
0.6748428352274003	1.9583666014606316
0.6749024572503803	1.9582919984652414
0.6749620792733604	1.958222397861952
0.6750217012963405	1.958168228261999
0.6750813233193207	1.9581140586620456
0.6751409453423007	1.958059889062093
0.6752601893882608	1.9579591064397504
0.6753248273031179	1.9579045122793208
0.675389465217975	1.9578519766911384
0.675454103132832	1.957799895393652
0.6755187410476892	1.9577473915761618
0.6755833789625463	1.9577035038007489
0.6756480168774033	1.9576616934068227
0.6757772927071175	1.9575860061822346
0.6758419306219746	1.9575541051860053
0.6759065685368317	1.9575222041897766
0.6760358443665458	1.9574684066047574
0.676100482281403	1.9574420905815413
0.67616512019626	1.957418898445655
0.6762297581111171	1.9573965771317174
0.6762943960259742	1.95737425581778
0.6763590339408313	1.9573552116599358
0.6764236718556884	1.9573371314979136
0.6765529476854025	1.957302217500387
0.6766175856002596	1.95728576993299
0.6766822235151166	1.9572693223655924
0.6768114993448309	1.957239962469177
0.676876137259688	1.9572255303157247
0.6769407751745451	1.9572125621803258
0.6770700510042592	1.9571876291867665
0.6771346889191163	1.9571766306496585
0.6771993268339733	1.9571661600286203
0.6773286026636876	1.9571459470724113
0.6773932405785447	1.9571364793311423
0.6774578784934018	1.957127011589873
0.6775225164082588	1.9571193359624748
0.6775871543231159	1.9571123680569045
0.677651792237973	1.9571054001513328
0.67771643015283	1.957101756255286
0.6777810680676871	1.9570994859939441
0.6778457059825442	1.9570972157326028
0.6779103438974013	1.9570974589984604
0.6779749818122585	1.957098788289611
0.6780396197271155	1.9571001175807605
0.6781042576419726	1.9571029437869354
0.6781688955568297	1.9571064457102278
0.6782335334716867	1.9571099476335219
0.6783628093014009	1.9571172826697212
0.678427447216258	1.957120981766665
0.6784920851311151	1.9571247572232637
0.6786213609608293	1.9571323832261918
0.6786859988756864	1.9571360962278301
0.6787506367905434	1.9571397579621825
0.6788152747054005	1.9571434196965358
0.6788799126202576	1.9571481841648921
0.6789445505351147	1.9571535377821516
0.6790091884499718	1.957158891399412
0.6790738263648288	1.9571649976779997
0.6791384642796859	1.9571715227941158
0.679203102194543	1.9571773734623998
0.6792677401094	1.9571838069450755
0.6793323780242572	1.957190991660573
0.6793970159391143	1.9571981763760709
0.6794573697708567	1.9572066987726524
0.6795177236025991	1.957216444718503
0.6795780774343416	1.9572261906643542
0.679638431266084	1.9572365760082804
0.6796987850978264	1.9572480303674473
0.679759138929569	1.9572594847266136
0.6798798465930538	1.9572844922440733
0.6799402004247962	1.9572977695001506
0.6800005542565386	1.9573110467562282
0.6800609080882811	1.957324014601948
0.6801212619200235	1.957336958600833
0.6801816157517659	1.9573499025997163
0.6802419695835085	1.9573598047464886
0.6803023234152509	1.9573684373185318
0.6803626772469933	1.9573770698905748
0.6813283385548722	1.9575288981387198
0.6832596611706301	1.9578152639660016
0.6833188309109217	1.95781688493287
0.6833780006512135	1.957819698637556
0.6834371703915052	1.9578225123422421
0.6834963401317968	1.9578253260469285
0.6835555098720885	1.9578288257083993
0.6836146796123801	1.957832406358254
0.6836738493526717	1.9578359870081077
0.6837330190929635	1.9578403549889183
0.6837921888332552	1.9578451159211319
0.6838513585735468	1.957849876853347
0.6839696980541301	1.9578606945241546
0.6840288677944217	1.9578663554852498
0.6840880375347135	1.9578719827446116
0.6841472072750052	1.9578774850401157
0.6842063770152969	1.9578829873356205
0.6842655467555885	1.957888489631125
0.6843247164958801	1.957891562348757
0.6843838862361717	1.9578945982580163
0.6844430559764635	1.9578976341672747
0.6845022257167552	1.95790205510999
0.6845613954570469	1.9579069188559093
0.6846205651973385	1.9579117826018284
0.6846797349376301	1.9579179070224972
0.6847389046779218	1.957925147546512
0.6847980744182135	1.9579323880705266
0.6849164138987969	1.9579482971776683
0.6851530928599635	1.9579810821053472
0.6852122626002553	1.9579891483690368
0.6852714323405469	1.9579974973121437
0.6853897718211301	1.9580142962067693
0.6856264507822969	1.9580469882948817
0.6856856205225885	1.958055014807402
0.6857447902628802	1.958063041319923
0.6858631297434635	1.9580796253777015
0.6860998087046302	1.9581165145540378
0.6861589784449218	1.9581265238831354
0.6862181481852135	1.9581369540734725
0.6863364876657969	1.9581581553204364
0.6865731666269635	1.958206166983802
0.6870465245492969	1.9583087292537666
0.6871107101814656	1.9583225573504675
0.6871748958136343	1.958335396923092
0.6873032670779716	1.9583601730391813
0.6875600096066463	1.9584037669650722
0.6880734946639958	1.9584876674023326
0.6891004647786947	1.9586622011347394
0.6911544050080926	1.9590665157276517
0.6949881041475505	1.9598310526407143
0.6991428203671373	1.9606618867458387
0.6992065537166176	1.9606690653443812
0.6992702870660978	1.9606762439429237
0.6993977537650584	1.9606917896330416
0.6994614871145387	1.9606997222262381
0.699525220464019	1.9607084201965732
0.6996526871629795	1.9607262636497953
0.6997164205124597	1.9607361853459266
0.6997801538619399	1.9607461070420582
0.6999076205609005	1.9607668072118811
0.7001625539588217	1.9608090622077385
0.7002262873083019	1.9608203015716668
0.7002900206577822	1.9608315521325281
0.7004174873567428	1.9608549098736738
0.700672420754664	1.9609064343110398
0.7011822875505062	1.9610210353560313
0.7012460208999864	1.9610355030208193
0.7013097542494666	1.96105000074498
0.7014372209484272	1.961078321480266
0.7016921543463484	1.9611367749836501
0.7017558876958286	1.9611515326482976
0.7018196210453089	1.961166649567372
0.7019470877442695	1.9611970315910898
0.7022020211421907	1.961257224216732
0.702265754491671	1.9612717584179122
0.7023294878411512	1.9612855086494776
0.7024569545401118	1.961311084801538
0.7027118879380329	1.961358063755853
0.7027756212875131	1.9613694318915944
0.7028393546369933	1.9613808266918957
0.7029668213359539	1.961404375501457
0.703221754733875	1.9614508726850395
0.7032812040002407	1.9614611453974369
0.7033406532666063	1.961471418109834
0.7034595517993376	1.961489836324497
0.7035190010657032	1.961498705186047
0.7035784503320688	1.9615067519409934
0.7036973488648001	1.9615213243313832
0.7037567981311657	1.9615280597527571
0.7038162473975313	1.9615342940904235
0.7039351459302625	1.9615466940002746
0.7041729429957251	1.9615711259671273
0.7042323922620908	1.9615772403093938
0.7042918415284564	1.9615836230784396
0.7044107400611876	1.9615968530778718
0.7046485371266501	1.9616246222305573
0.7051241312575751	1.961685790197798
0.7051835805239408	1.961693414070365
0.7052430297903064	1.9617012242711256
0.7053619283230377	1.961717073467949
0.7055997253885001	1.9617499721373601
0.7060753195194251	1.961815925412399
0.7070265077812752	1.9619669222386245
0.7070909729395178	1.961978457668059
0.7071554380977605	1.9619903278135493
0.7072843684142458	1.9620147989012595
0.7075422290472163	1.9620628975572243
0.7080579503131574	1.9621447151633702
0.7090893928450397	1.962303070699216
0.7111522779088041	1.9626430752165736
0.7150038667169952	1.9632195592300736
0.7150628637006724	1.9632275222302744
0.7151218606843497	1.9632353095820987
0.715239854651704	1.9632508660375498
0.715475842586413	1.9632797943397158
0.7159478184558308	1.9633332627083366
0.7160068154395081	1.9633399285880941
0.7160658124231852	1.9633471919027707
0.7161838063905397	1.9633615439938998
0.7164197943252486	1.9633903391560794
0.7168917701946664	1.9634548323762486
0.7169507671783437	1.9634635724799758
0.7170097641620209	1.9634727055583645
0.7171277581293753	1.963491544498425
0.7173637460640843	1.9635299145735978
0.717835721933502	1.9636091165140401
0.7187796736723375	1.9637831280615097
0.7188436865478918	1.96379335219809
0.718907699423446	1.963803580644028
0.7190357251745545	1.963825156769595
0.7192917766767715	1.9638701593743453
0.7198038796812053	1.9639721116866327
0.7198678925567594	1.963984826910613
0.7199319054323137	1.9639977168215141
0.7200599311834222	1.9640243356507079
0.7203159826856391	1.9640830690996867
0.7203799955611934	1.9640984322580222
0.7204440084367476	1.9641138385167023
0.7205720341878561	1.9641444541427695
0.7206360470634103	1.9641590935029083
0.7207000599389646	1.9641737328630473
0.7208280856900731	1.9642031458213987
0.7208920985656273	1.9642178783912811
0.7209561114411815	1.9642300168733782
0.7210201243167358	1.9642405896324853
0.72108413719229	1.9642511623915928
0.7211481500678443	1.9642567860736433
0.7212121629433985	1.9642612264680963
0.7212761758189528	1.9642656668625498
0.721340188694507	1.9642665268423716
0.7214042015700612	1.964267352398956
0.7214682144456155	1.9642679985537883
0.7215322273211697	1.9642677925457575
0.721596240196724	1.9642675865377264
0.7216602530722782	1.9642672099697565
0.7217242659478325	1.9642665266671395
0.7217882788233867	1.9642658433645235
0.7218522916989408	1.9642644795858841
0.721916304574495	1.9642625379655425
0.7219803174500492	1.9642605963451998
0.7220443303256034	1.9642598258180488
0.7221083432011577	1.964259501244187
0.7221723560767119	1.9642591766703268
0.7222363689522662	1.9642589954577383
0.7223003818278204	1.9642588288312008
0.7223643947033747	1.9642587475772435
0.7224284075789289	1.9642595182100013
0.7224924204544831	1.9642602888427576
0.7225564333300374	1.9642611883006156
0.7226204462055916	1.964262428203087
0.7226844590811459	1.9642636681055579
0.7227484719567001	1.9642647044954602
0.7228124848322544	1.964265500006158
0.7228764977078086	1.9642662955168546
0.7229362265002481	1.9642661410380144
0.7229959552926878	1.964265426769052
0.7230556840851274	1.9642647125000896
0.723115412877567	1.9642635484351758
0.7231751416700065	1.9642620808483118
0.7232348704624461	1.9642606132614475
0.7232945992548856	1.9642586260754717
0.7233543280473252	1.964256260307897
0.7234140568397649	1.9642538945403223
0.7234737856322044	1.9642510490299585
0.723533514424644	1.964248030330773
0.7235932432170835	1.9642452437182336
0.723652972009523	1.9642418700015436
0.7237127008019627	1.9642379988348067
0.7237724295944024	1.9642341276680675
0.7238321583868419	1.9642294710993482
0.7238918871792814	1.9642240974825542
0.7239516159717211	1.9642187238657598
0.7240710735566003	1.9642077752743874
0.7241308023490398	1.9642022677905706
0.7241905311414794	1.964197197529841
0.7243099887263585	1.964187983397967
0.7243697175187982	1.9641836475723455
0.7244294463112377	1.9641796213292293
0.7245489038961168	1.9641716176850967
0.7247878190658752	1.9641560522085535
0.7248475478583147	1.9641522074871083
0.7249072766507544	1.9641483590878757
0.7250267342356336	1.9641406517585984
0.7250864630280731	1.9641367482008552
0.7251461918205127	1.9641327674699451
0.7252059206129522	1.964128786739035
0.7252656494053918	1.9641248657730903
0.7257434797449085	1.96409934856948
0.725803208537348	1.9640968820977152
0.7258629373297877	1.9640945642059329
0.7259823949146669	1.9640900034258353
0.7260421237071064	1.9640879357704797
0.7261018524995461	1.9640858681151239
0.7262213100844253	1.964080983767191
0.7262810388768648	1.9640783314498043
0.7263407676693044	1.9640754954373025
0.7264602252541836	1.9640687915453252
0.7265199540466232	1.9640652412379724
0.7265796828390627	1.9640610762560868
0.7266991404239419	1.9640529198428545
0.7267638851082585	1.964049239753898
0.726828629792575	1.9640455596649422
0.7269581191612082	1.9640365528710781
0.7272170978984747	1.9640179686619872
0.7272818425827913	1.9640129302999416
0.7273465872671079	1.9640079398875743
0.7274760766357411	1.9639979177679527
0.7277350553730074	1.963975440880287
0.727799800057324	1.9639689441219543
0.7278645447416405	1.9639620123339767
0.7279292894259571	1.9639550805460013
0.7279940341102737	1.9639488544293628
0.7280587787945904	1.9639429098366434
0.728123523478907	1.9639369652439231
0.7281882681632236	1.9639352079093206
0.7282530128475402	1.9639337652841349
0.7283177575318568	1.9639326218571325
0.7283825022161734	1.9639332374753304
0.72844724690049	1.9639338530935286
0.7285119915848066	1.9639354298366996
0.7285767362691232	1.96393871053486
0.7286414809534398	1.9639419912330216
0.7287062256377563	1.9639453574868677
0.7287709703220729	1.9639487867431638
0.7288357150063896	1.9639522159994593
0.728900459690706	1.963959421040941
0.7289652043750227	1.9639676226573577
0.7290299490593393	1.963975845706224
0.7290946937436559	1.9639873710002793
0.7291594384279725	1.963998896294334
0.7292889277966057	1.9640231061401927
0.7293536724809223	1.9640355803084832
0.7294184171652389	1.9640487306318224
0.7294831618495555	1.9640627521020535
0.7295479065338721	1.9640767735722853
0.7296126512181887	1.9640939101470882
0.7296773959025054	1.9641127074778002
0.7298068852711385	1.9641522133404066
0.7298716299554551	1.9641732137060592
0.7299363746397716	1.9641946986544385
0.7300011193240882	1.9642215513490164
0.7300658640084048	1.9642484040435928
0.7301306086927214	1.9642774532663123
0.730195353377038	1.9643116750717
0.7302600980613546	1.9643458968770875
0.7303248427456712	1.964386859215037
0.7303895874299878	1.9644342116807332
0.7304543321143044	1.96448156414643
0.7305838214829377	1.9645844467097109
0.7306485661672543	1.964636529921262
0.7307133108515709	1.9646906169774092
0.7307780555358874	1.96474482316587
0.730842800220204	1.9648040476286308
0.7309063608130699	1.9648882751242993
0.7309699214059358	1.9649727596040347
0.7310334819988016	1.9650610513524183
0.7310970425916674	1.965188502620298
0.7311606031845332	1.9653159538881777
0.7312241637773991	1.9654438689837903
0.7312877243702649	1.965602038898126
0.7313512849631307	1.9657602088124617
0.7314148455559966	1.9659183787267973
0.7314784061488624	1.9660871255324208
0.7315419667417282	1.9662565284716307
0.731605527334594	1.9664259314108412
0.7316690879274599	1.9666312870485758
0.7317326485203257	1.9668421064002604
0.7318597697060574	1.96728976861867
0.7319233302989232	1.967533339741096
0.731986890891789	1.9677769108635206
0.7321140120775207	1.968314056006669
0.7321775726703865	1.9685866807129841
0.7322411332632524	1.968893565292691
0.7323046938561182	1.969219097119778
0.732368254448984	1.9695446289468657
0.7324318150418498	1.9699181683437756
0.7324953756347157	1.9703273316399124
0.7326224968204473	1.9711730343012028
0.7328767391919107	1.973069512069973
0.7329402997847765	1.9735621337625981
0.7330038603776423	1.9740422554523278
0.733130981563374	1.974956778685113
0.7331945421562398	1.9753934313233341
0.7332581027491056	1.9757770883318715
0.7333216633419715	1.9761607453404086
0.7333852239348373	1.976525746578081
0.7334487845277031	1.9768190544889916
0.733512345120569	1.9771123623999016
0.7336394663063006	1.9776375886918065
0.7337030268991664	1.9778767122418717
0.7337665874920323	1.978114745967378
0.7338937086777639	1.9785563385763343
0.7339572692706298	1.9787771348808139
0.7340208298634956	1.9789798617176928
0.7340843904563614	1.9791823311420944
0.7341479510492273	1.979384800566494
0.7342115116420931	1.9795335975263224
0.7342750722349589	1.9796772442033876
0.7343386328278247	1.9798208908804553
0.7344021934206906	1.9799283461866435
0.7344657540135564	1.9800288531357093
0.7345293146064222	1.980129360084776
0.7345928751992881	1.9802085729820622
0.7346564357921539	1.9802803153447488
0.7347199963850197	1.9803520577074365
0.7347835569778856	1.9804220867270652
0.7349106781636172	1.9805606189711797
0.7349699546733683	1.980622320946401
0.7350292311831196	1.9806820176334299
0.735147784202622	1.9807995982220885
0.7353848902416267	1.9810074774208037
0.7354441667513778	1.981054687393352
0.735503443261129	1.9811018973659
0.7356219962806314	1.981194050491879
0.7356812727903825	1.9812399300921073
0.7357405493001338	1.9812833939360976
0.735799825809885	1.981323356285856
0.7358591023196361	1.9813633186356145
0.7359183788293873	1.9814019832597982
0.7359776553391385	1.981430422030795
0.7360369318488897	1.9814588608017931
0.7360962083586409	1.9814872995727904
0.736155484868392	1.9815107606244056
0.7362147613781432	1.9815331065147432
0.7363333143976456	1.981577903182864
0.7363925909073967	1.981600450264732
0.736451867417148	1.9816229973466002
0.7365704204366503	1.9816686190934294
0.7366296969464015	1.9816915966130713
0.7366889734561526	1.9817145741327127
0.7367482499659037	1.9817317380263668
0.736807526475655	1.9817484646568289
0.7368668029854062	1.9817651912872907
0.7369260794951573	1.981781098293799
0.7370446325146596	1.9818119676452912
0.7372817385536643	1.9818732111051431
0.7373410150634154	1.9818882633217756
0.7374002915731667	1.9819033155384087
0.737518844592669	1.9819331989324107
0.7377559506316738	1.9819917679385985
0.7378152271414249	1.982006209662031
0.7378745036511761	1.9820203369050202
0.7379337801609274	1.9820327652757896
0.7379930566706785	1.9820451936465595
0.7380523331804296	1.9820576220173283
0.7381116096901809	1.9820674186987859
0.7381708861999321	1.9820767889415905
0.7382301627096832	1.982086159184396
0.7382894392194344	1.9820948299964838
0.7383487157291856	1.9821028190770433
0.738467268748688	1.98211882299288
0.7387043747876927	1.982151096773684
0.7387686671893209	1.9821597930697834
0.7388329595909491	1.9821684893658824
0.7389615443942055	1.9821859939081965
0.7392187140007183	1.9822200469227889
0.7397330532137437	1.9822875897615113
0.7407617316397948	1.9824247954031595
0.740826024041423	1.9824340150851743
0.7408903164430511	1.9824438931192938
0.7409546088446793	1.982453771153413
0.7410189012463075	1.9824645827259146
0.7410831936479357	1.9824766050618106
0.7411474860495639	1.9824886273977078
0.7412760708528203	1.9825138218732514
0.7413403632544485	1.9825266673604194
0.7414046556560767	1.982539329303423
0.7414689480577049	1.9825516625346167
0.7415332404593331	1.9825639957658094
0.7415975328609613	1.9825755181453184
0.7416618252625895	1.9825853157175342
0.7417261176642177	1.9825951132897512
0.7417904100658459	1.9826042562847457
0.7418547024674741	1.982611726499248
0.7419189948691023	1.9826191967137505
0.7420475796723587	1.9826321982500068
0.7421118720739869	1.9826379507551706
0.7421761644756151	1.9826436834082775
0.7423047492788715	1.9826549939823706
0.7423690416804997	1.9826606787390149
0.7424333340821279	1.98266651190189
0.7424976264837561	1.9826723450647665
0.7425619188853843	1.9826779736491928
0.7426262112870124	1.9826821978460258
0.7426905036886406	1.9826864220428575
0.7427547960902687	1.9826904883311132
0.7428190884918969	1.9826929307251286
0.7428790968104104	1.982695210371779
0.742939105128924	1.9826974900184302
0.7429991134474375	1.9826992983465435
0.743059121765951	1.982701060566987
0.7431191300844646	1.9827028227874315
0.7431791384029781	1.9827047198132965
0.7432391467214916	1.9827066877055828
0.7432991550400052	1.9827086555978686
0.7433591633585188	1.9827110537558659
0.7434191716770323	1.9827140973437014
0.7435391883140594	1.9827202085307722
0.7437792215881136	1.9827326417450406
0.7447393546843302	1.9827765575798988
0.7447993630028438	1.9827798013388886
0.7448593713213573	1.9827830450978792
0.7449793879583844	1.9827895053483655
0.7452194212324386	1.9828033884083756
0.7452794295509522	1.9828071408312447
0.7453394378694657	1.9828110938244152
0.7454594545064928	1.9828189523873403
0.7455194628250063	1.9828227091094668
0.7455794711435197	1.9828264658315935
0.7456394794620333	1.9828301954883436
0.7456994877805468	1.982833258282922
0.7457594960990603	1.9828362011521175
0.7458195044175739	1.9828391440213136
0.7458795127360874	1.982841457429272
0.7459395210546009	1.9828436590510632
0.7459995293731145	1.9828458606728556
0.746059537691628	1.9828478477605052
0.7461795543286551	1.9828515939082398
0.7462395626471687	1.9828534921777332
0.7462995709656822	1.982855420413041
0.7464195876027093	1.9828592050627039
0.7464795959212229	1.9828608576429532
0.7465396042397364	1.9828625102232031
0.7465996125582499	1.9828641947160777
0.7466596208767635	1.9828663433627831
0.7467246450871541	1.982868671607581
0.7467896692975446	1.9828710193231396
0.7468546935079352	1.9828739454308748
0.7469197177183258	1.9828768715386114
0.7469847419287163	1.982879922574404
0.7470497661391069	1.982884355574043
0.7471147903494975	1.9828887885736823
0.7471798145598879	1.9828932969253572
0.7472448387702784	1.9828982954541359
0.7473098629806689	1.982903293982914
0.74743991140145	1.9829147627887354
0.7475049356118406	1.982921004790453
0.7475699598222312	1.9829274325782846
0.7477000082430123	1.9829415050671968
0.7477650324534029	1.9829487394131382
0.7478300566637934	1.9829564725766176
0.747895080874184	1.9829642057400954
0.7479601050845746	1.9829724183428419
0.7480251292949651	1.9829815844202023
0.7480901535053557	1.9829907504975621
0.7482202019261368	1.9830102991632592
0.7482852261365274	1.9830203436337983
0.7483502503469179	1.9830301822048144
0.7484152745573085	1.9830397536310906
0.7484802987676991	1.9830493250573669
0.7485453229780896	1.9830581925273665
0.7486103471884802	1.983066314296795
0.7487403956092612	1.98308189034271
0.7488054198196517	1.9830887666482147
0.7488704440300422	1.9830956429537197
0.7490004924508233	1.983109346613002
0.7492605892923856	1.9831377998518247
0.7493256135027762	1.9831455408022318
0.7493906377131667	1.9831532635319238
0.7495206861339478	1.983168115040342
0.7497807829755101	1.9832009692447674
0.7498458071859007	1.9832098916507979
0.7499108313962912	1.9832193914586407
0.7500408798170723	1.983238614379876
0.7503009766586345	1.983280979886329
0.7503660008690249	1.9832916430441938
0.7504310250794155	1.9833023062020607
0.7505610735001966	1.9833237789550244
0.7506260977105872	1.9833344752699342
0.7506911219209778	1.9833441826376146
0.7507561461313683	1.9833538900052954
0.7508211703417589	1.983363440299015
0.7508850104606987	1.9833712506890036
0.7509488505796384	1.9833790610789916
0.7510126906985782	1.9833867502112714
0.751076530817518	1.9833931658510442
0.7511403709364578	1.9833995814908174
0.7512042110553976	1.9834057465852895
0.7512680511743374	1.9834091277472752
0.7513318912932772	1.9834125089092602
0.7513957314122169	1.9834157721427381
0.7514595715311567	1.9834176451468983
0.7515234116500965	1.9834195181510594
0.7515872517690363	1.9834213760213197
0.7516510918879761	1.983423044018219
0.7517149320069159	1.9834247120151183
0.7517787721258556	1.983426308366478
0.7518426122447954	1.9834269447328152
0.7519064523637352	1.9834275810991546
0.751970292482675	1.9834281527109108
0.7520341326016148	1.9834277940221792
0.7520979727205546	1.983427435333448
0.7521618128394943	1.9834270887012437
0.7522256529584341	1.9834269286245223
0.7522894930773739	1.9834267685478002
0.7523533331963137	1.9834266476718034
0.7524171733152535	1.9834271834889674
0.7524810134341933	1.9834277193061323
0.752544853553133	1.9834282759626969
0.7526086936720728	1.9834292128536941
0.7526725337910126	1.9834301497446911
0.7527363739099524	1.983431124083032
0.7528002140288923	1.9834328479051555
0.7528640541478321	1.98343457172728
0.7529278942667719	1.9834363055585746
0.7529917343857118	1.983438260998867
0.7531194146235913	1.9834417815893164
0.7531832547425311	1.9834434047728442
0.7532470948614709	1.983445027956371
0.7533109349804107	1.9834466687384542
0.7533747750993505	1.983448802480975
0.7534386152182903	1.9834509362234962
0.75350245533723	1.9834530855005736
0.7535662954561698	1.9834557353973072
0.7536301355751096	1.9834583852940395
0.7536939756940494	1.9834610366912773
0.7537578158129892	1.983463744918281
0.753821655931929	1.9834664531452837
0.7538854960508687	1.9834691484751834
0.7539493361698085	1.9834712526740106
0.7540131762887483	1.9834733568728382
0.7541408565266279	1.9834773088704158
0.7542046966455677	1.9834791609499927
0.7542685367645074	1.9834810162663967
0.7543323768834472	1.9834831250961633
0.754396217002387	1.9834852339259292
0.7544600571213268	1.9834873486009397
0.7545238972402666	1.9834901672822263
0.7545877373592064	1.983492985963513
0.7546515774781462	1.9834958053773577
0.7549069379539053	1.9835078019426804
0.7549664939897305	1.9835105739903582
0.7550260500255556	1.9835133460380352
0.7551451620972058	1.9835182630853956
0.755204718133031	1.9835206963527574
0.7552642741688561	1.9835231024283786
0.7553833862405064	1.9835278826963436
0.7554429422763316	1.9835303160762958
0.7555024983121567	1.983532811708152
0.7555620543479817	1.9835353073400086
0.7556216103838069	1.9835380250229406
0.7556811664196321	1.9835416928319742
0.7557407224554572	1.9835453606410076
0.7558598345271075	1.9835522106682806
0.7559193905629327	1.9835554686586212
0.7559789465987578	1.9835585630683323
0.7560385026345828	1.98356091403499
0.756098058670408	1.9835632650016457
0.7561576147062332	1.9835656332319997
0.7562171707420583	1.983568082396184
0.7563362828137086	1.9835729773740065
0.7563958388495338	1.9835754069744258
0.7564553948853588	1.9835778365748449
0.7565745069570091	1.9835828709463175
0.7566340629928343	1.9835854506861452
0.7566936190286594	1.9835881043563126
0.7567531750644845	1.9835911399584276
0.7568127311003097	1.9835943122825344
0.7568722871361349	1.9835975801304366
0.7569318431719599	1.9836013221525008
0.756991399207785	1.9836050641745642
0.7570509552436102	1.9836089401342092
0.7571105112794354	1.983613557045096
0.7571700673152605	1.9836181739559828
0.7572891793869108	1.9836275504789374
0.7577656276735119	1.9836654118838706
0.758718524246714	1.9837424900268577
0.7587830961744162	1.983747737270752
0.7588476681021183	1.9837530830560304
0.7589768119575226	1.9837643514598846
0.7592350996683312	1.9837864897915445
0.7592996715960334	1.9837916830255242
0.7593642435237355	1.9837968762595048
0.7594933873791399	1.9838065512469418
0.759557959306842	1.9838113689608277
0.7596225312345442	1.9838161427283278
0.7596871031622463	1.9838209164958285
0.7597516750899485	1.9838258329199054
0.7607848259331829	1.9839203915248569
0.760849397860885	1.9839260129906637
0.7609139697885872	1.983931523746624
0.7610431136439915	1.9839423399283924
0.7613014013548001	1.9839638272794577
0.7618179767764173	1.9840093696601764
0.7628511276196516	1.9840920430366527
0.7629114154642391	1.9840969558099046
0.7629717033088266	1.9841017961689358
0.7630922789980015	1.9841112709088988
0.7631525668425889	1.984115819277051
0.7632128546871765	1.9841201317061918
0.7633334303763515	1.9841287725259091
0.7633937182209389	1.984133118438239
0.7634540060655265	1.984137464350568
0.7635745817547015	1.9841473820041788
0.763634869599289	1.984152540462091
0.7636951574438765	1.984158124922249
0.7638157331330515	1.9841700180017954
0.763876020977639	1.9841762200722346
0.7639363088222265	1.9841826129664561
0.7640568845114015	1.9841953293606076
0.764117172355989	1.9842016074418691
0.7641774602005765	1.9842077795687005
0.7642980358897515	1.984222112868931
0.764358323734339	1.9842295206927887
0.7644186115789265	1.9842374341883438
0.7645391872681015	1.984253763217188
0.7647803386464515	1.9842878927068175
0.764840626491039	1.9842963316487197
0.7649009143356265	1.9843047705906225
0.7650214900248014	1.984320845502317
0.7652626414031514	1.9843528685773073
0.7657449441598514	1.9844146652319923
0.7658052320044388	1.9844227254198243
0.7658655198490264	1.9844307520687738
0.7659860955382014	1.9844467998251536
0.7662272469165514	1.9844801351801549
0.7662875347611389	1.9844884984338387
0.7663478226057264	1.984496851156439
0.766408110450314	1.9845046736475587
0.7664683982949014	1.9845124961386795
0.7665286861394889	1.9845202358676737
0.7665889739840763	1.9845264482763791
0.7666492618286638	1.9845326606850855
0.7667095496732513	1.9845387017847942
0.766768653426388	1.9845427767726005
0.7668277571795248	1.9845468517604081
0.7668868609326616	1.9845508542377726
0.7669459646857983	1.9845536674060849
0.7670050684389351	1.984556480574398
0.7670641721920718	1.98455936201165
0.7671232759452085	1.984564456118406
0.7671823796983452	1.984569550225161
0.767241483451482	1.9845746443319172
0.7673005872046187	1.984579517060028
0.7674187947108921	1.984589113057403
0.767655209723439	1.98460672986909
0.7677143134765758	1.9846113250827087
0.7677734172297125	1.9846159202963263
0.7678325209828492	1.9846205155099443
0.7678916247359859	1.9846241406357548
0.7679507284891227	1.9846276463203705
0.7680098322422595	1.9846311520049864
0.7681280397485329	1.9846383210977407
0.7681871435016696	1.984641924237691
0.7682462472548064	1.984645371830303
0.76836445476108	1.984651652553435
0.7684235585142167	1.9846547931387544
0.7684826622673534	1.9846579376582316
0.7685417660204901	1.9846610821777095
0.7686008697736268	1.9846642266971866
0.7686599735267636	1.9846666160886735
0.7687190772799003	1.9846687818438882
0.768778181033037	1.984670947599104
0.7688372847861737	1.9846729091024098
0.7688963885393105	1.9846746573432483
0.7689554922924472	1.9846764055840873
0.7690145960455839	1.9846780801129815
0.7690736997987206	1.9846794720973437
0.7691328035518574	1.9846808640817066
0.7691919073049941	1.9846822560660675
0.7692510110581308	1.9846833345660513
0.7693101148112675	1.9846843875034665
0.7693692185644043	1.984685440440882
0.7694283223175411	1.9846862314046345
0.7694874260706779	1.9846868764754464
0.7695465298238146	1.9846875215462596
0.7696056335769512	1.9846880316792581
0.769664737330088	1.9846883019228012
0.7697238410832248	1.984688572166343
0.7697829448363616	1.984688819225925
0.7698420485894983	1.9846887910826425
0.769901152342635	1.9846887629393584
0.7700193598489085	1.9846885982443614
0.7700784636020452	1.9846884338060513
0.7701375673551819	1.9846882693677417
0.7702557748614554	1.984687643606619
0.7703148786145921	1.9846872829579645
0.7703739823677288	1.9846868828858437
0.7704921898740023	1.9846858199502635
0.770556309519016	1.9846852481578832
0.7706204291640297	1.9846848270226976
0.7706845488090435	1.9846844058875126
0.7707486684540572	1.984683985727361
0.770812788099071	1.9846837518248328
0.7708769077440847	1.9846835179223035
0.7710051470341122	1.984683051593678
0.7710692666791259	1.9846828191982193
0.7711333863241396	1.9846825868027613
0.7711975059691534	1.9846825464224054
0.7712616256141671	1.984682515272638
0.7713257452591809	1.9846824841228718
0.7713898649041946	1.9846826595582754
0.7714539845492083	1.9846828508791245
0.7715181041942222	1.9846830421999742
0.771582223839236	1.9846829146826186
0.7716463434842498	1.9846826388681928
0.7717104631292635	1.9846823630537662
0.7717745827742772	1.984681983276571
0.771838702419291	1.9846815889888136
0.7719028220643047	1.9846811947010556
0.7719669417093185	1.98467972543905
0.7720310613543322	1.9846780694192618
0.7720951809993459	1.9846764133994736
0.7721593006443597	1.9846737993307868
0.7722234202893734	1.9846709840708359
0.7722875399343871	1.9846681688108847
0.7723516595794009	1.9846648894115004
0.7724157792244146	1.984661494635108
0.7725440185144421	1.9846554414003847
0.7726081381594558	1.9846529962575776
0.7726722578044696	1.9846505511147712
0.7727363774494833	1.9846483347596227
0.772800497094497	1.9846461947348577
0.7728646167395108	1.984644054710092
0.7729287363845245	1.9846411410565696
0.7729928560295383	1.9846379329202393
0.773056975674552	1.9846347247839091
0.7731210953195657	1.9846319785517816
0.7731852149645795	1.9846294314510848
0.7732493346095932	1.984626884350389
0.773313454254607	1.984625115132439
0.7733775738996207	1.9846237234959774
0.7734416935446344	1.9846223318595149
0.7735058131896482	1.9846205899284577
0.773569932834662	1.9846186574497808
0.7736340524796759	1.9846167249711033
0.7736981721246896	1.9846147845121318
0.7737622917697033	1.984612839206411
0.7738264114147171	1.9846108939006906
0.7738905310597308	1.9846095229019185
0.7739546507047446	1.9846085402153881
0.7740187703497583	1.9846075575288573
0.774082889994772	1.984607419108725
0.7741470096397858	1.9846079148128997
0.7742111292847995	1.9846084105170738
0.7742752489298133	1.9846097880705196
0.774339368574827	1.9846119002634965
0.7744034882198407	1.9846140124564733
0.7744676078648545	1.98461668104375
0.7745317275098682	1.9846198632332546
0.774595847154882	1.9846230454227587
0.774655682716781	1.98462576721668
0.7747155182786801	1.98462819609587
0.7747753538405793	1.98463062497506
0.7748351894024783	1.9846329643999039
0.7748950249643773	1.9846349793392861
0.7749548605262765	1.984636994278668
0.7750745316500747	1.9846409416502226
0.7751343672119737	1.9846428718752498
0.7751942027738729	1.9846448021002772
0.775254038335772	1.9846473439536967
0.775313873897671	1.9846502153681502
0.7753737094595701	1.984653086782604
0.7754335450214692	1.984656218971225
0.7754933805833684	1.9846596229814526
0.7755532161452674	1.9846630269916798
0.7756130517071664	1.9846667620799983
0.7756728872690656	1.9846715039416167
0.7757925583928638	1.984680988977145
0.7760319006404601	1.9847010991012426
0.7765105851356529	1.9847400284473713
0.7765704206975519	1.9847446738665524
0.776630256259451	1.984749436542547
0.7767499273832492	1.984758961894538
0.7769892696308456	1.9847794709739073
0.7770491051927446	1.9847851585867877
0.7771089407546438	1.9847908461996682
0.7772286118784419	1.9848015491092652
0.7774679541260383	1.984820631683223
0.7775277896879373	1.9848250250704778
0.7775876252498365	1.9848292444909617
0.7777072963736347	1.9848376099788636
0.777946638621231	1.9848553521429868
0.7780064741831301	1.984859904500853
0.7780663097450292	1.9848644568587206
0.7781859808688274	1.9848733460364325
0.7782458164307265	1.984877702344989
0.7783056519926257	1.9848820586535445
0.7784253231164239	1.9848898016354848
0.7784901745702	1.984893957277848
0.7785550260239761	1.9848976565163274
0.7786198774777522	1.9849011801995848
0.7786847289315283	1.9849047038828433
0.7787495803853044	1.9849076074688556
0.7788144318390805	1.9849102826437832
0.7788792832928566	1.9849129578187117
0.7789441347466327	1.9849147296853409
0.7790089862004088	1.9849152777317576
0.7790738376541849	1.9849158257781736
0.779138689107961	1.9849157812727665
0.7792035405617371	1.9849155371550342
0.7792683920155132	1.9849152930373017
0.7793332434692893	1.9849143277211714
0.7793980949230654	1.984913130419465
0.7794629463768415	1.9849119331177583
0.7795277978306177	1.984909898341523
0.7795926492843938	1.984907606622686
0.779722352191946	1.9849025450630282
0.7797872036457221	1.9848997615200947
0.7798520550994982	1.9848969271112589
0.7799817580070504	1.984890791869606
0.7800466094608265	1.984887482359986
0.7801114609146026	1.984883788039034
0.7802411638221548	1.9848765669254864
0.7805005696372592	1.984862266101028
0.7805654210910353	1.9848584878882762
0.7806302725448114	1.984854237148704
0.7807599754523636	1.9848456502889558
0.7810193812674681	1.9848268825574715
0.7815381928976769	1.9847849801583508
0.781603044351453	1.9847793961963933
0.7816678958052291	1.9847738269234967
0.7817975987127813	1.984762777356736
0.7820570045278857	1.9847411119006642
0.7821218559816618	1.9847358856452084
0.782186707435438	1.984730659389751
0.782251558889214	1.9847255639634422
0.7823164103429902	1.9847204882656482
0.7823812617967663	1.984715517570243
0.7824461132505424	1.9847118256733236
0.7825109647043185	1.9847081337764048
0.7825758161580946	1.9847044604200235
0.7866505273469164	1.9845184104519054
0.786709910626127	1.9845142562530644
0.7867692939053378	1.9845106765349498
0.7868880604637591	1.9845038611293082
0.7869474437429699	1.9845008321019715
0.7870068270221806	1.984497950855837
0.787125593580602	1.9844925389339263
0.7871849768598127	1.9844901816998366
0.7872443601390233	1.9844878244657491
0.7873631266974448	1.9844833202583732
0.7876006598142875	1.9844745552403364
0.7876600430934981	1.9844722696796848
0.7877194263727089	1.9844698777260974
0.7877788096519196	1.9844674857725104
0.7878381929311302	1.9844646530497514
0.7878975762103408	1.9844613190736768
0.7879569594895516	1.9844579850976034
0.7880757260479729	1.9844499619129266
0.7881351093271836	1.984445671943979
0.7881944926063943	1.9844413761092263
0.7883132591648156	1.9844327642345851
0.7885507922816585	1.984416175502635
0.7886101755608692	1.984412593415476
0.7886695588400798	1.9844090113283166
0.7887883253985013	1.984401914721971
0.789025858515344	1.9843891156702793
0.7890852417945546	1.9843862026145525
0.7891446250737654	1.9843833663896973
0.7892633916321867	1.9843776999411573
0.7895009247490294	1.9843666824887012
0.7895603080282401	1.9843639001200493
0.7896196913074508	1.984361117751398
0.7897384578658722	1.9843558475060175
0.7897978411450829	1.9843532149977738
0.7898572244242936	1.9843507815446548
0.789975990982715	1.9843459517024795
0.7900353742619257	1.9843436837174115
0.7900947575411363	1.9843414958636638
0.7901541408203471	1.9843393080099159
0.7902135240995578	1.984337397259162
0.7902729073787684	1.9843355497131916
0.7903322906579792	1.984333702167221
0.7903916739371899	1.9843325530251148
0.7904510572164005	1.9843316196288683
0.7905154563874882	1.9843306073920004
0.7905798555585759	1.9843304292991202
0.7906442547296636	1.9843304419355157
0.7907086539007513	1.9843304556916694
0.790773053071839	1.9843314018753713
0.7908374522429267	1.984332348059072
0.7909018514140144	1.984333391852714
0.7909662505851021	1.9843348558629978
0.7910306497561898	1.9843363198732804
0.7910950489272774	1.984338058980537
0.7911594480983651	1.984340255022828
0.7912238472694528	1.984342451065119
0.7912882464405405	1.9843425419349696
0.7913526456116282	1.9843413331800497
0.791417044782716	1.9843401244251295
0.7914814439538037	1.9843360306769395
0.7915458431248914	1.984331470368591
0.7916102422959792	1.9843268049961054
0.7917390406381546	1.984315650021775
0.7918034398092423	1.9843100256222765
0.79186783898033	1.9843043124666655
0.7919966373225054	1.9842934807642607
0.792061036493593	1.9842887783608079
0.7921254356646807	1.9842840759573543
0.7922542340068561	1.9842762040997874
0.7923186331779438	1.9842723818837433
0.7923830323490315	1.984269101801037
0.7924474315201192	1.9842658217183309
0.7925118306912069	1.9842627890623183
0.7925762298622946	1.9842602925355324
0.7926406290333823	1.9842577960087466
0.7927694273755577	1.984253809261779
0.7928338265466454	1.984251958519067
0.792898225717733	1.9842503064121373
0.7929626248888209	1.9842487037260512
0.7930270240599085	1.9842471281116478
0.7930914232309962	1.9842461511466762
0.793155822402084	1.9842451741817053
0.7932202215731717	1.9842445622440472
0.7932846207442594	1.9842448626629001
0.7933490199153471	1.9842451630817532
0.7934134190864348	1.984246151544606
0.7934778182575225	1.9842477544393462
0.7935422174286102	1.9842493573340856
0.7936066165996979	1.9842514136964533
0.7936710157707856	1.9842536049329957
0.7937354149418733	1.9842549849704427
0.793799814112961	1.9842559250093317
0.7938642132840487	1.9842568650482213
0.7939286124551364	1.9842572368667337
0.793993011626224	1.9842559551178494
0.7940574107973117	1.9842546733689648
0.7941218099683994	1.9842535631524754
0.7941862091394871	1.9842526256760569
0.7942506083105748	1.9842516881996395
0.7943150074816625	1.9842512104575476
0.7943794066527502	1.9842508936206398
0.7944438058238379	1.9842505767837315
0.7945082049949257	1.9842499391159136
0.7945726041660134	1.9842492959792475
0.7946327192539864	1.9842485835373842
0.7946928343419595	1.9842473259979156
0.7947529494299326	1.984246068458448
0.7948130645179057	1.984244695565274
0.7948731796058788	1.9842429053208341
0.7949332946938518	1.9842411150763941
0.7950535248697979	1.9842377268531621
0.7955344455735822	1.984223717146207
0.7964962869811509	1.9841920909032313
0.796556402069124	1.9841928480324853
0.796616517157097	1.9841939107222297
0.79667663224507	1.9841951196060494
0.7967367473330431	1.984196328489869
0.7967968624210162	1.9841964459377077
0.7968569775089892	1.9841961439123288
0.7969170925969622	1.984195841886951
0.7969772076849353	1.9841924354085407
0.7970373227729084	1.9841880929921696
0.7970974378608814	1.9841837505757998
0.7971575529488544	1.984178544417724
0.7972176680368275	1.984173141335177
0.7972777831248006	1.984167738252632
0.7973378982127737	1.9841628978246155
0.7973980133007468	1.9841581590082003
0.7974581283887198	1.9841536445574284
0.7975182434766928	1.9841502852809478
0.7975783585646659	1.9841470454244876
0.797638473652639	1.984143805568027
0.7976985887406121	1.9841418430812234
0.7977587038285852	1.9841399445886074
0.7978188189165581	1.9841380460959908
0.7979390490925042	1.9841347811818066
0.7979991641804773	1.9841331645198041
0.7980592792684503	1.9841318839749815
0.7981795094443964	1.9841293414105068
0.7982396245323695	1.9841282661431885
0.7982997396203425	1.9841271908758715
0.7984199697962886	1.984125391044684
0.7984789007928109	1.9841246395330334
0.7985378317893332	1.984123909974081
0.7986556937823778	1.9841227083155317
0.798891417768467	1.9841205718075399
0.7989503487649892	1.9841202083314433
0.7990092797615115	1.9841198448553472
0.7990682107580338	1.9841194755091562
0.799127141754556	1.9841190564332711
0.7991860727510783	1.9841186373573845
0.7992450037476007	1.984118163792671
0.7993039347441229	1.9841171537785443
0.7993628657406452	1.9841161437644181
0.7994217967371675	1.9841151088109175
0.7994807277336897	1.9841137824558253
0.799539658730212	1.9841124561007333
0.7995985897267344	1.9841110999208422
0.7996575207232566	1.9841093179936455
0.7997164517197789	1.9841075360664489
0.7998343137128234	1.9841040170532445
0.7998932447093458	1.9841022777468469
0.7999521757058681	1.9841005232313365
0.8000700376989126	1.9840963800663203
0.8003057616850018	1.984087567652894
0.800364692681524	1.9840856836431633
0.8004236236780463	1.9840837996334333
0.8005414856710908	1.9840802114296925
0.80077720965718	1.9840741107207676
0.8008361406537023	1.984072766968297
0.8008950716502246	1.9840716396629814
0.8010129336432692	1.984069397580057
0.8012486576293583	1.9840641260431424
0.8013075886258806	1.9840626399564991
0.8013665196224029	1.9840611538698567
0.8014843816154474	1.9840582779549003
0.8017201056015366	1.9840524741776482
0.8017790365980588	1.9840510543691345
0.8018379675945811	1.9840496383993826
0.8019558295876257	1.9840469265377103
0.8021915535737149	1.9840422014823955
0.8022555004621141	1.9840410422962724
0.8023194473505135	1.9840399923562622
0.8023833942389128	1.9840389476903006
0.8024473411273121	1.9840380039002001
0.8025112880157114	1.9840375293470294
0.8025752349041106	1.9840370547938595
0.8027031286809092	1.9840361524321812
0.8027670755693085	1.984035718021736
0.8028310224577078	1.9840352799748608
0.8029589162345064	1.984034363300846
0.8032147037881037	1.9840323103474855
0.803278650676503	1.9840316964759028
0.8033425975649022	1.984031082604321
0.8034704913417008	1.9840298707525579
0.8035344382301001	1.984029271139144
0.8035983851184993	1.9840286871999373
0.803726278895298	1.9840277951039549
0.8037902257836973	1.9840273592055628
0.8038541726720967	1.9840270264470024
0.8039820664488952	1.9840263697823257
0.8042378540024924	1.9840254278666498
0.8043018008908916	1.984025144079228
0.8043657477792909	1.984024861752139
0.8044936415560895	1.9840243501778378
0.8047494291096867	1.9840231932902699
0.804813375998086	1.984022824905254
0.8048773228864854	1.9840224565202398
0.805005216663284	1.9840217484441607
0.8050691635516832	1.9840214083368934
0.8051331104400825	1.9840210685457846
0.8052610042168811	1.9840206706405485
0.8053249511052804	1.984020471687931
0.8053888979936796	1.9840205656973742
0.805452844882079	1.9840206627374248
0.8055167917704783	1.9840207597774757
0.8055807386588776	1.984021119347794
0.805644685547277	1.9840214850207514
0.8057086324356763	1.9840218506937077
0.8057725793240755	1.9840228938465567
0.8058365262124748	1.9840239617138273
0.8059004731008741	1.984025029581099
0.8059644199892734	1.9840269874698326
0.8060283668776727	1.9840289899141401
0.8060923137660719	1.9840309923584483
0.8061562606544712	1.98403323588347
0.8062202075428706	1.9840354948384242
0.8062841544312699	1.9840377537933795
0.8063438172365545	1.9840409350805979
0.8064034800418391	1.9840442070057855
0.8064631428471238	1.9840474789309739
0.8065228056524085	1.9840517853232869
0.8065824684576932	1.9840565492034372
0.8066421312629778	1.9840613130835874
0.8067614568735471	1.984070454115237
0.8068211196788317	1.9840749539400244
0.8068807824841163	1.9840785028899368
0.8069404452894009	1.9840789699052481
0.8070001080946856	1.9840794369205608
0.8070597708999703	1.984079871235373
0.807119433705255	1.9840756636351577
0.8071790965105397	1.9840714560349437
0.8072387593158242	1.9840672484347286
0.8072984221211088	1.9840627862984195
0.8073580849263935	1.9840582516175682
0.8074774105369629	1.9840492923889095
0.8075370733422476	1.9840449581625959
0.8075967361475321	1.9840406239362833
0.8077160617581014	1.9840327791392132
0.8077757245633861	1.9840290685980557
0.8078353873686707	1.984025414008949
0.8079547129792399	1.9840192114242257
0.8080143757845246	1.9840161101318647
0.8080740385898093	1.9840136929498033
0.8081933642003786	1.9840090756998434
0.8082530270056631	1.9840069482542357
0.8083126898109478	1.984004925284445
0.8084320154215172	1.9840009074675584
0.8086706666426557	1.9839908591489848
0.8091479690849329	1.9839708672821215
0.8092076318902175	1.9839690053657353
0.8092672946955022	1.983967344955972
0.8093866203060716	1.9839640058308607
0.8094462831113562	1.983962275424921
0.8095059459166408	1.9839605450189837
0.8096252715272101	1.9839563489331207
0.8096849343324948	1.9839539065582572
0.8097445971377794	1.9839514641833937
0.8098639227483486	1.9839463316821806
0.8101025739694873	1.9839363839890756
0.810167252666649	1.9839338932426953
0.8102319313638107	1.983931629664965
0.810361288758134	1.9839272771772984
0.8104259674552956	1.9839254308051264
0.8104906461524573	1.9839235844329537
0.8106200035467805	1.9839203418967981
0.8106846822439422	1.9839188081111547
0.8107493609411038	1.9839173692500307
0.8108787183354271	1.9839147127198864
0.8111374331240737	1.983909825163241
0.8112021118212354	1.9839088095709119
0.811266790518397	1.983907793978583
0.8113961479127203	1.9839058323660104
0.811654862701367	1.9839022633611312
0.8117195413985288	1.9839014735663587
0.8117842200956904	1.9839007276580998
0.8119135774900137	1.9838993553303514
0.8119782561871753	1.9838988114282328
0.812042934884337	1.983898267526115
0.8121076135814986	1.983897300053153
0.8121722922786603	1.9838960653024338
0.8122369709758219	1.9838953001539026
0.8123016496729836	1.9838940000240521
0.8123663283701452	1.9838923875492946
0.8124310070673069	1.9838907750745378
0.8124956857644685	1.9838890192552698
0.8125603644616302	1.983887188377098
0.8126897218559536	1.9838833663982596
0.8127544005531153	1.983881299181149
0.812819079250277	1.9838792319640404
0.8129484366446003	1.9838749302870167
0.8130131153417619	1.9838727646652419
0.8130777940389236	1.983870747097506
0.8131424727360852	1.9838687867791163
0.8132071514332468	1.9838668264607255
0.8132718301304085	1.9838653159161261
0.8133365088275701	1.9838639611467361
0.8134658662218934	1.9838614644420898
0.8135305449190551	1.983860388120232
0.8135952236162167	1.9838593117983732
0.8136599023133784	1.9838583687582994
0.8137245810105401	1.9838574620134604
0.8142420105878334	1.983845575557176
0.8143024052018804	1.983844091404294
0.8143627998159274	1.9838426072514117
0.8144835890440214	1.9838397561502548
0.8145439836580683	1.9838383400814337
0.8146043782721154	1.9838367691941547
0.8146647728861625	1.9838350620055776
0.8147251675002094	1.9838333548170017
0.8147855621142563	1.9838323997591067
0.8148459567283034	1.9838328908987448
0.8149063513423505	1.9838333820383833
0.8149667459563974	1.9838336548581403
0.8150271405704445	1.9838335485459468
0.8150875351844915	1.9838334422337545
0.8151479297985385	1.9838330258412944
0.8152083244125855	1.983832121790715
0.8152687190266326	1.9838312177401356
0.8153291136406795	1.9838302662319702
0.8153895082547266	1.9838292469874839
0.8154499028687736	1.9838282277429973
0.8155102974828206	1.9838274147110933
0.8155706920968676	1.9838268692344656
0.8156914813249616	1.9838257072853351
0.8157518759390086	1.9838250069789785
0.8158122705530556	1.9838243066726216
0.8158726651671027	1.9838234773573975
0.8159330597811496	1.983822026295113
0.8159934543951965	1.9838205752328286
0.8160538490092436	1.9838191170926944
0.8161142436232907	1.9838176520177275
0.8161746382373376	1.9838161869427613
0.8162350328513845	1.98381500271133
0.8162954274654316	1.9838140691503907
0.8163558220794787	1.9838131355894506
0.8164162166935256	1.9838123725097008
0.8164766113075725	1.9838117479791193
0.8165370059216196	1.9838111234485374
0.8166577951497136	1.983810309031936
0.8167181897637605	1.9838099604756754
0.8167785843778076	1.9838096457734276
0.8168993736059016	1.9838090618421669
0.8171409520620897	1.983808347031096
0.8172013466761368	1.9838079153683403
0.8172617412901837	1.983807483705584
0.8173221359042308	1.9838072348285145
0.8173825305182778	1.9838070767688016
0.8174429251323247	1.9838069187090885
0.8175033197463718	1.9838070180507366
0.8175637143604189	1.9838072323081815
0.8176241089744658	1.9838074465656255
0.8176845035885127	1.9838078822954393
0.8177448982025598	1.9838084064645976
0.8178656874306538	1.9838094446256467
0.8179260820447007	1.9838099550028157
0.8179864766587478	1.9838104653799833
0.8180468712727949	1.9838109993701794
0.8181072658868418	1.9838115407684604
0.8181664764094381	1.9838120715521355
0.8182256869320343	1.9838129457007918
0.8182848974546306	1.9838139281825145
0.8183441079772268	1.983814910664237
0.818403318499823	1.9838159640475832
0.8184625290224192	1.9838170444709182
0.8185217395450155	1.983818124894254
0.8185809500676118	1.9838187879177547
0.818640160590208	1.9838192613638586
0.8186993711128042	1.983819734809962
0.8187585816354004	1.983820111063049
0.8188177921579967	1.9838204353078603
0.8188770026805929	1.983820759552672
0.8189362132031892	1.983821190705387
0.8189954237257855	1.9838216887348825
0.8190546342483817	1.9838221867643797
0.8191138447709778	1.9838231100667358
0.8191730552935741	1.9838243426844209
0.8192322658161704	1.983825575302105
0.8192914763387666	1.9838270953967592
0.8193506868613629	1.9838288577508203
0.8194098973839591	1.983830620104881
0.8194691079065552	1.9838325793990288
0.8195283184291515	1.9838347306309583
0.8195875289517478	1.983836881862889
0.8196467394743441	1.9838385644457206
0.8197059499969404	1.983839718942379
0.8197651605195365	1.9838408734390387
0.8198243710421327	1.9838417865918219
0.819883581564729	1.9838423849152662
0.8199427920873252	1.9838429832387092
0.8200020026099215	1.9838436680311975
0.8200612131325178	1.9838444837834783
0.8201204236551141	1.98384529953576
0.8201796341777103	1.9838462982499454
0.8202388447003065	1.983847620203041
0.8202980552229027	1.9838489421561376
0.8203572657454989	1.9838502905346707
0.8204164762680952	1.9838516937483588
0.8204756867906915	1.9838530969620467
0.8205348973132878	1.9838545758669188
0.820594107835884	1.9838562410366147
0.8206533183584803	1.9838579062063109
0.8207125288810765	1.9838596608264119
0.8207717394036727	1.9838616799767563
0.8208309499262689	1.9838636991271001
0.8209493709714615	1.983867756513301
0.8210085814940578	1.9838697913531487
0.821067792016654	1.9838717979513012
0.8211270025392503	1.9838736760699285
0.8211862130618465	1.9838755541885558
0.8212454235844426	1.983877398079049
0.8213046341070389	1.983879038429319
0.8213638446296352	1.9838806787795882
0.8214230551522315	1.9838822393508584
0.8214822656748277	1.983883139005487
0.8215414761974239	1.9838840386601153
0.8216006867200201	1.9838848229132164
0.8216598972426163	1.9838841076709384
0.8217191077652126	1.9838833924286594
0.8217783182878089	1.983882608343275
0.8218375288104052	1.9838799380542729
0.8218967393330013	1.9838772677652716
0.8219609657474747	1.9838742658388717
0.8220251921619479	1.9838700026688765
0.8221536449908944	1.9838614045687426
0.8224105506487873	1.98384353250456
0.8224747770632606	1.9838391552953574
0.8225390034777338	1.983835005244757
0.8226674563066804	1.9838269191696911
0.8227316827211537	1.9838233767690898
0.822795909135627	1.9838199022233896
0.8229243619645734	1.9838136827589345
0.8229885883790466	1.9838108828474956
0.8230528147935199	1.9838082412459213
0.8231812676224665	1.9838037626409086
0.8232454940369398	1.9838016972984303
0.823309720451413	1.9837988493167735
0.8234381732803595	1.9837929632862956
0.8235023996948327	1.9837902361348698
0.823566626109306	1.9837875089834438
0.8236308525237792	1.9837854499633978
0.8236950789382524	1.9837834777523995
0.8237593053527257	1.983781600489476
0.8238235317671989	1.9837807337865687
0.8238877581816721	1.9837798670836613
0.8239519845961455	1.9837791123215551
0.8240162110106188	1.9837786359817948
0.8240804374250921	1.9837781596420345
0.8241446638395653	1.983777858104066
0.8242088902540385	1.9837777402328212
0.8242731166685118	1.9837776223615775
0.824337343082985	1.9837766060919226
0.8244015694974582	1.983775183374966
0.8244657959119315	1.9837737606580088
0.8245300223264047	1.9837711598606766
0.8245942487408779	1.9837684125405257
0.8247227015698245	1.9837629475289014
0.8249796072277176	1.98375117144033
0.8250438336421908	1.9837483242180853
0.825108060056664	1.9837457493487747
0.8252365128856106	1.9837409493109326
0.825300739300084	1.9837388791471227
0.8253649657145572	1.9837368089833118
0.8254934185435037	1.9837331638701252
0.8255576449579769	1.9837314110880218
0.8256218713724501	1.9837301929687343
0.8257503242013966	1.983727718719938
0.8258145506158698	1.9837263719721128
0.8258787770303431	1.9837250252242862
0.8260072298592896	1.9837216420562034
0.8260671721906483	1.9837199549887274
0.8261271145220068	1.9837181080322874
0.8261870568533655	1.9837161563114942
0.8262469991847241	1.9837142045907008
0.8263069415160826	1.9837133540614462
0.8263668838474413	1.983713222595681
0.8264268261787999	1.983713091129917
0.8264867685101585	1.9837130533543976
0.8265467108415171	1.983713186115414
0.8266066531728757	1.9837133188764287
0.8267265378355929	1.9837136910452968
0.8267864801669516	1.9837139203892216
0.8268464224983101	1.9837141497331465
0.8269063648296687	1.9837144394309307
0.8269663071610274	1.9837147772222612
0.8270262494923859	1.9837151150135919
0.8270861918237445	1.9837159014807835
0.8271461341551032	1.9837169828094054
0.8272060764864617	1.9837180641380274
0.8272660188178204	1.9837191684858084
0.827325961149179	1.9837203150150164
0.8274458458118962	1.9837226105147199
0.8275057881432548	1.9837237808222694
0.8275657304746133	1.9837249511298183
0.827625672805972	1.9837261214373678
0.8276856151373306	1.9837273991985225
0.8277455574686892	1.9837286955830402
0.8278054998000478	1.9837299919675568
0.8278654421314064	1.983731002160948
0.827925384462765	1.9837318230682768
0.8279853267941235	1.9837326439756062
0.8280452691254822	1.9837335053845417
0.8281052114568408	1.9837344415103229
0.8281651537881993	1.9837353776361042
0.828225096119558	1.9837363166113402
0.8282850384509166	1.9837372809112297
0.8284049231136338	1.9837392095110102
0.8284648654449924	1.9837401622374329
0.828524807776351	1.9837411129335554
0.8285847501077096	1.983742063629678
0.8286446924390682	1.9837429696037125
0.8287046347704268	1.9837438458091659
0.8287645771017854	1.9837447220146196
0.8288245194331441	1.9837455825973953
0.8288844617645026	1.9837464141652061
0.8289444040958611	1.9837472457330176
0.8290043464272198	1.9837480844649131
0.8290642887585784	1.9837489879569263
0.8291242310899369	1.9837498914489398
0.8291841734212956	1.9837507949409534
0.8292441157526542	1.9837518310313014
0.8293040580840128	1.9837528906640474
0.8293640004153714	1.9837539502967934
0.82942394274673	1.9837549854099055
0.8294838850780886	1.9837560040974598
0.8295438274094472	1.983757022785013
0.8296037697408059	1.9837581609510846
0.8296637120721644	1.983759522516878
0.829723654403523	1.9837608840826704
0.8297835967348817	1.983762266214523
0.8298435390662402	1.9837638374781328
0.8299084972894758	1.9837655402229206
0.8299734555127114	1.9837672425637842
0.830038413735947	1.983768916222327
0.8301033719591826	1.9837705898808689
0.8301683301824182	1.9837722580635262
0.8302332884056538	1.983773553807686
0.8302982466288895	1.9837748495518461
0.8303632048521251	1.9837761302434267
0.8304281630753607	1.9837764286246329
0.8304931212985964	1.9837767270058377
0.830558079521832	1.9837758860533699
0.8306230377450676	1.9837739092369833
0.8306879959683032	1.983771932420596
0.8307529541915388	1.9837699500165917
0.83088287063801	1.9837653106869075
0.8309478288612456	1.9837629925753664
0.8310127870844812	1.9837607648203914
0.8311427035309524	1.9837563141838392
0.831207661754188	1.9837543648627944
0.8312726199774236	1.9837524155417485
0.8314025364238949	1.9837491787217227
0.8314674946471305	1.9837478794532064
0.8315324528703663	1.9837465857341665
0.8315974110936019	1.9837455830998916
0.8316623693168375	1.983744580465618
0.8317273275400731	1.9837435888131898
0.8317922857633087	1.9837431548691455
0.8318572439865443	1.9837427209251
0.8319222022097799	1.9837422733517767
0.8319871604330155	1.9837411549801893
0.8320521186562511	1.9837400366086015
0.8321820351027223	1.9837375079175519
0.8324418679956648	1.9837319918083969
0.8329615337815497	1.983720498565992
0.8340008653533195	1.9836956843252178
0.8340646394851043	1.983694121186464
0.8341284136168892	1.983692693073179
0.8342559618804589	1.9836898368466076
0.8345110584075983	1.9836847735541694
0.8345748325393831	1.9836835584175976
0.834638606671168	1.9836823432810249
0.8347661549347377	1.9836802205229564
0.8350212514618771	1.9836762953483493
0.8350850255936619	1.983675473461966
0.8351487997254468	1.9836746990238703
0.8352125738572316	1.983673924585775
0.8352763479890165	1.9836733613373996
0.8353401221208014	1.9836728984134413
0.8354038962525863	1.9836724354894835
0.8354676703843711	1.9836721447543266
0.8355314445161559	1.9836719582795357
0.8355952186479407	1.9836717718047465
0.8356589927797256	1.9836722931810176
0.8357227669115104	1.9836733534238502
0.8357865410432953	1.9836744136666815
0.8358503151750802	1.9836753124578443
0.8359140893068651	1.9836760577865293
0.8359778634386499	1.9836768031152148
0.8360416375704347	1.9836773719599379
0.8361054117022195	1.9836777316136596
0.8361691858340043	1.9836780912673808
0.8362329599657892	1.9836785125641223
0.8362967340975741	1.9836790253641645
0.836360508229359	1.9836795381642067
0.8364242823611439	1.9836800592008825
0.8365518306247135	1.9836811322164833
0.8366156047564983	1.983681659859177
0.8366793788882831	1.9836821660419728
0.8368069271518529	1.983683163124985
0.8368707012836378	1.9836836048921378
0.8369344754154227	1.9836840466592895
0.8369982495472075	1.983684546810721
0.8370620236789923	1.983685309084588
0.8371257978107771	1.9836860713584545
0.8371895719425619	1.9836868327361692
0.8372533460743468	1.9836875879579061
0.8373171202061317	1.9836883431796428
0.8373808943379166	1.9836890950252781
0.8374446684697014	1.9836898033491137
0.8375084426014863	1.9836905116729495
0.8375722167332711	1.983691226017995
0.8376359908650559	1.9836922905996812
0.8376997649968408	1.9836933551813676
0.8377635391286258	1.9836942489453333
0.8378273132604106	1.9836949192025861
0.8378910873921954	1.9836955969958314
0.8379548615239802	1.983696274789076
0.8380186356557651	1.9836972436672957
0.83808240978755	1.983698242488723
0.8381418998362202	1.9836991742134469
0.8382013898848903	1.9837001361657343
0.8382608799335606	1.983701107201008
0.8383203699822308	1.9837020782362824
0.8383798600309009	1.9837031432754422
0.8384393500795712	1.9837043046604002
0.8385583301769115	1.9837066442424263
0.8386178202255817	1.9837078824813437
0.838677310274252	1.983709120720261
0.8387368003229221	1.983710358959178
0.8387962903715923	1.9837132013844017
0.8388557804202625	1.983716139586152
0.8389152704689327	1.9837190777879032
0.8390342505662731	1.9837254501120773
0.8390937406149434	1.9837286752522896
0.8391532306636136	1.983731934001788
0.8392722107609539	1.9837385153190261
0.8393317008096242	1.9837419449846714
0.8393911908582943	1.983745702686158
0.8395101709556347	1.9837532604568031
0.839569661004305	1.9837575330175397
0.8396291510529752	1.9837618055782769
0.8397481311503155	1.9837707168496532
0.8398076211989858	1.9837754117542612
0.8398671112476559	1.9837801066588687
0.8399266012963261	1.9837841760582906
0.8399860913449964	1.9837879110174068
0.8400455813936666	1.9837916459765235
0.8401050714423368	1.9837950213308686
0.8401645614910069	1.9837979320045642
0.8402240515396772	1.98380084267826
0.8402835415883474	1.9838037426082873
0.8403430316370175	1.9838066046504919
0.8404025216856877	1.983809466692696
0.840462011734358	1.983812326132568
0.8405215017830282	1.9838147216007163
0.8405809918316984	1.9838171170688643
0.8406404818803686	1.983819512537013
0.8406999719290388	1.9838208007032094
0.840759461977709	1.9838217949402763
0.8408189520263791	1.9838227891773423
0.8408784420750494	1.9838234433234574
0.8409379321237196	1.9838238459875255
0.8409974221723898	1.9838242486515945
0.84105691222106	1.9838246023705768
0.8411164022697302	1.9838248689059765
0.8411758923184004	1.9838251354413767
0.8412353823670706	1.9838253914413064
0.8412948724157407	1.9838255849191007
0.8414138525130812	1.9838259718746898
0.8414733425617513	1.9838260730310373
0.8415328326104216	1.9838261671171853
0.8416518127077619	1.9838263476949733
0.8417113027564321	1.9838264311374434
0.8417707928051024	1.983826514579913
0.8418302828537725	1.983826436129839
0.8418897729024427	1.9838261946045628
0.8419542788429899	1.9838259327151295
0.8420187847835372	1.9838258545151164
0.8420832907240844	1.983826033802866
0.8421477966646316	1.9838262130906148
0.8422123026051788	1.9838266193702794
0.842276808545726	1.9838273019212966
0.8423413144862731	1.9838279844723141
0.8424058204268203	1.9838285027140912
0.8424703263673675	1.9838288469840932
0.8425348323079147	1.9838291912540962
0.842599338248462	1.9838296970440212
0.8426638441890092	1.9838303516927331
0.8427283501295564	1.983831006341446
0.8427928560701037	1.9838318097839107
0.8428573620106509	1.9838327324935623
0.8429218679511981	1.9838336552032136
0.8429863738917452	1.983834789569638
0.8430508798322924	1.9838360711701726
0.8431153857728397	1.9838373527707063
0.8431798917133869	1.9838388595371963
0.8432443976539341	1.9838405017318181
0.8433089035944814	1.9838421439264426
0.8434379154755758	1.983845554674582
0.843502421416123	1.983847273029917
0.8435669273566702	1.9838489168048123
0.8436314332972175	1.9838505276624931
0.8436959392377646	1.9838521385201753
0.8437604451783118	1.983853662546916
0.8438249511188591	1.9838551542074276
0.8439539629999535	1.983858022338471
0.8440184689405007	1.9838593630574146
0.8440829748810479	1.9838607037763596
0.8441474808215952	1.9838616307760946
0.8442119867621424	1.9838624529335598
0.8442764927026896	1.9838632750910246
0.8443409986432369	1.983863821213417
0.844405504583784	1.9838643117968335
0.8444700105243312	1.983864802380251
0.8445345164648784	1.9838652946675315
0.8445990224054256	1.9838657872157877
0.8446635283459728	1.983866279764044
0.84472803428652	1.9838668181249737
0.8447925402270672	1.9838673614714888
0.8448570461676144	1.9838679048180028
0.8449215521081617	1.9838690136164634
0.8449860580487089	1.9838701607343074
0.845050563989256	1.983871307852152
0.8451150699298033	1.9838733675361455
0.8451795758703505	1.9838754542704107
0.8452440818108977	1.9838775480626996
0.8453085877514449	1.9838808332147158
0.8453730936919921	1.9838841183667326
0.8455021055730865	1.9838915006638824
0.8455666115136337	1.9838955661526754
0.8456311174541808	1.983899760628337
0.8456956233947281	1.9839055403281145
0.8457601293352753	1.9839113200278917
0.8458246352758225	1.983917185581845
0.8458891412163698	1.9839237463158537
0.8460181530974642	1.9839369309223756
0.8460783749548968	1.9839434635716358
0.8461385968123293	1.9839499962208964
0.8462590405271944	1.9839631353268654
0.8464999279569246	1.9839901076584772
0.8469817028163851	1.9840433472423955
0.8479452525353061	1.984136329326776
0.8480054743927385	1.9841413667702918
0.8480656962501711	1.9841464042138075
0.8481861399650363	1.984156473958023
0.8484270273947665	1.9841765191339278
0.848908802254227	1.9842158038111777
0.8498723519731479	1.984302035732559
0.8499313897391297	1.9843075197491045
0.8499904275051116	1.984313003765649
0.8501085030370751	1.984324015799708
0.8503446541010022	1.984346308042786
0.8508169562288567	1.9843918408088048
0.8508759939948385	1.9843974121459627
0.8509350317608202	1.9844029834831216
0.8510531072927838	1.9844145425385489
0.8512892583567111	1.98443817845247
0.8513482961226929	1.9844440055916965
0.8514073338886747	1.9844494352430853
0.8515254094206383	1.9844603464603614
0.8517615604845654	1.9844842620839902
0.8518205982505472	1.984490674145662
0.851879636016529	1.9844971072666227
0.8519977115484926	1.9845103912329114
0.8520567493144744	1.9845171122894187
0.8521157870804561	1.98452489268765
0.8521748248464379	1.9845326730858799
0.8522338626124197	1.9845404033446423
0.8522929003784016	1.9845459782751051
0.8523519381443834	1.984551553205567
0.8524700136763469	1.9845635523181662
0.8525290514423287	1.984569955632712
0.8525880892083104	1.9845763578045317
0.852706164740274	1.984588416696852
0.8527652025062559	1.9845944461430132
0.8528242402722377	1.9845990006207033
0.8528832780382194	1.9846035264120738
0.8529423158042012	1.9846080522034442
0.853001353570183	1.9846104016688761
0.8530603913361647	1.9846126575884553
0.8531194291021466	1.9846149135080344
0.8531784668681284	1.9846157187685527
0.8532375046341102	1.9846164259205639
0.853296542400092	1.9846171330725753
0.8533555801660738	1.9846162616335843
0.8534146179320556	1.98461524264325
0.8534736556980375	1.9846142236529152
0.8535326934640193	1.9846109181950107
0.853591731230001	1.9846073370071793
0.8536507689959828	1.9846037558193463
0.8537148226538416	1.9845976386884756
0.8537788763117005	1.9845912184224874
0.853906983627418	1.9845784433364446
0.8539710372852769	1.9845720828420628
0.8540350909431357	1.9845660685060935
0.8541631982588533	1.984555584726745
0.8542272519167121	1.9845509772906185
0.8542913055745709	1.984546946242018
0.8543553592324298	1.9845429151934173
0.8544194128902886	1.9845397197519092
0.8544834665481473	1.984536820196289
0.8545475202060062	1.9845339206406685
0.854611573863865	1.984532836618283
0.8546756275217238	1.984531842091066
0.8547396811795825	1.984531085356875
0.8548037348374413	1.9845315101197696
0.8548677884953002	1.9845319348826644
0.854931842153159	1.9845327615175257
0.8549958958110178	1.9845342381204758
0.8550599494688766	1.984535714723425
0.8551240031267354	1.9845377282956063
0.8551880567845942	1.9845401049661295
0.855252110442453	1.9845424816366535
0.8553161641003117	1.9845452662123204
0.8554442714160294	1.9845510204613366
0.8555083250738882	1.9845537093569097
0.8555723787317471	1.984556398252483
0.8557004860474646	1.984562053869816
0.8557645397053234	1.984564966790984
0.8558285933631822	1.9845679668878695
0.8558926470210411	1.9845712545350414
0.8559567006788998	1.9845746704083431
0.8560207543367586	1.9845785990476585
0.8560848079946175	1.9845827811607772
0.856212915310335	1.9845908197839266
0.8562769689681938	1.9845946334509956
0.8563410226260526	1.984598413094811
0.8564691299417703	1.9846053477863366
0.856533183599629	1.9846088277735543
0.8565972372574879	1.9846123355378393
0.8566612909153467	1.984615843302124
0.8567253445732055	1.9846205240104353
0.8567893982310643	1.9846262562680586
0.856853451888923	1.9846319885256818
0.8569815592046407	1.9846444468702706
0.8572377738360759	1.984671767046775
0.8577502030989465	1.9847309036357001
0.8578099726736905	1.9847375459306087
0.8578697422484347	1.9847440933878178
0.8579892813979231	1.9847566299376422
0.8580490509726673	1.9847624931114987
0.8581088205474114	1.984768356285356
0.8582283596968997	1.9847803533846449
0.8582881292716438	1.9847863644412702
0.858347898846388	1.9847930858871246
0.8584674379958763	1.9848067879614668
0.858706516294853	1.984836693336402
0.858766285869597	1.984843821437747
0.8588260554443412	1.9848509495390925
0.8589455945938296	1.9848673354894097
0.8591846728928062	1.9849031240611528
0.8592444424675503	1.9849129561824437
0.8593042120422945	1.9849228425234895
0.8594237511917828	1.9849428339243778
0.8596628294907595	1.984982297902154
0.8597225990655035	1.9849921332586389
0.8597823686402477	1.9850013006771892
0.8599019077897361	1.9850195865854554
0.8601409860887127	1.9850567569746402
0.860619142686666	1.985137954703335
0.8615754558825724	1.9852830506579788
0.8616402413491937	1.9852921453992034
0.8617050268158148	1.9853009351365374
0.8618345977490571	1.9853168912840642
0.8618993832156783	1.9853249429961501
0.8619641686822994	1.9853330629210173
0.8620937396155417	1.9853503191640596
0.8621585250821628	1.9853597675157209
0.862223310548784	1.985369227583712
0.8623528814820264	1.985390235915669
0.8624176669486476	1.9854012878343745
0.8624824524152688	1.9854139226424394
0.8626120233485111	1.9854396659466746
0.8626768088151322	1.9854540509705378
0.8627415942817533	1.9854684359944008
0.8628711652149957	1.9854974386839908
0.862935950681617	1.9855120048638057
0.8630007361482381	1.9855266081673326
0.8631303070814804	1.9855559898719997
0.8631950925481016	1.9855713399963837
0.8632598780147227	1.9855881484342963
0.8633894489479651	1.9856222391219138
0.8636485908144498	1.9856980730649394
0.8637133762810709	1.9857184069887417
0.8637781617476921	1.9857387945308975
0.8639077326809345	1.9857797670123463
0.8641668745474191	1.9858701433304637
0.8642316600140403	1.9858942267184272
0.8642964454806614	1.98591831010639
0.8644260164139038	1.985969382752742
0.8646851582803885	1.9860741391119514
0.8657217257463272	1.9864515257678175
0.8657853271214977	1.9864720311306179
0.8658489284966681	1.9864925364934176
0.8659761312470089	1.9865360835294872
0.8662305367476905	1.9866293154170938
0.8662941381228608	1.9866535878683147
0.8663577394980313	1.9866783149345852
0.866484942248372	1.986728358213946
0.8667393477490537	1.9868367498146524
0.8668029491242242	1.9868647477324988
0.8668665504993945	1.9868927392177562
0.8669937532497354	1.9869486824336429
0.8670573546249057	1.9869758071864463
0.8671209560000761	1.9869995958755393
0.8671845573752466	1.9870233845646335
0.8672481587504169	1.9870460783940684
0.8673117601255873	1.9870630420413906
0.8673753615007578	1.9870800056887132
0.8675025642510985	1.987109900739542
0.8677569697517802	1.987164506885981
0.8678205711269507	1.9871784621207802
0.867884172502121	1.9871933166712135
0.8680113752524619	1.9872230257720815
0.8680749766276322	1.987238550447165
0.8681385780028026	1.9872540803441119
0.8682657807531434	1.9872869320321094
0.8683293821283138	1.9873043476761514
0.8683929835034843	1.9873217633201943
0.868520186253825	1.98736080803917
0.8685837876289955	1.9873804317571981
0.8686473890041658	1.9874013688817986
0.8687109903793362	1.9874225089637154
0.8687745917545067	1.9874436490456318
0.868838193129677	1.9874604419176116
0.8689017945048474	1.9874763070130135
0.8689653958800179	1.987492172108414
0.8690289972551882	1.9875025593618416
0.8690925986303586	1.9875114202625592
0.8691562000055291	1.9875202811632775
0.8692198013806994	1.9875267846403226
0.8692834027558698	1.9875324600170348
0.8693470041310403	1.9875381353937485
0.8694106055062106	1.9875436385120313
0.8695378082565515	1.9875544956919227
0.869792213757233	1.987579331557419
0.8698515310492887	1.9875851571747953
0.8699108483413445	1.9875909827921714
0.870029482925456	1.987603548943602
0.8702667520936791	1.9876310899659542
0.8703260693857349	1.9876383286446537
0.8703853866777906	1.987646278023838
0.8705040212619021	1.987662383485303
0.8705633385539577	1.987670198580374
0.8706226558460135	1.9876778625712972
0.870741290430125	1.987692833504132
0.8708006077221808	1.9876994760543665
0.8708599250142366	1.9877061186046017
0.8709192423062924	1.9877125465734984
0.8709785595983481	1.9877167454562497
0.8710378768904039	1.987720944339001
0.8710971941824597	1.987725143221753
0.8712158287665711	1.9877326990826905
0.8712751460586268	1.9877364369176895
0.8713344633506825	1.9877403804649496
0.8714530979347941	1.987748585191061
0.8716903671030172	1.9877652713563123
0.8717496843950729	1.9877695322811206
0.8718090016871287	1.9877737932059287
0.8718683189791845	1.9877780541307364
0.8719276362712401	1.9877813786244378
0.8719869535632958	1.9877844376027132
0.8720462708553516	1.9877874965809885
0.8721649054394631	1.9877935105613462
0.8722242227315189	1.98779650101487
0.8722835400235747	1.9877993715496456
0.8723428573156304	1.98780189285436
0.8724021746076862	1.9878044141590754
0.872461491899742	1.9878069354637906
0.8725208091917978	1.9878082284685696
0.8725801264838535	1.9878095138925191
0.8726394437759092	1.987810799316468
0.8726987610679648	1.9878123619696013
0.8727580783600206	1.9878140260583599
0.8728173956520764	1.9878156901471211
0.8728767129441322	1.9878175794425315
0.8729360302361879	1.987819722307522
0.8729953475282437	1.987821865172512
0.8731139821123552	1.9878265664660193
0.873173299404411	1.987829053159351
0.8732326166964668	1.9878315398526831
0.8733512512805782	1.9878361580708062
0.8735885204488012	1.9878460427378557
0.8736528536327339	1.9878487944599974
0.8737171868166667	1.9878515268334518
0.8738458531845322	1.9878570987398545
0.8741031859202633	1.9878693173590847
0.874167519104196	1.9878725293344328
0.8742318522881288	1.987875804924391
0.8743605186559944	1.9878825141025886
0.8744248518399271	1.9878859658226768
0.8744891850238599	1.9878895418541358
0.8746178513917254	1.9878968068006806
0.8746821845756583	1.9879006446244836
0.874746517759591	1.9879044824482857
0.8748108509435237	1.9879095325996823
0.8748751841274565	1.9879162312936791
0.8749395173113892	1.9879229299876766
0.875003850495322	1.9879302741738636
0.8750681836792549	1.9879380203400197
0.8751325168631876	1.9879457665061744
0.8751968500471203	1.9879498878624822
0.8752611832310531	1.9879531518399611
0.8753255164149858	1.987956416061737
0.8753898495989186	1.9879598852518907
0.8756471823346497	1.98797536753842
0.8757115155185824	1.9879796151531208
0.8757758487025151	1.9879839367421575
0.8759045150703807	1.9879923706399518
0.8759688482543135	1.9879963305397783
0.8760331814382463	1.988000290439605
0.876097514622179	1.9880043258171116
0.8761618478061117	1.9880083836006646
0.8762261809900445	1.9880124413842166
0.8762905141739773	1.988018540112899
0.8763548473579101	1.9880247160009503
0.8764191805418429	1.988030844594758
0.8766765132775739	1.9880539605293326
0.8767408464615067	1.9880595550260785
0.8768051796454395	1.9880651497146633
0.8769338460133049	1.988076339417353
0.8771911787490361	1.9880972578981888
0.8772555119329688	1.9881025004861934
0.8773198451169015	1.9881077450895028
0.8774485114847671	1.9881182642995572
0.8775128446686999	1.9881235173448777
0.8775771778526327	1.9881287558511505
0.8776415110365654	1.988133994357424
0.8777058442204981	1.9881413365076344
0.8777658933213163	1.988150126908217
0.8778259424221344	1.988158917308799
0.8779460406237706	1.9881762943643209
0.878186237027043	1.9882066655235953
0.8782462861278612	1.9882139093239897
0.8783063352286793	1.9882214101089715
0.8784264334303155	1.988236504756056
0.8786666298335879	1.9882685651634802
0.878726678934406	1.9882771319837511
0.8787867280352242	1.9882859399077646
0.8789068262368603	1.9883040529121065
0.8791470226401328	1.9883451098914915
0.8792070717409509	1.988357787294289
0.8792671208417691	1.9883704646970863
0.8793872190434052	1.9883952047853757
0.8794472681442234	1.9884074637014593
0.8795073172450414	1.9884188890686278
0.8796274154466777	1.988439791297101
0.8796874645474958	1.9884493970878836
0.8797475136483139	1.9884579832297573
0.8798676118499501	1.988474918184941
0.8799276609507682	1.9884829715337546
0.8799877100515863	1.9884910248825691
0.8801078082532225	1.9885081919882976
0.8801678573540407	1.9885169829500562
0.8802279064548588	1.988526333442859
0.880348004656495	1.988546519045183
0.8805882010597674	1.9885914597379515
0.8806482501605856	1.9886042246817648
0.8807082992614037	1.9886169896255799
0.8808283974630399	1.9886442915187663
0.8810685938663123	1.9887044130495126
0.8811286429671304	1.9887207675558989
0.8811886920679486	1.9887381401353634
0.8813087902695849	1.9887702219840064
0.8815489866728573	1.9888396630492766
0.8816140516655524	1.9888587014709858
0.8816791166582476	1.9888766227915193
0.8818092466436378	1.9889101687351345
0.8820695066144183	1.9889753402480008
0.8825900265559793	1.9890987537867644
0.8826550915486744	1.9891143916659713
0.8827201565413696	1.989130029545178
0.8828502865267598	1.9891577092339576
0.8829153515194549	1.9891712756507345
0.88298041651215	1.9891830965855297
0.8831105464975403	1.989206753123179
0.8831756114902354	1.9892186254291844
0.8832406764829306	1.98923049773519
0.8833057414756257	1.9892430018590277
0.8833708064683208	1.989256114034472
0.8834358714610159	1.9892692262099148
0.883500936453711	1.9892881946998027
0.8835660014464062	1.9893092894467899
0.8836310664391013	1.9893303841937773
0.8836961314317964	1.9893516136212759
0.8837611964244916	1.98937284899871
0.8838913264098818	1.98941637421425
0.8841515863806623	1.9895077475966587
0.8846721063222233	1.9896882302214667
0.8857131462053452	1.9900188571209207
0.8857770271065897	1.9900357301651856
0.885840908007834	1.9900539740703997
0.8859686698103226	1.9900921334612434
0.8862241934153001	1.9901711336925523
0.8862880743165444	1.9901912649794018
0.8863519552177889	1.9902115170750403
0.8864797170202776	1.990253517448513
0.8867352406252551	1.9903258934464418
0.8867991215264994	1.9903423895674277
0.8868630024277439	1.9903588856884145
0.8869907642302326	1.9903958091355622
0.8870546451314769	1.9904146365908602
0.8871185260327212	1.990436668193886
0.88724628783521	1.9904816687132074
0.8873101687364544	1.9905070448263655
0.8873740496376987	1.9905324209395245
0.8875018114401874	1.9905881942340042
0.8875656923414317	1.9906168988691184
0.8876295732426761	1.9906474097410323
0.8876934541439205	1.9906785660326163
0.8877573350451649	1.990709722324198
0.8898015238849843	1.9914606935088468
0.8898611207031141	1.9914812030899725
0.8899207175212438	1.9915018060657552
0.8900399111575032	1.9915431310695841
0.890278298430022	1.9916279999598714
0.8907550729750597	1.9917989374419505
0.891708622065135	1.9921322944610549
0.8917682188832647	1.9921527127621264
0.8918278157013944	1.9921731310631972
0.8919470093376538	1.9922140727575515
0.8921853966101727	1.9922994936771903
0.8926621711552103	1.9924925382050587
0.8936157202452857	1.9928498194369175
0.8936803329552924	1.992873541456118
0.893744945665299	1.9928972634753188
0.8938741710853125	1.9929455192155763
0.8941326219253394	1.993045582875212
0.8941972346353462	1.993072532960991
0.8942618473453529	1.9930995128973177
0.8943910727653663	1.9931558105733123
0.8946495236053932	1.9932757979718987
0.8947141363153999	1.993305740771231
0.8947787490254067	1.9933354525157037
0.89490797444542	1.9933996035227328
0.895166425285447	1.9935392240788503
0.8956833269655007	1.9938463390528922
0.8957479396755075	1.9938862933255068
0.8958125523855142	1.9939258617561562
0.8959417778055276	1.9940053879721882
0.8962002286455545	1.9941668202846932
0.8967171303256083	1.9944733743919107
0.896781743035615	1.9945076815971565
0.8968463557456217	1.9945407156813737
0.8969755811656351	1.9946065108098954
0.897234032005662	1.9947427579081634
0.8977509336857158	1.995046293745817
0.8978112623126078	1.995086202599546
0.8978715909394999	1.995126148136558
0.897992248193284	1.9952069694254613
0.8982335627008524	1.9953743634397392
0.8982938913277445	1.9954173041613676
0.8983542199546366	1.9954604715033852
0.8984748772084207	1.9955487363404976
0.8987161917159889	1.9957378595881476
0.898776520342881	1.9957859341592867
0.8988368489697731	1.9958343521824136
0.8989575062235572	1.9959350711099413
0.8991988207311254	1.996137553717739
0.899681449746262	1.9966076288486665
0.899741778373154	1.9966734438317661
0.8998021070000461	1.9967400716049069
0.8999227642538302	1.9968788462302114
0.8999830928807222	1.9969478883886664
0.9000434215076143	1.9970093095667445
0.9001037501345064	1.997070756876141
0.9001640787613985	1.9971322041855362
0.9002244073882906	1.9971771377693208
0.9002847360151827	1.9972193474518576
0.9004053932689667	1.9972992193055317
0.900646707776535	1.9974482752409535
0.9007070364034271	1.9974885785557992
0.9007673650303192	1.9975309347354062
0.9008880222841033	1.9976250145526018
0.9011293367916715	1.997820872465716
0.9016119658068081	1.998250665811079
0.9016711103422494	1.9983064812004019
0.9017302548776907	1.9983629256374849
0.9018485439485733	1.9984781556137254
0.9020851220903385	1.9987117670470966
0.902558278373869	1.9992008989135666
0.9035045909409298	2.000278016375338
0.9035637354763711	2.000347613921173
0.9036228800118125	2.0004172114670076
0.9037411690826951	2.0005581410635713
0.9039777472244603	2.000826506852167
0.9044509035079907	2.001405880433854
0.9053972160750516	2.002659726036706
0.90546137650237	2.0027405782012604
0.9055255369296883	2.0028214303658136
0.905653857784325	2.00297616365949
0.9059104994935981	2.003263685810713
0.9064237829121446	2.0038212745334545
0.906487943339463	2.0038961684689984
0.9065521037667813	2.0039738368706876
0.906680424621418	2.0041326328519715
0.9067445850487363	2.0042128316004297
0.9068087454760546	2.0042935177626098
0.9069370663306913	2.004448214756607
0.9070012267580096	2.004518258774147
0.9070653871853279	2.0045883027916864
0.9071937080399646	2.0047095556085717
0.9072578684672828	2.0047680646928834
0.9073220288946011	2.0048209889113315
0.9074503497492378	2.004920513799072
0.907514510176556	2.0049714585059686
0.9075786706038744	2.005023056345344
0.907706991458511	2.0051269442278588
0.9079636331677843	2.0053444721132148
0.9080277935951027	2.0054012885142667
0.9080919540224209	2.0054615098769064
0.9082202748770576	2.0055854445401677
0.9084769165863309	2.0058258364810397
0.9085410770136493	2.0058830332932334
0.9086052374409676	2.0059402301054257
0.9086693978682858	2.0059908524509447
0.9087335582956042	2.0060383514097393
0.9087977187229225	2.0060858503685344
0.9088618791502407	2.0061213507877453
0.9089260395775591	2.0061512967497266
0.9089902000048774	2.006181242711708
0.9090543604321957	2.006204619941085
0.9091185208595141	2.0062250348313735
0.9092468417141506	2.006263566883001
0.909311002141469	2.006280674841737
0.9093751625687873	2.0062977828004724
0.9095034834234239	2.006337474459087
0.9095633597676276	2.006356445246631
0.9096232361118313	2.0063772460244067
0.9097429888002386	2.006421153288151
0.9099824941770532	2.0065142640965505
0.9100423705212568	2.0065397333165715
0.9101022468654605	2.0065652025365934
0.9102219995538678	2.00661533848702
0.9104615049306826	2.0067154202890056
0.9105213812748862	2.006741232112962
0.9105812576190899	2.0067682494397316
0.9106411339632936	2.006795266766501
0.9107010103074973	2.006823671098986
0.910760886651701	2.006856964863937
0.9108207629959046	2.006890258628888
0.9109405156843119	2.006962776982316
0.9110003920285155	2.0070009037027265
0.9110602683727191	2.007040173308051
0.9111800210611265	2.007126222640725
0.9114195264379412	2.007300303343045
0.9114794027821449	2.0073472586842023
0.9115392791263486	2.007394214025358
0.9116590318147559	2.0074913854718655
0.9117189081589596	2.007540945527914
0.9117787845031633	2.007592818326458
0.9118985371915705	2.0077098634327375
0.9119584135357741	2.0077705431762625
0.9120182898799778	2.007837229995653
0.9121380425683852	2.0079739404032515
0.9121979189125888	2.0080529673357055
0.9122577952567925	2.0081319942681604
0.9123176716009962	2.0082124540777446
0.9123775479451999	2.0082966617643603
0.9133355694524584	2.0091617867190714
0.9134004616885392	2.0092051505006094
0.9134653539246198	2.009251882381586
0.9135951383967811	2.0093486507114577
0.9136600306328617	2.009400851224865
0.9137249228689425	2.009453051738274
0.9138547073411039	2.009568155449393
0.9139195995771845	2.0096271838521145
0.9139844918132651	2.009697996923124
0.9141142762854265	2.009841678591993
0.9143738452297492	2.01016549802199
0.9144387374658298	2.010252207149211
0.9145036297019106	2.010345194111931
0.914633414174072	2.010534746181575
0.9148929831183946	2.0109564793438195
0.9149578753544754	2.0110645830329608
0.915022767590556	2.011177328480307
0.9151525520627173	2.011411920202505
0.9154121210070401	2.0119087204297235
0.9154770132431207	2.012040759795752
0.9155419054792014	2.012172667295997
0.9156716899513628	2.012435534738944
0.9159312588956855	2.0130206473324614
0.9159961511317662	2.013178277573687
0.9160610433678469	2.0133359078149127
0.9161908278400082	2.0136592535069613
0.9164503967843309	2.014339239501591
0.9165152890204116	2.014522835797743
0.9165801812564922	2.0147064320938934
0.9167099657286536	2.015103214995452
0.9169695346729763	2.015985206662146
0.9174886725616217	2.0179328626164885
0.9175523807062516	2.018191337839301
0.9176160888508815	2.0184512962109165
0.9177435051401412	2.0189926535438882
0.9178072132847712	2.0192737505361515
0.9178709214294011	2.0195597584808875
0.9179983377186609	2.0201709324572197
0.9180620458632909	2.0204867491113974
0.9181257540079207	2.020818784882252
0.9182531702971806	2.021498838873145
0.9185080028757002	2.023000358104501
0.9185717110203302	2.023395419186355
0.91863541916496	2.023824307223306
0.9187628354542199	2.02469196433568
0.9188265435988499	2.025168204489192
0.9188902517434797	2.025644444642703
0.9190176680327395	2.026683623159839
0.9190813761773695	2.0272256438743312
0.9191450843219994	2.0278116549578384
0.9192725006112592	2.0290701799579094
0.9195273331897789	2.0318861771196
0.9195910413344088	2.0326537705045995
0.9196547494790387	2.03342570574436
0.9197821657682985	2.035098802954233
0.9200369983468182	2.0388501298143256
0.9201007064914482	2.0398784200954956
0.920164414636078	2.0409067103766643
0.9202281227807079	2.0418808335038703
0.9202918309253378	2.042821995956337
0.9203555390699678	2.043763158408804
0.9204192472145977	2.0443645881095174
0.9204829553592275	2.044885258658902
0.9205466635038575	2.045405929208288
0.9206103716484875	2.0453102034713697
0.9206740797931173	2.0452108724142843
0.9207377879377472	2.0450075840911706
0.9208014960823772	2.0443320849713
0.9208652042270071	2.043656585851429
0.920928912371637	2.042876754946624
0.9209926205162668	2.0419167190887006
0.9210563286608968	2.040956683230776
0.9211200368055268	2.0399842011692764
0.9211837449501566	2.039001655202777
0.9213111612394165	2.037083414618309
0.9215659938179361	2.0336211720522317
0.9216254178794514	2.0328676867964495
0.9216848419409667	2.032172466198079
0.9218036900639972	2.03081221947124
0.9218631141255125	2.030169985685177
0.9219225381870277	2.0295621424070838
0.9220413863100583	2.0283634166874998
0.9221008103715735	2.0278222955279634
0.9221602344330888	2.0272811743684276
0.9222790825561193	2.026278187910563
0.9225167788021803	2.0245096972737406
0.9225762028636955	2.02409220369573
0.9226356269252107	2.023689980126053
0.9227544750482413	2.0229237474254242
0.9229921712943023	2.021504521545355
0.9230515953558176	2.0211865176711155
0.9231110194173329	2.020871633331487
0.9232298675403634	2.0202544065593693
0.9234675637864245	2.019090839748096
0.9235269878479397	2.0188080941141493
0.923586411909455	2.018526409038302
0.9237052600324855	2.0179834419768246
0.9239429562785466	2.0169306868073376
0.9240023803400619	2.0166816377246795
0.9240618044015771	2.016441185958904
0.9241806525246077	2.015966601612371
0.9244183487706686	2.015098307833183
0.9244777728321838	2.014884591104921
0.9245371968936991	2.014670874376659
0.9246560450167296	2.0142765907319307
0.9248937412627907	2.013539292685985
0.9249531653243059	2.0133647850807694
0.9250125893858212	2.0132035780233304
0.9251314375088517	2.0128811639084545
0.9253691337549128	2.012240976766331
0.925433573708305	2.012072250727094
0.9254980136616974	2.0119035246878556
0.9256268935684819	2.011578818394026
0.9258846533820511	2.0109682943888947
0.9264001730091892	2.0098148261589213
0.9264646129625815	2.009677176168324
0.9265290529159738	2.009545121691249
0.9266579328227582	2.0092913592418298
0.9269156926363273	2.00879224374399
0.9274312122634656	2.0078483076308125
0.9274956522168578	2.007729843023759
0.9275600921702502	2.007612861215401
0.9276889720770347	2.007383242366507
0.9279467318906037	2.0069668823250626
0.9280111718439961	2.0068677654449187
0.9280756117973883	2.0067713648104557
0.9282044917041727	2.006586855503521
0.9284622515177419	2.0062202033539176
0.9285266914711341	2.006140048430556
0.9285911314245264	2.0060598935071936
0.928720011331311	2.0059040083696305
0.9289777711448801	2.005603997856006
0.9294932907720183	2.0050021633298503
0.9295534466422959	2.0049284685079316
0.9296136025125734	2.00485491300516
0.9297339142531287	2.004709393581192
0.9299745377342392	2.004418446696287
0.9300346936045168	2.004349843560739
0.9300948494747945	2.0042831063951514
0.9302151612153498	2.0041499131945084
0.9304557846964603	2.003889542127745
0.9305159405667379	2.0038267764144875
0.9305760964370156	2.003764010701227
0.9306964081775708	2.003638464627455
0.9309370316586812	2.003413791684679
0.9309971875289589	2.0033625026552873
0.9310573433992364	2.003312881963607
0.9311776551397917	2.003214790365376
0.9314182786209022	2.003031474511696
0.9314784344911798	2.0029857783245797
0.9315385903614575	2.0029400821374614
0.9316589021020127	2.002852124357675
0.9318995255831232	2.0026772139557876
0.9319596814534008	2.0026334869150197
0.9320198373236783	2.0025896693876692
0.9321401490642336	2.002502034401403
0.9323807725453441	2.0023311587378965
0.9324409284156218	2.0022920861079814
0.9325010842858994	2.0022530134780663
0.9326213960264547	2.002179976445975
0.9328620195075651	2.002043530943624
0.933343266469786	2.001781779391235
0.9334022382486129	2.001750103049927
0.9334612100274398	2.0017184267086203
0.9335791535850935	2.0016586512124483
0.9336381253639203	2.001629367297888
0.9336970971427472	2.0016000816264574
0.9338150407004009	2.001541496240011
0.9338740124792277	2.001512203546788
0.9339329842580546	2.0014907028357083
0.9339919560368815	2.0014700196256787
0.9340509278157083	2.00144933641565
0.9341098995945352	2.0014328073870455
0.934168871373362	2.0014171410146044
0.9342278431521889	2.0014014746421633
0.9342868149310157	2.0013903286170973
0.9343457867098426	2.0013806809547514
0.9344047584886694	2.001371033292405
0.9344637302674963	2.001361214926449
0.9345227020463232	2.0013513140136534
0.93458167382515	2.001341413100858
0.9346406456039769	2.0013348262046167
0.9346996173828037	2.0013304759253425
0.9347585891616306	2.001326125646067
0.9348175609404574	2.0013220827285485
0.9348765327192843	2.001318323468964
0.934994476276938	2.0013117892957277
0.9350534480557648	2.0013102517616597
0.9351124198345917	2.001308714227591
0.9351713916134186	2.0013058688090166
0.9352303633922455	2.0013007583674267
0.9352893351710725	2.0012956479258377
0.9353483069498993	2.001289544178457
0.9354072787287262	2.0012809973757366
0.935466250507553	2.0012724505730164
0.9355252222863799	2.001262003897044
0.9355841940652068	2.0012444979141186
0.9356431658440336	2.0012269919311936
0.9357021376228605	2.0012085232551033
0.9357611094016873	2.0011838893904064
0.9358200811805142	2.0011592555257107
0.9359380247381679	2.0011055275524656
0.9361739118534753	2.000988039397016
0.9362328836323022	2.000958134677273
0.936291855411129	2.000925929768492
0.9364097989687827	2.000861031777325
0.9366456860840902	2.0007136366796416
0.936704657862917	2.0006749324937108
0.9367636296417439	2.0006362283077808
0.9368815731993976	2.000566071504533
0.937117460314705	2.000436479450188
0.9371814479854088	2.0004046666250366
0.9372454356561127	2.000374592224569
0.9373734109975205	2.000314480530246
0.9374373986682243	2.0002844575971945
0.9375013863389282	2.0002544346641438
0.9375653740096321	2.0002297165074894
0.937629361680336	2.0002056864851356
0.9376933493510398	2.000181802391871
0.9377573370217437	2.0001607277343783
0.9378853123631514	2.0001181486161066
0.9381412630459669	2.0000262013366843
0.9382052507166707	2.000003405243379
0.9382692383873746	1.9999834824946454
0.9383332260580786	1.9999659879225642
0.9383972137287824	1.9999484933504834
0.9386531644115979	1.9998823760686117
0.9391650657772288	1.999735314529656
0.9392290534479326	1.99971340702792
0.9392930411186365	1.999691499526185
0.9394210164600443	1.9996491262890823
0.9396769671428598	1.9995670036588147
0.9397409548135636	1.9995456711961226
0.9398049424842675	1.9995241679044897
0.9399329178256752	1.9994815309076577
0.9401888685084907	1.9994042241990426
0.9402528561791945	1.9993862914188947
0.9403168438498984	1.9993681441190645
0.9403808315206024	1.9993499968192343
0.9404448191913062	1.9993345944408056
0.94050880686201	1.999321803985583
0.9405727945327139	1.9993090135303593
0.9407007698741217	1.999284499577375
0.9407647575448255	1.9992723454976191
0.9408287452155294	1.9992598880867676
0.9409567205569371	1.9992348565082292
0.9410207082276411	1.9992219622055338
0.941084695898345	1.9992090679028383
0.9412126712397527	1.9991870069563789
0.9412723748273419	1.9991779506463006
0.941332078414931	1.9991693822870924
0.9413917820025203	1.9991626078334017
0.9414514855901095	1.9991558333797101
0.9415111891776987	1.9991499150617247
0.9415708927652879	1.9991480452359802
0.9416305963528772	1.999146175410237
0.9416902999404664	1.9991445453780516
0.9417500035280556	1.999144448203282
0.9418097071156448	1.9991443510285118
0.941869410703234	1.9991447146202561
0.9419291142908233	1.99914941753369
0.9419888178784125	1.9991541204471246
0.9420485214660017	1.9991590063026086
0.9421082250535909	1.9991669352215515
0.9421679286411802	1.9991748641404936
0.9422276322287694	1.999182876241115
0.9422873358163586	1.9991955786349376
0.9423470394039478	1.99920828102876
0.942406742991537	1.9992209834225818
0.9426455573418939	1.9992693726092312
0.9427052609294831	1.9992825299348462
0.9427649645170724	1.9992956872604626
0.9428246681046616	1.9993069558593768
0.9428843716922508	1.9993179073214493
0.94294407527984	1.9993288587835227
0.9430037788674293	1.9993397184140451
0.9431231860426077	1.999361407849657
0.9431828896301969	1.9993715531886285
0.9432425932177861	1.9993815460569246
0.9433022968053754	1.999391538925222
0.9433620003929646	1.9993981680680333
0.9434217039805538	1.9994038580085105
0.943481407568143	1.9994095479489884
0.9436008147433215	1.9994213007451582
0.9436605183309107	1.999427204703777
0.9437202219184999	1.9994331445789262
0.9437799255060891	1.9994390996159959
0.9438396290936784	1.9994450546530673
0.9438993326812676	1.9994512251224796
0.9439590362688568	1.9994575046638583
0.944018739856446	1.9994637842052365
0.9440784434440352	1.9994758032089488
0.9441381470316245	1.999491271791988
0.9441978506192137	1.9995067403750273
0.9443172577943921	1.9995373743031353
0.944556072144749	1.9995981035256885
0.9450337008454627	1.9997185427546353
0.9450984203249289	1.9997348719430876
0.9451631398043951	1.9997512324436362
0.9452278592838613	1.9997676225783574
0.9452925787633275	1.9997840127130784
0.9453572982427938	1.999800513899957
0.94542201772226	1.9998170604387893
0.9454867372017262	1.9998336069776224
0.9455514566811924	1.999838586874145
0.9456161761606587	1.999842370945243
0.9456808956401249	1.9998460742082425
0.9457456151195911	1.9998493451898016
0.9458103345990574	1.9998526161713615
0.9458750540785237	1.999857324068757
0.9459397735579899	1.9998641110003064
0.946004493037456	1.9998708979318562
0.9460692125169223	1.99988139720231
0.9461339319963886	1.9998938099405774
0.9461986514758548	1.9999062226788433
0.946263370955321	1.9999241680850366
0.9463280904347873	1.9999426535477223
0.9463928099142536	1.9999618905642729
0.9464575293937197	1.9999848410721972
0.9465222488731859	2.000007751090759
0.9465869683526522	2.0000333624251416
0.9466516878321185	2.0000628060086165
0.9467164073115847	2.000092249592092
0.9468458462705172	2.0001506923029413
0.9471047241883821	2.000279991124913
0.9471694436678484	2.000314734333499
0.9472341631473146	2.000349477542085
0.947363602106247	2.0004250806693427
0.9474283215857133	2.0004641368291782
0.9474930410651795	2.0005033869017605
0.9475577605446457	2.0005427327382908
0.947622480024112	2.0005820785748205
0.9476871995035783	2.000607126989443
0.9477519189830445	2.000630942324311
0.9478813579419769	2.0006793319980645
0.9481402358598418	2.0007770505224105
0.9482049553393079	2.000800380176466
0.9482696748187742	2.0008231887411
0.9483343942982404	2.0008459973057326
0.9483991137777066	2.0008603223546055
0.9484638332571729	2.0008739632160886
0.948528552736639	2.0008878440130795
0.9486579916955715	2.00091784360358
0.9491757475313014	2.0010459886788534
0.949236182927653	2.0010620363492047
0.9492966183240046	2.0010785073142316
0.9494174891167078	2.0011114599746014
0.949659230702114	2.0011779222159505
0.9501427138729266	2.001323119798375
0.9511096802145519	2.0016407191314642
0.9511701156109034	2.0016600458714615
0.951230551007255	2.0016891610680987
0.9512909864036065	2.0017216619890386
0.9513514217999581	2.0017541629099775
0.9514118571963097	2.0017768919463106
0.9514722925926613	2.001797167927394
0.9515327279890129	2.0018174439084775
0.9515931633853645	2.0018268281860463
0.9516535987817161	2.0018343754135137
0.9517140341780677	2.001841922640981
0.9517744695744192	2.001841939075218
0.9518349049707708	2.0018412289824195
0.9518953403671224	2.0018405188896202
0.951955775763474	2.0018406327583076
0.9520162111598256	2.0018407735566512
0.9520766465561772	2.001841066507549
0.9521370819525288	2.0018473702531896
0.9521975173488804	2.00185367399883
0.952257952745232	2.0018605356229755
0.9523183881415835	2.001873724605057
0.9523788235379351	2.0018869135871373
0.9524392589342867	2.0019010321570505
0.9524996943306383	2.0019209885518126
0.9525601297269898	2.001940944946575
0.9526205651233413	2.001962290039048
0.9526810005196928	2.001989415777725
0.9527414359160444	2.002016541516402
0.952801871312396	2.002045149216265
0.9528623067087476	2.002078201935325
0.9529227421050992	2.0021112546543844
0.9530436128978024	2.0021869820197793
0.9531028642027032	2.002226608212406
0.953162115507604	2.002268550731714
0.9532806181174056	2.0023618418609272
0.9535176233370088	2.002555655583953
0.9535768746419097	2.0026069387632646
0.9536361259468105	2.0026582219425757
0.9537546285566121	2.002756896663079
0.9538138798615129	2.0028054529102586
0.9538731311664137	2.002851891846028
0.9539323824713146	2.002893832145655
0.9539916337762154	2.002935772445282
0.9540508850811162	2.0029739865690224
0.9541101363860172	2.003004192422378
0.954169387690918	2.0030343982757346
0.9542286389958188	2.0030608268976247
0.9542878903007196	2.0030790435157004
0.9543471416056204	2.0030972601337758
0.9544063929105212	2.00311314955849
0.954465644215422	2.0031239206380964
0.9545248955203228	2.0031346917177015
0.9545841468252236	2.003144989489758
0.9547026494350253	2.003163478764377
0.9549396546546285	2.0032022408109667
0.9549989059595293	2.003212077772816
0.9550581572644301	2.0032219147346653
0.9551174085693309	2.003232173909082
0.9551766598742317	2.0032434061398225
0.9552359111791325	2.0032546383705636
0.9552951624840333	2.003267632654688
0.9553544137889342	2.0032847361806603
0.955413665093835	2.003301839706632
0.9554729163987358	2.003321907449588
0.9555321677036366	2.00334897059725
0.9555914190085374	2.003376033744912
0.9556506703134382	2.0034068932013898
0.955709921618339	2.0034468193639343
0.9557691729232398	2.003486745526478
0.9558876755330414	2.0035774543025457
0.9559469268379422	2.0036257791053056
0.956006178142843	2.0036760816137367
0.9561246807526447	2.003786363324301
0.9561839320575455	2.003840168857955
0.9562431833624463	2.0038906677695736
0.9563024346673471	2.003941166681191
0.9563616859722479	2.003984717476623
0.9564209372771487	2.004010851955638
0.9564801885820495	2.0040369864346523
0.9565394398869503	2.0040575390382713
0.9565986911918511	2.004063927581477
0.956657942496752	2.0040703161246816
0.9567171938016528	2.0040749681886045
0.9567764451065537	2.004075159336001
0.9568356964114545	2.0040753504833972
0.9568999636082323	2.0040746981238846
0.9569642308050101	2.0040723321401464
0.957028498001788	2.0040699661564063
0.9570927651985659	2.0040629355459423
0.9571570323953438	2.0040465036695463
0.9572212995921215	2.004030071793151
0.9572855667888993	2.004007221465329
0.9573498339856772	2.0039712909939325
0.9574141011824551	2.0039353605225365
0.9574783683792328	2.0038953647392352
0.9575426355760106	2.003846991595024
0.9576069027727885	2.003798618450811
0.9578639715598998	2.00360221087152
0.9579282387566777	2.0035498583934053
0.9579925059534554	2.0034975059152904
0.9581210403470111	2.003387336825026
0.9583781091341224	2.00316066143492
0.9584423763309002	2.0031046051842463
0.958506643527678	2.003050161361774
0.9586351779212336	2.0029429181120526
0.9586994451180115	2.0028937445657427
0.9587637123147893	2.0028445710194323
0.9588922467083449	2.0027545497862715
0.9589565139051228	2.002711733986533
0.9590207811019006	2.002670800052059
0.9591493154954562	2.002597423782605
0.9594063842825675	2.002457442982026
0.9594706514793454	2.0024254581018632
0.9595349186761232	2.0023934732217
0.9596634530696788	2.002332089713403
0.9597277202664567	2.002302094633559
0.9597919874632345	2.0022726404046196
0.9599205218567901	2.002216288628577
0.959984789053568	2.0021895449734695
0.9600490562503458	2.0021662265634954
0.9601133234471235	2.002142908153521
0.9601775906439014	2.002121402764427
0.9602418578406793	2.002104284848454
0.960306125037457	2.002087166932481
0.9603703922342348	2.0020713907899395
0.9604346594310127	2.0020589005132345
0.9604989266277906	2.0020464102365287
0.9605631938245683	2.002035283122625
0.9606274610213461	2.002027534347637
0.960691728218124	2.002019785572649
0.9607559954149019	2.0020130988256235
0.9608202626116797	2.00200907588546
0.9608845298084576	2.002005052945296
0.9609487970052354	2.002001758840605
0.9610087801188985	2.0020004112506293
0.9610687632325616	2.0019990636606537
0.9611287463462248	2.001997416942513
0.961188729459888	2.0019925864402284
0.9612487125735512	2.001987755937944
0.9613086956872143	2.0019829254356587
0.9614286619145407	2.001972850659019
0.9614886450282039	2.001967798769056
0.961548628141867	2.001962272963053
0.9616086112555302	2.001956494321636
0.9616685943691934	2.0019507156802185
0.9617285774828566	2.001947234793609
0.9617885605965197	2.00194673579014
0.9618485437101829	2.001946236786672
0.9619085268238461	2.001947059852871
0.9619685099375093	2.001952616516656
0.9620284930511724	2.0019581731804403
0.9620884761648356	2.001963739940327
0.9621484592784988	2.0019763660512453
0.962208442392162	2.0019889921621634
0.9622684255058251	2.002001618273082
0.9623284086194883	2.0020175905928337
0.9623883917331515	2.002034481906585
0.9624483748468147	2.0020513732203358
0.9625083579604778	2.0020682575484647
0.962568341074141	2.002085136555907
0.9626283241878042	2.0021020155633487
0.9626883073014674	2.002117470440224
0.9627482904151305	2.002130289253645
0.9628082735287937	2.002143108067067
0.9628682566424569	2.0021544767850714
0.9629282397561201	2.002156462919009
0.9629882228697833	2.002158449052947
0.9630482059834464	2.0021604351868856
0.9631081890971096	2.0021553480440355
0.9631681722107728	2.0021496204434475
0.963228155324436	2.0021438928428603
0.9632881384380991	2.0021357238019606
0.9633481215517623	2.0021265088305236
0.9634081046654255	2.0021172938590865
0.9634680877790887	2.0021058950580377
0.9635280708927518	2.0020921604708724
0.963588054006415	2.0020784258837074
0.9636480371200782	2.002063216604742
0.9637080202337414	2.0020439442663482
0.9638279864610677	2.0020053191101383
0.9638879695747309	2.0019844178538015
0.9639479526883941	2.001963516597465
0.9640679189157204	2.0019219832417066
0.9643078513703731	2.0018408387607893
0.9643678344840363	2.0018209833308065
0.9644278175976995	2.0018012977972344
0.9645477838250258	2.0017624391189077
0.964607766938689	2.0017437037266483
0.9646677500523522	2.0017280906042094
0.9647277331660153	2.0017124774817705
0.9647877162796785	2.001696864359332
0.9648527152852187	2.001683906623925
0.9649177142907589	2.00167108128879
0.9649827132962991	2.001658255953655
0.9650477123018393	2.001650455751334
0.9651127113073794	2.0016426605426556
0.9651777103129197	2.001634852671009
0.9652427093184599	2.001626640361048
0.965307708324	2.0016184280510876
0.9653727073295402	2.0016104727826085
0.9654377063350804	2.001606425674414
0.9655027053406207	2.0016023785662194
0.9655677043461608	2.0015986075672614
0.9656327033517009	2.001597527338619
0.9656977023572412	2.0015964471099763
0.9657627013627814	2.001594331931082
0.9658277003683216	2.0015849332398954
0.9658926993738617	2.001575534548709
0.9659576983794019	2.0015660562528534
0.9660226973849422	2.0015561465161213
0.9660876963904823	2.00154623677939
0.9661526953960224	2.001534888566806
0.9662176944015627	2.0015172913973927
0.9662826934071029	2.0014996942279786
0.9663476924126431	2.001482402079739
0.9668676844569645	2.001375018454535
0.9669326834625047	2.0013635038465147
0.9669976824680449	2.0013519423891437
0.9671276804791251	2.0013290202153597
0.9671926794846653	2.001318042508474
0.9672576784902055	2.001307064801588
0.9673876765012859	2.00128520526246
0.967452675506826	2.001274297270742
0.9675176745123663	2.0012635061401656
0.9675826735179065	2.001252885569035
0.9676476725234466	2.0012422649979045
0.9677126715289868	2.001234275253794
0.967777670534527	2.0012296619868235
0.9678426695400673	2.001225048719853
0.9679076685456074	2.001222615000822
0.9679726675511475	2.0012226460834435
0.9680376665566878	2.0012226771660653
0.968102665562228	2.0012241532807633
0.9681676645677681	2.001226482468002
0.9682326635733083	2.0012281294494008
0.9682976625788485	2.001229243082434
0.9683626615843888	2.0012298875192083
0.9684276605899289	2.0012305319559833
0.968492659595469	2.001228651947988
0.9685576586010093	2.001224815229289
0.9686226576065495	2.0012209785105903
0.9686876566120897	2.0012140499145565
0.9687526556176298	2.0012050141335775
0.96881765462317	2.0011959783525994
0.9689476526342504	2.0011742805033004
0.9690114675483399	2.001163219835266
0.9690752824624292	2.00115379700566
0.9691390973765186	2.001145325840557
0.9692029122906081	2.0011368546754538
0.9692667272046975	2.0011316337013736
0.969330542118787	2.0011285015704323
0.9693943570328765	2.0011253694394906
0.9694581719469658	2.0011263875866394
0.9695219868610552	2.00112853193485
0.9695858017751446	2.0011306762830605
0.9696496166892341	2.0011379781504495
0.9697134316033236	2.001145470603289
0.969777246517413	2.001153102199171
0.9698410614315024	2.00116157338957
0.9699048763455917	2.001170044579971
0.9699686912596812	2.001177315402645
0.9700325061737707	2.0011820350657366
0.97009632108786	2.001186754728827
0.9701601360019494	2.001191972299747
0.9702239509160389	2.001197692240428
0.9702877658301283	2.0012034121811086
0.9703515807442178	2.001209475519512
0.9704792105723966	2.0012219320147837
0.970989729885112	2.0012691877221824
0.9710535447992015	2.0012746512377197
0.9711173597132908	2.0012799934605088
0.9712449895414696	2.0012909531759147
0.9715002491978274	2.0013151378053085
0.9715640641119168	2.0013214643144632
0.9716278790260062	2.00132759651217
0.9717555088541852	2.001339771052789
0.9718193237682746	2.001345313396925
0.971883138682364	2.001350855741063
0.9719469535964533	2.001356242562854
0.9720107685105428	2.0013612209885774
0.9720745834246323	2.0013661994143
0.9721383983387216	2.001374235567083
0.972202213252811	2.0013859551527307
0.9722660281669004	2.001397674738378
0.9725212878232581	2.001432282107306
0.9725851027373476	2.0014399828326273
0.9726489176514369	2.001447683557949
0.9727127325655263	2.0014555351985104
0.9727765474796157	2.001463388827373
0.9728403623937052	2.001471890109278
0.9729041773077947	2.0014836737127673
0.9730318071359735	2.001507189286089
0.9730913379669484	2.0015180412281355
0.9731508687979231	2.001528893170182
0.9732699304598726	2.001550011259072
0.9735080537837717	2.0015900164381444
0.9735675846147465	2.001599969577938
0.9736271154457212	2.001610537437886
0.9737461771076708	2.0016315074263415
0.9738057079386455	2.0016414524110746
0.9738652387696203	2.0016513973958068
0.9739843004315698	2.00167449244807
0.9740438312625446	2.0016870205525263
0.9741033620935193	2.001699690377056
0.9741628929244941	2.0017128761618004
0.9742224237554689	2.001726061946546
0.9742819545864436	2.0017399811853207
0.9743414854174184	2.001757023404248
0.9744605470793679	2.001791642589541
0.9745200779103427	2.0018119277729447
0.9745796087413174	2.0018322129563475
0.974698670403267	2.001878770656505
0.9747582012342417	2.001904309732135
0.9748177320652165	2.0019298599884787
0.9749367937271661	2.0019811337700517
0.974996324558141	2.0020073933424407
0.9750558553891158	2.002040025912245
0.9751749170510653	2.0021055934045022
0.9752344478820401	2.002142971410888
0.9752939787130148	2.0021803494172734
0.9754130403749643	2.002259291756876
0.9754725712059391	2.0023007012047627
0.9755321020369139	2.0023421166947752
0.9755916328678886	2.00238398652031
0.9756511636988634	2.0024258563458464
0.9757106945298382	2.002467726171382
0.9757702253608129	2.0024969237846078
0.9758297561917877	2.002525965266963
0.9758892870227625	2.002555006749317
0.9768417803183588	2.003052914887807
0.9769063270412106	2.003088875662974
0.9769708737640623	2.0031248364381415
0.9770354204869142	2.003158226699923
0.977099967209766	2.0031915668773883
0.9771645139326177	2.0032234284051422
0.9772290606554696	2.003249014263418
0.9773581541011731	2.0033006336370915
0.9774227008240248	2.0033273372793157
0.9774872475468767	2.0033540409215385
0.9775517942697285	2.003384698555188
0.9776163409925802	2.003417881120377
0.9776808877154319	2.0034510636855667
0.9777454344382838	2.003484385929299
0.9778745278839873	2.0035512713484938
0.977939074606839	2.0035906357587745
0.9780036213296909	2.0036300001690543
0.9781327147753944	2.0037128169836427
0.9781972614982462	2.0037554790079573
0.978261808221098	2.003801052977698
0.9783909016668015	2.003899333937734
0.9784554483896533	2.0039487247798964
0.9785199951125051	2.003998245010517
0.9786490885582086	2.0041050627872483
0.9789072754496158	2.0043484193395926
0.9789718221724675	2.0044124374285883
0.9790363688953193	2.004478892002209
0.9791654623410229	2.0046114664562396
0.9792300090638746	2.0046772495976644
0.9792945557867264	2.0047430327390887
0.97942364923243	2.0048710212004197
0.9794881959552817	2.0049347099365016
0.9795527426781335	2.0049927269301233
0.9796172894009854	2.0050502377996664
0.9796818361238371	2.0051064703126813
0.9797463828466889	2.005153984153425
0.9798109295695407	2.0052014979941677
0.9799400230152443	2.005287513440884
0.9800045697380961	2.0053282900319758
0.9800691164609479	2.0053661347784035
0.9801982099066515	2.005436977472221
0.9802627566295032	2.005468711975353
0.9803273033523551	2.005499264728228
0.9804563967980586	2.005558880426154
0.9809727705808728	2.0057976379263414
0.98103303322061	2.0058263469692545
0.9810932958603471	2.0058550560121686
0.9812138211398214	2.005913464273354
0.9814548716987699	2.0060325546474056
0.9819369728166669	2.0062442811622527
0.981997235456404	2.0062707833485423
0.9820574980961412	2.0062972855348318
0.9821780233756154	2.006350897195676
0.982419073934564	2.0064545086142003
0.982901175052461	2.0066550418431572
0.9829614376921981	2.006681496964577
0.9830217003319353	2.0067079520859954
0.9831422256114095	2.0067620761565417
0.983383276170358	2.006875519506228
0.9834435388100952	2.0069044009377905
0.9835038014498323	2.006933698683885
0.9836243267293066	2.0069943378882997
0.9838653772882551	2.0071218767496206
0.9839256399279922	2.00715823435592
0.9839859025677293	2.007195511078588
0.9841064278472036	2.007270881393227
0.9843474784061521	2.0074267752866106
0.9844077410458892	2.0074662955137272
0.9844680036856264	2.007505950756091
0.9845885289651006	2.0075877650364538
0.9848295795240493	2.0077616731813515
0.9848886580723357	2.007808190475932
0.9849477366206221	2.0078565324614255
0.9850658937171948	2.007954663052117
0.9853022079103402	2.0081691602991962
0.9853612864586265	2.008224597115974
0.9854203650069129	2.0082800339327513
0.9855385221034857	2.008387280406102
0.9857748362966312	2.0086021490998736
0.9858339148449176	2.0086564678045224
0.9858929933932039	2.008713865370889
0.9860111504897766	2.008828660503622
0.9862474646829221	2.009089442108094
0.9863065432312086	2.0091603332895045
0.9863656217794949	2.009231224470916
0.9864837788760676	2.0093800855777473
0.986720093069213	2.009704421713181
0.9867791716174994	2.009790256755265
0.9868382501657857	2.009878642497727
0.9869564072623584	2.010059114547163
0.9870154858106448	2.0101480641356635
0.9870745643589312	2.010233643266689
0.987192721455504	2.010404801528739
0.9872518000037904	2.010497812090483
0.9873108785520768	2.010591029562413
0.9874290356486495	2.0107871314351904
0.9876653498417949	2.0112392542486313
0.9877244283900812	2.0113626482640283
0.9877835069383676	2.0114868667266625
0.9879016640349403	2.0117598625108393
0.9881379782280858	2.012339595293015
0.9886106066143767	2.0136411786717883
0.98867470105454	2.0138244827714495
0.9887387954947034	2.014007786871112
0.9888669843750302	2.0143663966658143
0.9891233621356837	2.015043005756418
0.9891874565758472	2.015199088427672
0.9892515510160105	2.015350600986853
0.9893797398963373	2.0156485510058717
0.9896361176569908	2.016209676955606
0.9897002120971541	2.0163455334848317
0.9897643065373175	2.0164767178163028
0.9898924954176442	2.0167302575143995
0.9901488731782978	2.0172231974720116
0.9906616286996048	2.018146774821526
0.9907257231397681	2.0182514180528672
0.9907898175799316	2.0183536872316887
0.9909180064602583	2.018556079227241
0.9911743842209119	2.0189245403155875
0.9916871397422189	2.0196220226914474
0.992712650784833	2.020993063270841
0.9927724611418817	2.0210764420706817
0.9928322714989304	2.021159820870523
0.9929518922130278	2.0213400795500873
0.9931911336412228	2.0217077699563664
0.9932509439982715	2.021800689255953
0.9933107543553203	2.0218997547925013
0.9934303750694178	2.022097885865596
0.9936696164976127	2.0225109075336776
0.9937294268546614	2.022614943962487
0.9937892372117101	2.022718980391297
0.9939088579258075	2.022914268420628
0.9939686682828562	2.023009798598082
0.994028478639905	2.0230993512007034
0.9940882889969537	2.023174923536215
0.9941480993540024	2.0232504958717286
0.9942079097110511	2.023323746459292
0.9942677200680998	2.023375140996094
0.9943275304251485	2.0234265355328955
0.9943873407821973	2.0234779300696975
0.994447151139246	2.0235157159463464
0.9945069614962947	2.023551863472376
0.9946265822103922	2.023619830331283
0.994686392567441	2.023649696594082
0.9947462029244898	2.023679562856881
0.9948060132815385	2.0237055178220342
0.9948658236385872	2.02372732922177
0.9949256339956359	2.023749140621504
0.9949854443526847	2.023768330965698
0.9950452547097334	2.0237808511421136
0.9951050650667821	2.023793371318528
0.9951648754238308	2.0238050929089635
0.9952246857808795	2.0238074553066276
0.9952844961379282	2.0238098177042914
0.995344306494977	2.0238121801019564
0.9954041168520257	2.023801175344506
0.9954639272090744	2.0237882633707804
0.9955835479231718	2.023760102786146
0.9956433582802205	2.0237437118835593
0.9957031686372693	2.023727320980974
0.995762978994318	2.023713685467181
0.9958227893513667	2.0237031799817577
0.9958825997084154	2.0236926744963353
0.9959424100654641	2.023684863696845
0.996002220422513	2.0236845387380105
0.9960620307795617	2.0236842137791773
0.9961218411366104	2.023684285563157
0.9961816514936592	2.0236904424566857
0.9962414618507079	2.023696599350215
0.9963012722077567	2.023702756243744
0.9963610825648054	2.0237170293928237
0.9964208929218541	2.023732648810611
0.9964807032789028	2.0237482682283967
0.9965405136359515	2.0237693681435576
0.9966053398848773	2.023795376802168
0.996670166133803	2.023821385460779
0.9967349923827287	2.0238535118685874
0.9967998186316545	2.023888961381337
0.9968646448805802	2.0239244108940886
0.9969294711295059	2.023965352857917
0.9970591236273574	2.024052116997468
0.9971239498762832	2.02410109505514
0.9971887761252088	2.024150301391126
0.9973184286230603	2.0242535562375266
0.9973832548719861	2.024308961235009
0.9974480811209119	2.0243643662324926
0.9975777336187633	2.0244937386335877
0.997642559867689	2.0245593117480407
0.9977073861166148	2.024624236359086
0.9978370386144664	2.024753891665058
0.9980963436101693	2.0250327427170753
0.9986149536015752	2.0255736924273853
0.9986797798505009	2.025638203619745
0.9987446060994266	2.0257027148121045
0.9988742585972781	2.025828055839344
0.9989390848462039	2.0258893271089042
0.9990039110951295	2.0259498134689915
0.9990687373440552	2.0260067394359242
0.999133563592981	2.026063665402857
0.9991983898419068	2.026116429053115
0.9992632160908325	2.0261548574393995
0.9993280423397581	2.026193285825686
0.9993928685886839	2.0262282349322307
0.9994576948376097	2.026253748637962
0.9995225210865355	2.026279262343694
0.9995873473354613	2.0263026125450114
0.999652173584387	2.02632123150952
0.9997169998333126	2.0263398504740286
0.9997818260822384	2.0263532819746826
0.9998466523311642	2.026357417937523
0.99991147858009	2.026361553900362
0.9999763048290157	2.0263661003596054
1.0000411310779413	2.026371311077879
1.0001059573268671	2.026376553506664
1.000170783575793	2.026383057959065
1.0002356098247187	2.0263911240415884
1.0003004360736445	2.0263991901241125
1.0003652623225703	2.0264088021740965
1.0004300885714958	2.026420014735649
1.0004949148204214	2.026431227297203
1.0005597410693472	2.026445349048412
1.000624567318273	2.026461992059502
1.0006893935671988	2.0264786350705934
1.000753035724674	2.026495029976193
1.0008166778821488	2.0265114666514097
1.0009439621970988	2.0265446290241353
1.0010076043545737	2.026561580261307
1.0010712465120486	2.0265785314984797
1.0011348886695237	2.0265915841870266
1.0011985308269986	2.026601461058706
1.0012621729844735	2.0266113379303863
1.0013258151419486	2.0266132570153714
1.0013894572994235	2.026608410222854
1.0014530994568984	2.0266035634303363
1.0015167416143735	2.0265906890395304
1.0015803837718484	2.0265706921451137
1.0016440259293233	2.026550695250696
1.0017076680867985	2.026527860833388
1.0017713102442736	2.0265023994492726
1.0018349524017485	2.0264769380651586
1.0019622367166985	2.026427863297675
1.0020258788741734	2.0264036268414944
1.0020895210316483	2.026380337118811
1.0022168053465983	2.026335665923563
1.0022804475040732	2.026315794660892
1.0023440896615483	2.0262985146208847
1.0024077318190232	2.026281234580879
1.002471373976498	2.0262668075403623
1.0025350161339732	2.026255510567882
1.0025986582914481	2.0262442135954024
1.0027259426063981	2.026225214545885
1.0027895847638733	2.0262163693508035
1.0028532269213482	2.0262061142757957
1.002916869078823	2.026194174765297
1.0029805112362982	2.026182235254798
1.003044153393773	2.0261679051449226
1.003107795551248	2.0261505938683433
1.003235079866198	2.0261154162063133
1.0032987220236729	2.026096827129431
1.003362364181148	2.0260782380525484
1.0034260063386229	2.026061364257268
1.0034896484960978	2.0260468223710317
1.003553290653573	2.0260322804847957
1.0036169328110478	2.0260190952392674
1.0036805749685227	2.0260078364862224
1.0037442171259978	2.025996577733176
1.0038078592834727	2.0259873599899443
1.0038715014409476	2.025981170680879
1.0039351435984227	2.025974981371814
1.0039987857558976	2.0259712313842853
1.0040624279133725	2.0259712647527746
1.0041260700708476	2.0259712981212643
1.0041897122283225	2.0259735983911513
1.0042533543857974	2.025979575390915
1.0043169965432726	2.02598555239068
1.0043806387007475	2.0259936855484475
1.0044442808582223	2.0260054775077796
1.0045079230156975	2.0260172694671104
1.0045715651731724	2.0260306254366527
1.0046352073306473	2.0260467595776603
1.0047624916455973	2.0260798448028736
1.0048218497199577	2.026097072457852
1.0048812077943179	2.0261143001128303
1.0049405658686783	2.0261312352228753
1.0049999239430387	2.026146471754336
1.005059282017399	2.026161708285795
1.0051186400917593	2.0261769448172555
1.0051779981661197	2.026186962099657
1.00523735624048	2.026196519567778
1.0052967143148401	2.0262060770358974
1.0053560723892006	2.0262086178763536
1.005415430463561	2.0262080231260415
1.0054747885379212	2.0262074283757308
1.0055341466122814	2.0262032152734704
1.0055935046866418	2.0261948097455957
1.0056528627610022	2.0261864042177224
1.0057122208353624	2.026176943576482
1.0057715789097226	2.0261662038571906
1.005830936984083	2.026155464137898
1.0058902950584434	2.026145542938739
1.0059496531328036	2.026136660119515
1.006009011207164	2.0261277773002924
1.0060683692815244	2.0261198285478037
1.0061277273558846	2.026113120134705
1.006187085430245	2.026106411721604
1.0062464435046055	2.026101484892297
1.0063058015789657	2.026099035103148
1.006365159653326	2.026096585314
1.0064245177276865	2.0260956018760443
1.0064838758020467	2.0260967538417765
1.006543233876407	2.026097905807508
1.0066025919507675	2.0261011149021124
1.0066619500251277	2.0261074630109666
1.006721308099488	2.0261138111198203
1.0067806661738483	2.026121351757992
1.0068400242482087	2.0261308000079197
1.006899382322569	2.026140248257847
1.0069587403969291	2.026150228397698
1.0070180984712895	2.0261611009328737
1.0071368146200101	2.026183396959856
1.0071961726943703	2.0261957905610846
1.0072555307687308	2.026208184162314
1.0073148888430912	2.0262218928674414
1.0073742469174514	2.026238033294669
1.0074336049918118	2.026254173721897
1.0074929630661722	2.0262720278126896
1.0075523211405324	2.02629321190583
1.0076116792148928	2.0263143959989702
1.0076710372892532	2.0263373046460242
1.0077303953636134	2.026363737891496
1.0078491115123343	2.0264176564403984
1.0079084695866944	2.0264474052014445
1.0079678276610549	2.026477153962491
1.0080865438097755	2.0265407205701584
1.0081459018841357	2.026573584808069
1.008205259958496	2.0266068705762015
1.0083239761072167	2.0266754582255477
1.008561408404658	2.0268113697030645
1.0086257823708953	2.0268468810821765
1.0086901563371327	2.0268823924612884
1.0087545303033698	2.0269150612943423
1.0088189042696072	2.026944583155814
1.0088832782358446	2.0269741050172856
1.0089476522020817	2.026999990761104
1.0090764001345565	2.0270486156535132
1.0091407741007938	2.0270729919093413
1.0092051480670312	2.0270973736090174
1.0092695220332686	2.027122283565118
1.009333895999506	2.027150313566214
1.0093982699657433	2.0271783435673107
1.0094626439319807	2.027208950298418
1.0095270178982179	2.0272439785187113
1.0095913918644552	2.0272790067390067
1.0096557658306926	2.0273184819553856
1.0097201397969298	2.0273610270629234
1.0097845137631671	2.027403572170461
1.0098488877294045	2.027454445822123
1.0099132616956419	2.027507209957929
1.0099776356618793	2.0275603979704764
1.0100420096281166	2.0276241987470818
1.010106383594354	2.027687999523687
1.0101707575605914	2.0277541597918103
1.0102351315268288	2.0278269728276035
1.0103638794593033	2.027977701081414
1.0104282534255407	2.028061029486468
1.0104926273917778	2.028144357891522
1.0106213753242526	2.0283278326986998
1.01068574929049	2.028421004163902
1.0107501232567273	2.0285237332187527
1.010878871189202	2.028732650687035
1.0111363670541513	2.0292044635174915
1.0112007410203887	2.0293247739624607
1.0112651149866259	2.0294462623772724
1.0113938629191006	2.029690795320749
1.01165135878405	2.0301912405858715
1.0117157327502875	2.030320013172483
1.0117801067165249	2.0304508427763674
1.0119088546489994	2.030723488970995
1.0121663505139487	2.0313211210004414
1.012230724480186	2.031481930915024
1.0122950984464234	2.0316427408296067
1.0124238463788982	2.03200063753258
1.0126813422438474	2.032723814691965
1.0127414321269703	2.032902502497156
1.012801522010093	2.033081190302345
1.0129217017763383	2.0334543679487966
1.013162061308829	2.034258109998166
1.0132221511919517	2.0344730914955975
1.0132822410750744	2.0346952926898956
1.0134024208413197	2.035148695766822
1.0136427803738104	2.0361334804901556
1.013702870256933	2.0363902538130225
1.0137629601400557	2.036662479060835
1.013883139906301	2.037230253227366
1.0139432297894238	2.0375142924723217
1.0140033196725464	2.0377984351439804
1.0141234994387918	2.038385783836811
1.0141835893219144	2.038700634952691
1.014243679205037	2.0390154860685694
1.0143638589712825	2.039723163337242
1.0146042185037734	2.0412789113384737
1.0146643083868963	2.04169593194295
1.014724398270019	2.0421193820596675
1.0148445780362643	2.042996408036356
1.014904667919387	2.043461550583251
1.0149647578025096	2.043926693130147
1.015084937568755	2.0449187592586524
1.0151450274518776	2.0454192452930022
1.0152051173350003	2.045960445267168
1.0153252971012456	2.0470666942260927
1.0155656566337363	2.0495092137188027
1.015625746516859	2.0501617394985914
1.0156858363999817	2.050814265278379
1.015806016166227	2.052331225962599
1.0160463756987177	2.055600618723379
1.0161064655818404	2.05649669535744
1.016166555464963	2.0573992841192212
1.0162867352312084	2.0592600726199333
1.0165270947636993	2.0631788800919044
1.016586000555371	2.064156837645711
1.016644906347043	2.06523916618165
1.016762717930387	2.0674133227633957
1.0169983410970747	2.0724008533868936
1.0170572468887467	2.0737091340335208
1.0171161526804184	2.075017414680143
1.0172339642637622	2.0779202736433833
1.01746958743045	2.0842350992911935
1.0175284932221218	2.085885077056924
1.0175873990137938	2.087775173601809
1.0177052105971378	2.0915553666915776
1.0177641163888098	2.0935795870490375
1.0178230221804816	2.0956539450675806
1.0179408337638254	2.0999374448908945
1.0179997395554974	2.102319578134473
1.0180586453471692	2.1047017113780417
1.018176456930513	2.1099322837055583
1.0184120800972007	2.121728936464049
1.0184709858888725	2.124863510059635
1.0185298916805445	2.128318481182769
1.0186477032638885	2.135715750898841
1.0187066090555605	2.1395873629640536
1.0187655148472323	2.1439081084861735
1.018883326430576	2.152549599530431
1.0189422322222481	2.1576191031557426
1.01900113801392	2.1626976405352054
1.0190600438055917	2.1677761779146674
1.0191189495972637	2.1736892526046403
1.0191778553889357	2.179963215916876
1.0192367611806077	2.1862371792291118
1.0193545727639515	2.2004855715519938
1.0194134785556233	2.2079671330496256
1.0194723843472953	2.2156827911289567
1.0195312901389673	2.2251453918104684
1.0195901959306393	2.234607992491981
1.0196491017223113	2.2440705931734932
1.019708007513983	2.255724168757661
1.0197669133056548	2.267832240222693
1.0198258190973268	2.2799403116877706
1.0198847248889988	2.29382863339694
1.0199436306806706	2.30924431599642
1.0200614422640144	2.3408272513097765
1.0201203480556864	2.359270305345231
1.0201792538473584	2.377713359380684
1.0202381596390304	2.3961564134161386
1.0202970654307022	2.407562132238166
1.020360987114251	2.419606660351614
1.0204249087978	2.431651188465104
1.0204888304813489	2.4233707041287937
1.0205527521648978	2.4115395094993572
1.0206166738484468	2.3997083148699185
1.0206805955319957	2.3817723177935073
1.0207445172155447	2.3624914754596853
1.0208084388990937	2.3432106331258633
1.0208723605826426	2.326824496418266
1.0209362822661916	2.311218691454025
1.0210002039497406	2.295612886489784
1.0210641256332893	2.2824358470770374
1.021128047316838	2.2700432956997156
1.021191969000387	2.257650744322352
1.021255890683936	2.247184884944994
1.021319812367485	2.2374533253810323
1.0213837340510339	2.227721765817072
1.0214476557345828	2.2195648491645494
1.0215115774181318	2.2121079896523046
1.0215754991016808	2.2046511301400593
1.0216394207852297	2.1982624544125917
1.0217033424687787	2.192422992430841
1.0218311858358764	2.181378246589016
1.0218951075194251	2.17654761782349
1.021959029202974	2.1717169890579475
1.022086872570072	2.1633376137131997
1.022150794253621	2.1593097583276073
1.02221471593717	2.155601419382706
1.0223425593042679	2.1486767228903396
1.0224064809878168	2.1454928378783555
1.0224704026713658	2.1425527384192056
1.0225343243549148	2.139612638960055
1.0225982460384637	2.1368880247275186
1.0226621677220127	2.1343776992172163
1.0227260894055616	2.131867373706914
1.0228539327726593	2.127405357917363
1.022917854456208	2.125275164029782
1.022981776139757	2.1232616133206172
1.023109619506855	2.119534116111946
1.023173541190404	2.1177672775652256
1.023237462873953	2.116142243072666
1.0233653062410508	2.11297406439885
1.0234292279245998	2.1115678950901584
1.0234931496081487	2.110161725781467
1.0236209929752467	2.1075158657365916
1.0236849146587956	2.1062337166368343
1.0237488363423446	2.1049891320919087
1.0238766797094423	2.1026667628481097
1.023940601392991	2.1015427943926626
1.02400452307654	2.100515128488339
1.024132366443638	2.0984855028242735
1.0243880531778338	2.0948924380224545
1.024447690778268	2.0941084612240677
1.0245073283787023	2.093327829225276
1.0246266035795708	2.0918865577033845
1.024686241180005	2.091165921942439
1.0247458787804393	2.090521261301339
1.024865153981308	2.0892691691820557
1.0249247915817423	2.0886815144985045
1.0249844291821768	2.0881248160204557
1.0251037043830453	2.087029899046035
1.0253422547847824	2.0851048876832317
1.0254018923852166	2.0846645833170996
1.0254615299856509	2.0842242789509675
1.0255808051865194	2.0834264012638575
1.0256404427869537	2.083031936079107
1.025700080387388	2.0826577684042396
1.0258193555882564	2.0819419543377182
1.0258789931886907	2.08159921677852
1.025938630789125	2.0812909460458586
1.0259982683895592	2.080982675313197
1.0260579059899935	2.0806769769362927
1.0261175435904277	2.080414630136362
1.026177181190862	2.080152283336432
1.0262964563917307	2.0796527484121325
1.026356093992165	2.0794215998132506
1.0264157315925995	2.0791904512143673
1.026535006793468	2.078756457247633
1.026773557195205	2.0779254597979016
1.0268331947956393	2.0777218842105194
1.0268928323960735	2.077523945282319
1.027012107596942	2.077128067425917
1.027250657998679	2.0763696730198586
1.0273102955991134	2.0761897972357883
1.0273699331995476	2.076009921451718
1.0274892084004161	2.0756712865310774
1.0277277588021534	2.075050671532858
1.0282048596056277	2.073883159530978
1.0282695130979391	2.0737213455758314
1.0283341665902503	2.0735595316206856
1.028463473574873	2.0732483505493
1.0285281270671842	2.073096193924528
1.0285927805594954	2.0729471253987146
1.028722087544118	2.0726640101664158
1.0287867410364293	2.0725261448884744
1.0288513945287407	2.0723971519787985
1.028916048021052	2.0722681590691225
1.0289807015133632	2.0721468409263797
1.0290453550056746	2.072043743531702
1.0291100084979858	2.071940646137023
1.0292393154826085	2.071742500952443
1.0293039689749197	2.071645600886926
1.029368622467231	2.071552090398686
1.0294979294518536	2.07138078312766
1.0297565434210987	2.071027769729166
1.0298211969134101	2.0709379678129674
1.0298858504057213	2.070848165896768
1.030015157390344	2.07067571986269
1.030273771359589	2.0703484429930894
1.0303384248519003	2.070274221854523
1.0304030783442117	2.0702000007159564
1.0305323853288342	2.0700542557738335
1.0307909992980795	2.0697830216310398
1.0308556527903907	2.069721447869926
1.030920306282702	2.0696602596124607
1.0310496132673246	2.0695399207792584
1.0313082272365697	2.0693004971538755
1.0313728807288811	2.0692372792926528
1.0314375342211923	2.0691712589871574
1.031566841205815	2.0690308956731926
1.03182545517506	2.0687140625541676
1.0318901086673713	2.0686334792062744
1.0319547621596827	2.068555528469947
1.0320840691443052	2.0683972289913304
1.0323426831135505	2.068065152434426
1.032403052522747	2.067991213854215
1.0324634219319437	2.0679247543041663
1.032584160750337	2.0678004245665886
1.0326445301595335	2.0677427115898124
1.0327048995687302	2.0676875239529617
1.0328256383871235	2.0675847780280625
1.03288600779632	2.067541494721869
1.0329463772055167	2.0674982114156757
1.03306711602391	2.0674245369706012
1.0331274854331067	2.067389096964926
1.0331878548423035	2.067356520708427
1.0332482242515	2.06732551000929
1.0333085936606967	2.0672944993101545
1.0333689630698935	2.0672676191807073
1.03342933247909	2.067242969327029
1.0334897018882867	2.06721831947335
1.0335500712974834	2.06719984657866
1.03361044070668	2.067184667640848
1.0336708101158767	2.0671694887030347
1.0337311795250734	2.0671624099961514
1.03379154893427	2.0671595972279935
1.0338519183434665	2.067156784459836
1.0339122877526632	2.067160402040884
1.03397265716186	2.0671673639177897
1.0340330265710564	2.0671743257946957
1.034093395980253	2.067187977022925
1.0341537653894497	2.0672050637151544
1.0342141347986464	2.0672221504073836
1.034274504207843	2.067249622567836
1.0343348736170395	2.0672823614032985
1.0343952430262362	2.0673151002387606
1.0345159818446295	2.0673895838922567
1.034757459481416	2.067548277787746
1.0352404147549892	2.0678701413273535
1.035300784164186	2.0679121698229883
1.0353611535733824	2.0679557363856405
1.035481892391776	2.0680443138531186
1.0355422618009724	2.0680895181665027
1.0356026312101692	2.0681351468038716
1.0357233700285624	2.0682245280201017
1.035783739437759	2.068267422460762
1.0358441088469557	2.0683103169014228
1.0359044782561524	2.0683493674081643
1.035964847665349	2.068386682640026
1.0360252170745454	2.0684239978718875
1.0360855864837422	2.06845433352788
1.036145955892939	2.0684815598002433
1.0362063253021354	2.0685087860726066
1.0362655106198813	2.0685285098404345
1.036324695937627	2.0685450811686565
1.036383881255373	2.068561652496881
1.0364430665731188	2.0685675103338084
1.0365022518908646	2.068567113511207
1.0365614372086105	2.068566716688606
1.0366206225263563	2.0685583713687254
1.0366798078441024	2.068544133113301
1.0367389931618485	2.0685298948578783
1.0367981784795943	2.068509570960842
1.0368573637973402	2.068483564361077
1.036916549115086	2.068457557761313
1.0369757344328319	2.0684273222330507
1.0370349197505777	2.068392122016267
1.0371532903860694	2.0683191679101918
1.0372124757038153	2.068277628692604
1.037271661021561	2.068236089475016
1.0373900316570528	2.068144882253103
1.0376267729280364	2.067942281077514
1.0376859582457825	2.0678885466546943
1.0377451435635283	2.0678321958359662
1.03786351419902	2.0677186684464095
1.0381002554700034	2.0674725866991555
1.0381594407877492	2.0674099503350916
1.038218626105495	2.0673475561281016
1.0383369967409868	2.0672303492552975
1.0385737380119704	2.0670159968548587
1.0386329233297165	2.0669680270654567
1.0386921086474623	2.066920283912006
1.038810479282954	2.066826829441248
1.0390472205539374	2.066650657763106
1.0391064058716832	2.066608288753022
1.039165591189429	2.0665691538081523
1.039224776507175	2.066530961162406
1.039283961824921	2.066492768516659
1.039343147142667	2.0664597053884415
1.039402332460413	2.06642866449744
1.0395207030959046	2.066371237635782
1.0395798884136505	2.066347248535864
1.0396390737313963	2.066323259435945
1.0396982590491421	2.0663046789844737
1.039757444366888	2.066289659891735
1.0398166296846338	2.0662746407989965
1.0398758150023797	2.0662678995125265
1.0399350003201255	2.066268045791443
1.0399941856378716	2.0662681920703596
1.0400583868474946	2.0662734240200287
1.0401225880571174	2.0662831793865912
1.0401867892667402	2.0662929347531547
1.040250990476363	2.066307873305744
1.0403151916859859	2.0663249252269025
1.0403793928956089	2.066341977148061
1.040443594105232	2.066365068807167
1.0405077953148547	2.0663888911789825
1.0405719965244775	2.066413258137965
1.0406361977341005	2.0664444611644757
1.0407646001533464	2.06650587083293
1.0408288013629692	2.066533174088869
1.040893002572592	2.066560477344808
1.0409572037822148	2.0665883100441693
1.0410214049918378	2.0666168242571117
1.0410856062014608	2.066645338470054
1.0411498074110836	2.0666611954561134
1.0412140086207065	2.0666709384914848
1.0412782098303293	2.0666806815268552
1.041342411039952	2.066673774096131
1.041406612249575	2.066665247426297
1.0414708134591981	2.06665729254124
1.041535014668821	2.0666526175702136
1.0415992158784437	2.0666479425991873
1.0416634170880668	2.066643641667257
1.0417276182976898	2.066639936891312
1.0417918195073126	2.0666362321153664
1.0418560207169354	2.066639889598707
1.0419202219265582	2.066648009664573
1.041984423136181	2.0666561297304384
1.042048624345804	2.06667128253073
1.042112825555427	2.066687583150284
1.0421770267650499	2.0667046698913794
1.0422412279746727	2.066729094198547
1.0423054291842955	2.0667535185057155
1.0423696303939183	2.0667851512001567
1.0424338316035413	2.0668311672791106
1.0424980328131643	2.066877183358066
1.0425622340227871	2.066928562056071
1.04262643523241	2.066983970937171
1.042690636442033	2.0670393798182722
1.042754837651656	2.0671112880840004
1.0428190388612788	2.067187116785265
1.0428832400709016	2.0672639857562247
1.0429474412805244	2.0673628864028477
1.0430116424901472	2.067461787049472
1.0430758436997702	2.067574000287854
1.0431400449093933	2.0677200806270695
1.043204246119016	2.0678661609662843
1.0432684473286389	2.0680258900773607
1.0433326485382617	2.068198256088474
1.0433968497478845	2.068370622099587
1.0434610509575075	2.0685751519138513
1.0435894533767534	2.0690049365344136
1.0436536545863762	2.0692570253627696
1.0437178557959992	2.0695093610513178
1.043846258215245	2.070107194664801
1.0439104594248678	2.0704352420404244
1.0439746606344906	2.0707789556029708
1.0441030630537365	2.0715020619252975
1.0441629801802446	2.0718861224195297
1.0442228973067529	2.0722917740310485
1.0443427315597695	2.0731032872620205
1.0445824000658024	2.0748128227648923
1.045061737077868	2.078745489054124
1.0451216542043764	2.0792628318721387
1.0451815713308845	2.0797801746901525
1.045301405583901	2.080835293149075
1.045541074089934	2.0829388965853424
1.046020411102	2.0873736407063905
1.0479377591502637	2.1057324687911434
1.048002692168649	2.1063512648987794
1.0480676251870342	2.106979010998327
1.0481974912238048	2.1082435220166995
1.0484572232973457	2.1107656168979156
1.0489766874444277	2.1157878926434086
1.049041620462813	2.1164141513897867
1.0491065534811983	2.1170401145637086
1.0492364195179686	2.118290476739093
1.0494961515915096	2.120765194972446
1.0500156157385916	2.1255314073706555
1.0500805487569767	2.126106781239826
1.050145481775362	2.1266821551089987
1.0502753478121325	2.1277476082760374
1.0505350798856736	2.129825491722293
1.0510545440327554	2.1338006165836396
1.0511194770511407	2.1342719065144986
1.051184410069526	2.1347431964453576
1.0513142761062966	2.135630468645787
1.0515740081798375	2.1373376908780166
1.0520934723269195	2.1405295140751726
1.0521572212538541	2.1409076185326006
1.0522209701807885	2.141285721077915
1.0523484680346575	2.1419875096105647
1.0524122169615922	2.1423137067979914
1.0524759658885265	2.1426389436643167
1.0526034637423956	2.143226570570323
1.0526672126693302	2.143520190002559
1.0527309615962646	2.1437962497907863
1.052794710523199	2.144072309579014
1.0528584594501336	2.144348369367242
1.052922208377068	2.1445885174216146
1.0529859573040024	2.14482838325561
1.053049706230937	2.1450682490896047
1.0531134551578714	2.145210374308166
1.0531772040848058	2.145349836482136
1.0532409530117404	2.145489298656106
1.0533047019386748	2.145507317256756
1.0533684508656092	2.145519580177974
1.0534321997925438	2.1455318430991923
1.0534959487194782	2.145441996602252
1.0535596976464126	2.145345171148804
1.0536234465733472	2.1452483456953546
1.0536871955002818	2.1450229856946605
1.0537509444272162	2.144786037365297
1.0538146933541506	2.1445490890359333
1.0538784422810852	2.1441479037539297
1.0539421912080198	2.1437281800954153
1.0540059401349542	2.1433084564369027
1.0541334379888232	2.1423833847682094
1.0541971869157578	2.1419181125333777
1.0542609358426922	2.1413901526778383
1.0543884336965612	2.140314012825695
1.054643429404299	2.13804641329653
1.0551534208197748	2.1330663169257655
1.0561734036507266	2.1225087143241206
1.0562328684945466	2.121906288672424
1.0562923333383663	2.1213038630207297
1.056411263026006	2.120102103482542
1.0566491224012853	2.1177028505113813
1.0571248411518441	2.1131034979531855
1.0580762786529614	2.1043718427886864
1.059979153655196	2.087500813143588
1.0600436343908928	2.0868839949136455
1.0601081151265896	2.0862671271632944
1.0602370765979834	2.0850122193819565
1.0604949995407706	2.08237139048018
1.0610108454263454	2.0766701038095525
1.0610753261620423	2.07592822555412
1.0611398068977391	2.0751865432281744
1.0612687683691329	2.0737070641105793
1.0615266913119201	2.0707523251703273
1.0620425371974949	2.064830463758837
1.0621070179331917	2.0641155084672893
1.0621714986688886	2.063400053223595
1.0623004601402823	2.061975041594208
1.0625583830830696	2.059254220728381
1.0626228638187665	2.058581788991364
1.0626873445544631	2.057920952883239
1.0628163060258569	2.0566835127243945
1.0628807867615537	2.0560806771967215
1.0629452674972506	2.0555305669385913
1.0630742289686443	2.054450795353059
1.0631387097043412	2.05398391425889
1.063203190440038	2.05351703316472
1.0633321519114318	2.052689548336033
1.0633966326471287	2.0523068480116193
1.0634611133828256	2.05193899265932
1.0635900748542193	2.0512803811006015
1.0636545555899162	2.0509609197592353
1.063719036325613	2.050665148821166
1.06378351706131	2.0503693778830963
1.0638479977970068	2.0500925873254405
1.0639124785327037	2.049858223108177
1.0639769592684005	2.049623858890914
1.0640414400040972	2.049415411088789
1.064105920739794	2.0492608812490367
1.0641661173923764	2.049116618331179
1.0642263140449586	2.048977176576647
1.064346707350123	2.0487320779851776
1.0645874939604516	2.048281985469904
1.0650690671811092	2.047455432046489
1.0651292638336916	2.0473572720146707
1.0651894604862737	2.04725945238585
1.065309853791438	2.047063907151984
1.0655506404017667	2.046711390247441
1.065610837054349	2.0466202345984663
1.065671033706931	2.0465290789494905
1.0657914270120954	2.0463190047938147
1.0660322136224243	2.0458920526153546
1.0660924102750067	2.0457757688945977
1.0661526069275888	2.045659130490905
1.0662730002327532	2.045407435215108
1.0663331968853353	2.0452719899202205
1.0663933935379175	2.0451365446253322
1.0665137868430818	2.044825258950936
1.066573983495664	2.0446693850001054
1.0666341801482462	2.0444988367169112
1.0667545734534105	2.044157524064345
1.0669953600637394	2.043446408793716
1.0679585065050545	2.0406214130894096
1.0680175190661858	2.0404554811043734
1.0680765316273173	2.0402895423129883
1.0681945567495803	2.0399565081329425
1.0684306069941059	2.0392395476235787
1.0689027074831574	2.037804737154896
1.0698469084612603	2.034968153593049
1.0699059210223916	2.0347916935503965
1.069964933583523	2.0346152335077425
1.070082958705786	2.0342641894373608
1.0703190089503116	2.033565712112616
1.0707911094393632	2.032295882171634
1.0708501220004947	2.0321410637327224
1.0709091345616262	2.031984862816968
1.071027159683889	2.031668953949007
1.0712632099284147	2.031038178156705
1.0713222224895462	2.0308824052741836
1.0713812350506775	2.030726632391665
1.0714992601729403	2.030422990882401
1.071735310417466	2.0298425548052315
1.0717993388704743	2.0296919972434977
1.0718633673234828	2.029549036079458
1.0719914242294997	2.0292734402247055
1.0720554526825081	2.0291519276994685
1.0721194811355166	2.0290304151742338
1.072183509588525	2.0289176706382706
1.0722475380415335	2.028809113847884
1.072311566494542	2.0287005570574985
1.0723755949475504	2.0286251080560733
1.0724396234005589	2.0285545154745055
1.0725036518535673	2.0284863743431085
1.0725676803065758	2.0284521572695517
1.0726317087595842	2.0284179401959954
1.0726957372125927	2.0283877627933875
1.0727597656656012	2.028368922830379
1.0728237941186096	2.0283500828673717
1.072887822571618	2.0283404342256994
1.0729518510246265	2.0283416617451144
1.073015879477635	2.02834288926453
1.0730799079306435	2.028350976442011
1.073143936383652	2.0283627034187397
1.0732079648366604	2.0283744303954676
1.0732719932896686	2.0283954819870025
1.0733360217426768	2.028418196570107
1.0734000501956853	2.028441211903827
1.0734640786486938	2.0284707675886513
1.0735281071017022	2.028500323273478
1.0735921355547107	2.028531593554347
1.0736561640077191	2.028568315000307
1.073784220913736	2.028642012813161
1.0738482493667445	2.028679320837016
1.073912277819753	2.0287166288608702
1.0740403347257699	2.028789112915676
1.0742964485378037	2.0289344433528393
1.0748086761618711	2.0292241577574077
1.0758331314100062	2.0298205310266004
1.0758928757799	2.029857397400032
1.0759526201497938	2.0298943359595905
1.0760721088895813	2.0299682777124692
1.076131853259475	2.0300065306510393
1.0761915976293688	2.0300453732739214
1.0763110863691565	2.0301227529726824
1.0763708307390503	2.0301608802262163
1.0764305751089442	2.03019900747975
1.076490319478838	2.0302353374202955
1.0765500638487318	2.0302628473163082
1.0766098082186255	2.0302903572123214
1.0766695525885193	2.030317867108335
1.076729296958413	2.0303315491979936
1.0767890413283068	2.030343887767055
1.0768487856982005	2.0303562263361177
1.0769085300680943	2.0303519297575656
1.0769682744379883	2.030338816997333
1.077028018807882	2.0303257042370992
1.0770877631777758	2.0302945988206473
1.0771475075476697	2.0302360235449273
1.0772072519175635	2.030177448269207
1.0772669962874573	2.030111894143507
1.077326740657351	2.0300027225030854
1.0773864850272448	2.0298935508626648
1.0774462293971385	2.029784379222243
1.0775059737670323	2.0296279523565928
1.077565718136926	2.029465087371642
1.0776254625068198	2.0293022223866912
1.0777449512466075	2.0289544815556053
1.0778046956165013	2.0287780485262346
1.0778644399863953	2.0285982761079904
1.0779839287261828	2.0282270829183418
1.0782229062057578	2.0274264043456807
1.0787008611649083	2.0257830673559973
1.078760605534802	2.0255769095418237
1.0788203499046958	2.02537076019736
1.0789398386444833	2.0249586697246245
1.0791788161240585	2.024134555075037
1.0796567710832088	2.0226368478826906
1.0797215313449797	2.0224456929361887
1.0797862916067504	2.0222545379896877
1.079915812130292	2.0218966270911154
1.0799805723920628	2.021717936343924
1.0800453326538335	2.0215464180955296
1.0801748531773752	2.021204104577483
1.0802396134391459	2.0210463330032
1.0803043737009168	2.0208893178388494
1.0803691339626875	2.0207323026745003
1.0804338942244582	2.020605815022951
1.0804986544862292	2.0204812412674578
1.0805634147479999	2.020356667511965
1.0806281750097706	2.0202614788524174
1.0806929352715415	2.0201683162978807
1.0807576955333125	2.0200751537433432
1.0808224557950832	2.0199983481416464
1.080887216056854	2.0199227738935774
1.0809519763186248	2.01984719964551
1.0810167365803958	2.019790525417347
1.0810814968421665	2.0197353950486083
1.0812110173657081	2.019629642011659
1.081275777627479	2.0195794167776313
1.0813405378892498	2.019529191543603
1.0814052981510205	2.0194999409853924
1.0814700584127914	2.0194726773210396
1.0815348186745621	2.0194454136566877
1.0815995789363329	2.019476618561635
1.0816643391981038	2.0195137503205256
1.0817290994598745	2.0195508820794164
1.0817938597216452	2.019637036805443
1.0818586199834161	2.0197284903859227
1.0819233802451869	2.019819943966401
1.0819881405069576	2.0199641468661476
1.0820529007687285	2.020114410281525
1.0821176610304992	2.020264673696902
1.08218242129227	2.0204741944986653
1.0822471815540409	2.020690931687896
1.0823119418158118	2.0209076688771264
1.0823767020775825	2.0211551852158562
1.0825062226011242	2.021658143747788
1.0827652636482075	2.0227768051894772
1.0828300239099784	2.023070216534638
1.0828947841717491	2.0233636278797964
1.0830243046952908	2.0239505082907305
1.0832833457423738	2.0251372186410252
1.0838014278365402	2.027521784890809
1.0838650040068603	2.02781455871024
1.0839285801771803	2.028094709487042
1.0840557325178204	2.028649480695599
1.0843100371991006	2.0297226608229373
1.0843736133694206	2.0299870395841713
1.0844371895397407	2.0302514183454043
1.0845643418803808	2.0307801682588247
1.084818646561661	2.0317998906761443
1.084882222731981	2.03203886432026
1.084945798902301	2.032267649637689
1.0850729512429411	2.032719285573617
1.0853272559242213	2.0335818664639977
1.0853908320945413	2.033797525160741
1.0854544082648614	2.034003977819336
1.0855815606055015	2.034379234932869
1.0856451367758215	2.0345610582709175
1.0857087129461416	2.034726940322827
1.0857722891164614	2.034892822374736
1.0858358652867814	2.0350434244010263
1.0858994414571015	2.0351349386008954
1.0859630176274213	2.0352264528007655
1.0860265937977414	2.0353128399193596
1.0860901699680614	2.0353687447967834
1.0861537461383814	2.035424649674207
1.0862173223087015	2.0354701784326434
1.0862808984790215	2.0354003082021443
1.0863444746493416	2.0353304379716453
1.0864080508196616	2.035259547708701
1.0864716269899817	2.035141135388008
1.0865352031603017	2.035022249917632
1.0865987793306218	2.034903026502042
1.0866623555009418	2.0346954645503037
1.0867259316712619	2.034484176688213
1.086789507841582	2.0342728888261212
1.086853084011902	2.0339631623715047
1.086916660182222	2.0336422602239996
1.086980236352542	2.033321358076494
1.0871073886931821	2.0326237018624767
1.0871709648635022	2.0322723885762475
1.0872345410338222	2.0318967454239365
1.0873616933744623	2.031131338355315
1.0874252695447824	2.0306981453246054
1.0874888457151024	2.0302446878959812
1.0876159980557425	2.02931601467642
1.0878703027370227	2.027318309555524
1.087929594824228	2.026834733733243
1.0879888869114334	2.0263461903686113
1.0881074710858443	2.0253555440729833
1.0883446394346659	2.023360028444403
1.0888189761323088	2.0192945627955634
1.089767649527595	2.011113059731516
1.0898269416148003	2.010604799537124
1.0898862337020057	2.0100965311901
1.0900048178764166	2.0090789685664365
1.0902419862252382	2.0070649715307414
1.0907163229228813	2.0031132597912586
1.0907756150100867	2.002620978303211
1.090834907097292	2.0021286968151633
1.090953491271703	2.001193711967218
1.0911906596205245	1.9993648371782131
1.0912499517077299	1.9989226404259586
1.0913092437949352	1.9984930492413562
1.091427827969346	1.9976445473323126
1.0916649963181675	1.9961407585887636
1.09172930429725	1.9957585071248019
1.0917936122763323	1.995376255660842
1.091922228234497	1.9946663299049123
1.0919865362135792	1.994311912755395
1.0920508441926617	1.9939766894550903
1.0921794601508266	1.9933072722573892
1.0922437681299089	1.9930065422610723
1.0923080761089914	1.9927058122647539
1.0924366920671562	1.992139273456168
1.0926939239834859	1.9911286277677644
1.0927582319625682	1.9908929177230392
1.0928225399416507	1.9906857764953882
1.0928868479207332	1.9904786352677364
1.0929511558998155	1.9902759833938914
1.0930154638788978	1.9901027065269263
1.0930797718579803	1.9899294296599612
1.0932083878161452	1.9896313111126318
1.0932726957952275	1.9894997456064958
1.09333700377431	1.9893690889462772
1.0934656197324748	1.9891155333445856
1.0937228516488042	1.9886279805835276
1.0937871596278868	1.9885153771075084
1.093851467606969	1.988402773631489
1.0939800835651337	1.9881932150027342
1.094044391544216	1.9880928777966353
1.0941086995232985	1.98799898020436
1.094173007502381	1.987919801577544
1.0942373154814633	1.987840622950728
1.0943016234605456	1.9877654279492558
1.0943659314396281	1.9876982128715435
1.094494547397793	1.9875668321049451
1.0947517793141226	1.987337254913551
1.094816087293205	1.9872824661299577
1.0948803952722874	1.9872291768425385
1.0950090112304522	1.9871267589811195
1.095266243146782	1.9869299203106594
1.095780706979441	1.986538245636134
1.0958407308754086	1.9864918692907934
1.0959007547713764	1.9864452532721257
1.096020802563312	1.9863520129175645
1.0962608981471829	1.9861675597689872
1.0963209220431507	1.9861227298947821
1.0963809459391185	1.986077900020577
1.096500993731054	1.9859949447084235
1.0965610176270215	1.9859535001839108
1.0966210415229893	1.985915846331214
1.096741089314925	1.9858424698566042
1.0968011132108928	1.9858090584348467
1.0968611371068604	1.9857777110664794
1.096921161002828	1.985746363698113
1.0969811848987958	1.985718669773674
1.0970412087947636	1.985695816992813
1.0971012326907315	1.98567296421195
1.0971612565866993	1.9856526305019098
1.0972212804826669	1.9856399910440898
1.0972813043786345	1.9856273515862695
1.0973413282746023	1.9856151423087411
1.09740135217057	1.9856093094657037
1.097461376066538	1.985603476622666
1.0975213999625058	1.9855976437796279
1.0975814238584733	1.9856026486413376
1.097641447754441	1.985609134800287
1.0977014716504088	1.985615620959236
1.0977614955463766	1.985628285679486
1.0978215194423444	1.9856436451313024
1.0978815433383122	1.9856590045831188
1.0979415672342798	1.9856806693198692
1.0980015911302474	1.9857083230198103
1.0980616150262152	1.9857359767197527
1.098121638922183	1.9857661635147337
1.0981816628181509	1.98580150678952
1.0982416867141187	1.9858368500643064
1.0983017106100863	1.985873520522966
1.098361734506054	1.9859179557078286
1.0984217584020217	1.9859623908926907
1.0984817822979895	1.9860068260775534
1.0985418061939574	1.9860672845157281
1.0986618539858928	1.9861894489569651
1.0987218778818604	1.9862545150043325
1.0987819017778282	1.9863207107022798
1.0989019495697638	1.9864564581850837
1.0991420451536347	1.9867437787221875
1.0992020690496025	1.9868156088564637
1.0992620929455703	1.986888923091415
1.0993821407375057	1.987045559218317
1.0994421646334733	1.9871237125322863
1.0995021885294411	1.987198393961959
1.099562212425409	1.9872730753916326
1.0996222363213768	1.9873477568213054
1.0996872761092216	1.987408527770905
1.0997523158970663	1.9874663542792266
1.0998173556849111	1.9875241807875481
1.099882395472756	1.9875564308230738
1.0999474352606007	1.987586890355434
1.1000124750484455	1.9876173638044106
1.1000775148362902	1.9876350920377888
1.1001425546241348	1.9876527770732473
1.1002075944119794	1.9876701957283294
1.1002726341998241	1.9876833428241485
1.100337673987669	1.9876964899199676
1.1004027137755137	1.9877087751285034
1.1004677535633585	1.9877147852653805
1.1005327933512032	1.987720795402258
1.100597833139048	1.9877239325031215
1.1006628729268928	1.9877142281466478
1.1007279127147376	1.9877045237901745
1.1007929525025824	1.9876918078196653
1.1008579922904271	1.987669805657479
1.100923032078272	1.987647803495293
1.1009880718661167	1.9876320390083948
1.1010531116539615	1.9876223962314068
1.1011181514418062	1.9876127534544183
1.101183191229651	1.9876122352979095
1.1012482310174958	1.9876145280486293
1.1013132708053406	1.9876169222903353
1.1013783105931854	1.9876233927503184
1.1014433503810301	1.9876298632103007
1.101508390168875	1.9876395007630003
1.1015734299567197	1.987657119249004
1.1016384697445645	1.9876747377350077
1.101703509532409	1.9876982337228148
1.1017685493202536	1.9877266585155686
1.1018335891080984	1.9877550833083215
1.1018986288959431	1.9877971430610906
1.101963668683788	1.9878425331624805
1.1020287084716327	1.987889107480433
1.1020937482594775	1.9879531473717735
1.102223827835167	1.9880844315340862
1.1022888676230118	1.9881583829421883
1.1023539074108566	1.9882323343502892
1.1024839869865461	1.9883812680208899
1.1027441461379253	1.9886720937677267
1.10280918592577	1.9887389446644472
1.1028742257136148	1.9888057955611675
1.1029392655014596	1.988869384524757
1.1030043052893044	1.988927237053321
1.1030693450771492	1.9889850895818866
1.103134384864994	1.9890353819840327
1.1032644644406833	1.989126789819348
1.1033295042285278	1.989165848940012
1.1033945440163726	1.9892040199693468
1.1035246235920622	1.9892766042107703
1.1037847827434413	1.9894158888647273
1.1038486384398354	1.9894522782566022
1.1039124941362293	1.9894898466800894
1.1040402055290173	1.9895635339879314
1.1041040612254114	1.9895994251312357
1.1041679169218053	1.989634889648559
1.1042317726181992	1.9896649532763848
1.1042956283145933	1.9896950169042116
1.1043594840109874	1.9897216417770438
1.1044233397073813	1.9897395197838939
1.1044871954037752	1.9897573977907432
1.1045510511001693	1.989769821532483
1.1046149067965634	1.9897765952772033
1.1046787624929573	1.9897833690219238
1.1047426181893512	1.9897847283028782
1.1048064738857453	1.9897837690381213
1.1048703295821394	1.989782809773364
1.1049341852785333	1.9897659011819409
1.1049980409749272	1.9897473990753543
1.1050618966713213	1.9897280189567155
1.1051257523677154	1.9897020857199832
1.1051896080641093	1.9896761524832505
1.1053173194568973	1.98962621645653
1.1053811751532914	1.989601737809132
1.1054450308496853	1.9895799844761273
1.1055088865460792	1.9895605891284434
1.1055727422424733	1.9895411937807592
1.1056365979388674	1.989526170453823
1.1057004536352613	1.98951264264656
1.1057643093316551	1.9894991148392975
1.1058281650280493	1.9894978826416583
1.1058920207244434	1.9894972418456955
1.1059558764208373	1.9894980266924387
1.1060197321172311	1.9895061269385006
1.1060835878136253	1.9895142271845614
1.1061474435100194	1.9895250118605807
1.1062112992064133	1.9895403266398684
1.1062751549028071	1.9895556414191553
1.1063390105992013	1.9895711196745522
1.1064028662955954	1.989586715787613
1.1064667219919893	1.9896023119006745
1.1065305776883831	1.9896140432349114
1.1065944333847773	1.9896247476202278
1.1066582890811714	1.989635452005544
1.1067221447775653	1.9896300698194362
1.1067860004739591	1.989624672385517
1.1068498561703533	1.9896144226896093
1.1069137118667474	1.9895857017719747
1.1069775675631413	1.9895569808543392
1.1070414232595351	1.9895171379105263
1.1071052789559293	1.9894617474353573
1.1071691346523234	1.9894063569601887
1.1072329903487172	1.9893372843540509
1.1072968460451111	1.9892600381253218
1.1073607017415052	1.9891827918965919
1.1074245574378994	1.9890907134341098
1.1074884131342932	1.9889957042321518
1.1076161245270812	1.9887848199674065
1.1076799802234751	1.9886698242584435
1.107743835919869	1.9885504451634466
1.107871547312657	1.9882858005880106
1.1079311189259364	1.9881525688537236
1.1079906905392156	1.9880060025371398
1.1081098337657744	1.9877073322076868
1.1083481202188916	1.9870561805462896
1.1088246931251264	1.9856516095947112
1.1088842647384058	1.985468606356933
1.1089438363516853	1.9852856031191548
1.1090629795782438	1.9849209381744362
1.1093012660313613	1.9841949505520553
1.109777838937596	1.982781331407151
1.111684130562535	1.977975643478148
1.1117487180676913	1.9778199742550733
1.1118133055728476	1.9776643050319982
1.1119424805831604	1.977351585628937
1.1122008306037858	1.9767187813488112
1.1127175306450365	1.9754001971391926
1.112782118150193	1.9752364049773703
1.112846705655349	1.9750722337090596
1.1129758806656618	1.9747452480662306
1.1132342306862872	1.9741120741417775
1.1137509307275382	1.9729014418205897
1.1138155182326945	1.9727560542596263
1.113880105737851	1.9726106666986618
1.1140092807481636	1.9723238400522907
1.114267630768789	1.971766734583862
1.1143322182739455	1.971632259849746
1.1143968057791018	1.9715024667505652
1.1145259807894146	1.9712444569127952
1.11478433081004	1.97075116320684
1.1148489183151964	1.9706319064294477
1.1149135058203528	1.970514981366818
1.1150426808306655	1.9702888322905112
1.1151072683358219	1.9701785649950334
1.1151718558409782	1.9700727888361198
1.115301030851291	1.9698669614272326
1.1153656183564473	1.9697757853478273
1.1154302058616037	1.969684609268423
1.1155593808719164	1.969521808005362
1.1156239683770728	1.9694446009360183
1.1156885558822291	1.9693730050276674
1.1157531433873853	1.9693095823469313
1.1158177308925417	1.9692461596661952
1.1196771499032108	1.9616950833206894
1.1197362692338015	1.9615076455312437
1.1197953885643925	1.9613202069098254
1.1199136272255745	1.9609453296669883
1.1199727465561655	1.96077567673781
1.1200318658867565	1.9606062647403655
1.1201501045479383	1.9602780335941636
1.120209223878529	1.9601233888473246
1.12026834320912	1.9599687441004852
1.120386581870302	1.9596859190527967
1.1206230591926658	1.9591741170753236
1.1206821785232566	1.95905320354166
1.1207412978538476	1.9589406011777908
1.1208595365150296	1.9587170529277125
1.1210960138373933	1.9582806746738868
1.1215689684821208	1.9574495038546746
1.1216280878127116	1.9573505320644153
1.1216872071433026	1.957253704197434
1.1218054458044846	1.9570633793194414
1.1220419231268484	1.9567044265797648
1.1225148777715759	1.9560490002605224
1.1225739971021667	1.9559714734995246
1.1226331164327576	1.9558945083388235
1.1227513550939396	1.9557446492041748
1.1229878324163034	1.9554513633591262
1.123460787061031	1.9548403556308258
1.1235249222834987	1.9547627788877442
1.1235890575059666	1.9546853803611524
1.1237173279509025	1.954540053732227
1.1237814631733705	1.9544675116108148
1.1238455983958384	1.954400200471002
1.1239738688407743	1.9542656349615497
1.1240380040632423	1.9542046203577097
1.1241021392857102	1.95414360575387
1.1242304097306461	1.9540296676741844
1.124294544953114	1.9539767816835247
1.124358680175582	1.9539238956928646
1.124486950620518	1.9538334002271658
1.124551085842986	1.9537882227929482
1.1246152210654539	1.9537329015506075
1.1246793562879218	1.9536772464183583
1.1247434915103898	1.9536172060398134
1.1248076267328577	1.9535332649076065
1.1248717619553257	1.9534493237753994
1.1249358971777936	1.9533496464746725
1.1250000324002616	1.9532196839377047
1.1250641676227295	1.9530897214007374
1.1251283028451975	1.952940372712398
1.1251924380676654	1.9527737516494852
1.1252565732901334	1.9526071305865724
1.1255131141800052	1.9518955034681131
1.1255772494024732	1.951721083173004
1.1256413846249411	1.951547538424698
1.125769655069877	1.9512182570106056
1.125833790292345	1.9510564851265806
1.125897925514813	1.9509022226458463
1.1260261959597488	1.9506002187435356
1.1260903311822168	1.9504600307072864
1.1261544664046848	1.950319842671037
1.1262827368496207	1.9500695779225108
1.1263468720720886	1.949947636681585
1.1264110072945566	1.949832957564737
1.1264751425170245	1.949719691406746
1.1265392777394925	1.9496069341377074
1.1266034129619604	1.949514850879696
1.1266675481844284	1.9494227676216844
1.1267316834068963	1.9493357708940882
1.1267958186293643	1.9492678032510582
1.1268599538518322	1.9491998356080287
1.1269240890743002	1.9491384744002298
1.1269882242967681	1.949087113275691
1.127052359519236	1.9490357521511525
1.127116494741704	1.9489971391112233
1.127180629964172	1.9489675799848971
1.12724476518664	1.9489380208585723
1.127308900409108	1.94892061075412
1.1273730356315759	1.948906796451885
1.1274371708540438	1.9488929821496488
1.1275013060765118	1.9488874220294847
1.1275654412989797	1.9488822191169748
1.127625292438333	1.948877624412672
1.1276851435776862	1.9488758630647869
1.1277449947170397	1.9488741017169027
1.127804845856393	1.9488727641268704
1.1278646969957462	1.9488770748137176
1.1279245481350997	1.9488813855005662
1.127984399274453	1.94888589182354
1.1280442504138062	1.9488937383998721
1.1281041015531594	1.9489015849762032
1.1281639526925127	1.9489095905156133
1.1282238038318662	1.9489213266742673
1.1282836549712194	1.9489330628329204
1.1283435061105727	1.9489449702046118
1.1284033572499261	1.948963189451993
1.1284632083892794	1.948981408699374
1.1285230595286326	1.9489997128247807
1.1285829106679859	1.9490250351796665
1.1286427618073391	1.9490503575345517
1.1287624640860459	1.9491013221239861
1.128822315225399	1.94912696516356
1.1288821663647526	1.9491526082031336
1.129001868643459	1.9492120155147186
1.1290617197828123	1.9492417539198714
1.1291215709221656	1.9492739150346567
1.129241273200872	1.949338394496799
1.1294806777582853	1.9494845594894994
1.1295405288976386	1.9495215100426444
1.129600380036992	1.9495584605957876
1.1297200823156985	1.9496399055774396
1.1299594868731115	1.9498047564022472
1.130438295987938	1.9501414882333945
1.1304981471272912	1.950185050940091
1.1305579982666445	1.95022884054087
1.1306777005453512	1.9503164980123737
1.1309171051027644	1.950496152303754
1.1309769562421177	1.95054104336977
1.131036807381471	1.950585934435785
1.1311565096601777	1.9506747727060278
1.131216360799531	1.9507191421610512
1.1312762119388844	1.9507594538532704
1.131395914217591	1.9508379852366642
1.1314607812488213	1.950874834504062
1.1315256482800515	1.9509102351561556
1.1315905153112817	1.950945407966856
1.1316553823425122	1.950966739756682
1.1317202493737426	1.9509880715465076
1.1317851164049728	1.951007765272295
1.131849983436203	1.9510221215406818
1.1319148504674335	1.9510364778090687
1.1319797174986639	1.9510476046530592
1.132044584529894	1.951054839274394
1.1321094515611243	1.9510620738957287
1.1321743185923547	1.9510632348244294
1.1322391856235852	1.951061432578304
1.1323040526548154	1.9510596303321779
1.1323689196860456	1.951039789629802
1.132433786717276	1.9510177362286867
1.1324986537485064	1.9509907963973185
1.1325635207797367	1.950924066150012
1.1326283878109669	1.9508573359027048
1.1326932548421973	1.9507777458044036
1.1327581218734277	1.9506718096952442
1.132822988904658	1.9505658735860851
1.1328878559358881	1.950440752048962
1.1329527229671186	1.9502997191883367
1.133017589998349	1.950158686327711
1.1330824570295792	1.950006217331055
1.1332121910920399	1.949694264138113
1.133471659216961	1.9490151971594785
1.1335365262481911	1.9488412931967827
1.1336013932794216	1.9486620315500571
1.133731127341882	1.9482887827088624
1.1339905954668033	1.9475362649233277
1.1345095317166458	1.9459849640915095
1.135547404216331	1.942760451072501
1.1356110871561105	1.9425624670994985
1.13567477009589	1.9423644618892222
1.135802135975449	1.941968369756835
1.1360568677345673	1.9411758341211753
1.1361205506743468	1.9409801680661662
1.1361842336141263	1.9407897402913827
1.1363115994936854	1.9404115860372217
1.1365663312528036	1.9396890858634968
1.1366300141925831	1.9395145880999922
1.1366936971323627	1.9393516801063269
1.1368210630119218	1.9390274518896873
1.13707579477104	1.9384145490009808
1.1371394777108195	1.9382667977072525
1.137203160650599	1.9381270852974808
1.137330526530158	1.9378559379841855
1.1375852582892765	1.937327509903201
1.137648941229056	1.9372044246261506
1.1377126241688358	1.9370835093301866
1.1378399900483949	1.9368505563008156
1.1379036729881744	1.9367388453098935
1.137967355927954	1.9366310162912383
1.138094721807513	1.936429149654256
1.1381584047472926	1.936339143007929
1.1382220876870721	1.936249136361602
1.1383494535666312	1.936091346762631
1.1386041853257494	1.935798642360374
1.138667868265529	1.935737200096045
1.1387315512053084	1.935675757831716
1.1388589170848675	1.9355504372671126
1.138922600024647	1.9354875317224496
1.1389862829644266	1.9354200589138963
1.1391136488439857	1.935283090767888
1.1391773317837652	1.9352071952669814
1.1392410147235448	1.9351312997660732
1.1393683806031039	1.9349683398631796
1.139623112362222	1.9346142269227675
1.1396825112188869	1.9345252786004525
1.1397419100755517	1.9344350427679375
1.1398607077888816	1.9342540801554255
1.1400983032155412	1.9338892882182173
1.140157702072206	1.9337976817821465
1.1402171009288709	1.9337059768434286
1.1403358986422008	1.9335225265531966
1.1405734940688603	1.9331694124953227
1.1406328929255252	1.9330845575997604
1.14069229178219	1.932999702704198
1.14081108949552	1.9328341336924446
1.140870488352185	1.9327514615151862
1.1409298872088498	1.9326710519315935
1.1410486849221795	1.9325106289048997
1.1411080837788443	1.9324367178335764
1.1411674826355092	1.9323631951408247
1.141226881492174	1.9322896724480725
1.141286280348839	1.9322248776753463
1.1413456792055041	1.9321604053963042
1.141405078062169	1.9320959331172618
1.1414644769188338	1.932047160469132
1.1415238757754986	1.9319985978641814
1.1415832746321635	1.9319501309063938
1.1416426734888283	1.9319119325443306
1.1417020723454931	1.9318737341822665
1.1417614712021582	1.9318358055113987
1.1418208700588233	1.9318061256751131
1.141880268915488	1.9317764458388262
1.1419990666288178	1.9317236639724458
1.1420584654854826	1.9317002244051034
1.1421178643421475	1.9316771493528149
1.1421772631988123	1.9316584733818236
1.1422366620554774	1.9316397974108328
1.1422960609121424	1.9316216194373668
1.1423554597688073	1.9316079761956688
1.142414858625472	1.9315943329539698
1.142474257482137	1.9315818947646735
1.1425336563388018	1.9315781792438353
1.1425930551954666	1.9315744637229977
1.1426524540521314	1.931571643820266
1.1427118529087965	1.9315741559402348
1.1427712517654616	1.9315766680602033
1.1428306506221264	1.9315797442523472
1.1428900494787912	1.9315856494062849
1.142949448335456	1.9315915545602236
1.143008847192121	1.9315977464078167
1.143068246048786	1.931605171072403
1.1431870437621159	1.931620122506416
1.1432464426187807	1.9316280308376932
1.1433058414754456	1.9316359391689695
1.1433652403321104	1.9316434975408001
1.1434246391887755	1.9316499073512627
1.1434890539373175	1.9316568584333598
1.1435534686858593	1.9316621758663455
1.143617883434401	1.9316649570607107
1.143682298182943	1.9316677382550769
1.143746712931485	1.9316651377157743
1.143811127680027	1.9316595888671182
1.1438755424285687	1.9316540400184614
1.1439399571771107	1.931640930049414
1.1440043719256527	1.9316269832528699
1.1440687866741945	1.93161169620594
1.1441332014227363	1.931589082701555
1.1441976161712784	1.9315664691971695
1.1442620309198204	1.9315401129934262
1.1443264456683622	1.9315083471522763
1.144455275165446	1.9314410998297784
1.144519689913988	1.9314037315971726
1.1445841046625298	1.9313663633645675
1.1447129341596136	1.9312843327929274
1.1449705931537812	1.93111174544794
1.1454859111421165	1.9307542898055536
1.1455503258906585	1.9307052663522197
1.1456147406392003	1.9306562428988845
1.1457435701362841	1.9305561546417647
1.1458079848848262	1.9305057167814814
1.145872399633368	1.930449488027394
1.1460012291304518	1.9303320086787568
1.1460656438789938	1.9302641862031589
1.1461300586275356	1.930195904125325
1.1462588881246194	1.9300451834794454
1.1463233028731614	1.9299651642446696
1.1463877176217032	1.9298804097877365
1.146516547118787	1.9296998020069756
1.146580961867329	1.9296016448014766
1.1466453766158708	1.9295003527417638
1.1467742061129547	1.9292925426725702
1.1470318651071223	1.92886735429053
1.1475471830954576	1.9280758294645637
1.1476073137608847	1.9279894336959462
1.147667444426312	1.9279087766761966
1.1477877057571666	1.927748248526096
1.1480282284188754	1.9274442355295944
1.1485092737422935	1.9268523306725072
1.1494713643891297	1.9256456141174607
1.149531495054557	1.925567950634228
1.1495916257199843	1.9254899841555184
1.1497118870508387	1.925334051198099
1.1499524097125478	1.9250198007654153
1.1504334550359658	1.9243788949396992
1.151395545682802	1.92315428133805
1.1514544922567784	1.9230852390206759
1.1515134388307549	1.9230179661259752
1.151631331978708	1.9228834203365737
1.1518671182746139	1.9226250533529914
1.152338690866426	1.922116428955172
1.1523976374404024	1.9220529974936134
1.152456584014379	1.9219894142341811
1.1525744771623319	1.9218621735106731
1.152810263458238	1.9216082693806702
1.1532818360500499	1.921118714223872
1.1533407826240263	1.9210601597166506
1.1533997291980027	1.9210016367456695
1.1535176223459558	1.9208846480350577
1.1537534086418617	1.92066479125193
1.1542249812336736	1.9202514867779228
1.15428392780765	1.9202027712338412
1.1543428743816264	1.9201545168561795
1.1544607675295795	1.9200608509227561
1.1546965538254854	1.919879426939969
1.1551681264172975	1.91954252895469
1.1552320888831509	1.9194984533676884
1.1552960513490045	1.9194544321131135
1.1554239762807117	1.91936714896424
1.1556798261441257	1.9191919189643882
1.1557437886099793	1.9191476769722973
1.1558077510758327	1.9191034349802079
1.1559356760075397	1.9190139993923088
1.1561915258709536	1.9188292362703556
1.1562554883368072	1.9187811408529378
1.1563194508026606	1.9187263792473384
1.1564473757343676	1.9186156275510435
1.1565113382002212	1.9185507920685223
1.1565753006660746	1.9184859565860015
1.1567032255977816	1.9183512844885562
1.1567671880636352	1.918281989314978
1.1568311505294886	1.9182123119856112
1.1569590754611956	1.9180673981170782
1.1572149253246096	1.917764981524956
1.1572788877904632	1.9176875911556244
1.1573428502563166	1.9176102007862919
1.1574707751880235	1.9174542520224354
1.1577266250514375	1.9171420101152423
1.1582383247782657	1.9165407191580184
1.1592617242319219	1.9154873474444778
1.1593214026146608	1.9154310633965048
1.1593810809973997	1.9153758087494799
1.1595004377628773	1.9152652994554302
1.1597391512938326	1.9150442773855716
1.1602165783557434	1.9146165621507674
1.161171432479565	1.9138351284228645
1.1630811407272084	1.912446717847049
1.1672215743026237	1.9090686098799403
1.1710878265587015	1.9061524204611702
1.1748782969619302	1.9035081080236307
1.1789897844452877	1.9008405585570582
1.1790497423541004	1.9008063584505295
1.1791097002629134	1.9007721583440018
1.179229616080539	1.9007096214624017
1.1794694477157903	1.9005895642129227
1.179529405624603	1.9005602409422617
1.1795893635334158	1.9005312447283769
1.1797092793510415	1.9004732310843817
1.1799491109862927	1.9003551694881775
1.1800090688951055	1.9003245477692863
1.1800690268039182	1.9002939260503962
1.180188942621544	1.9002281127035567
1.1804287742567952	1.9000840968994968
1.180488732165608	1.9000459081993297
1.1805486900744206	1.9000051413129277
1.1806686058920464	1.899923607540122
1.1809084375272976	1.8997545255402581
1.1809683954361103	1.899711837672896
1.181028353344923	1.8996691498055331
1.1811482691625488	1.8995854698032058
1.1813881007978	1.8994196536516235
1.1814480587066127	1.89937824250098
1.1815080166154255	1.8993380068169248
1.1816279324330512	1.899257633351494
1.1818677640683024	1.8991067697195434
1.1819277219771152	1.8990720876264042
1.181987679885928	1.899037405533265
1.1821075957035536	1.8989686266771717
1.1821675536123664	1.8989344138745028
1.1822275115211793	1.8989001917272301
1.1823474273388048	1.8988298357148943
1.1824073852476178	1.8987946577087267
1.1824673431564305	1.8987624311344045
1.1825273010652433	1.8987310757477875
1.1825872589740563	1.8986997203611722
1.182647216882869	1.898674213698911
1.1827071747916817	1.8986538004910185
1.1827671327004947	1.8986333872831267
1.1828270906093075	1.8986173238018826
1.1828920644099972	1.8986110775324128
1.182957038210687	1.8986048312629429
1.183022012011377	1.8986011484448104
1.183086985812067	1.8986038541128765
1.1831519596127569	1.8986065597809425
1.1832169334134466	1.8986176943297282
1.1832819072141363	1.8986486176377912
1.1833468810148262	1.8986795409458543
1.1834118548155161	1.8987114146354656
1.1834768286162058	1.8987453932226577
1.1836067762175855	1.8988145274505006
1.1838666714203447	1.8989732731192566
1.1839316452210347	1.8990162856090096
1.1839966190217244	1.899059438454023
1.184061592822414	1.8991026395941264
1.184126566623104	1.8991458407342305
1.184191540423794	1.8992263270539076
1.1842565142244836	1.8993085993989198
1.1843214880251733	1.8994051036196715
1.1843864618258633	1.8995738503671427
1.1844514356265532	1.899742597114614
1.184516409427243	1.899929212874146
1.1845813832279326	1.9001456268223451
1.1846463570286225	1.9003620407705453
1.1847113308293125	1.900611288267627
1.1847763046300022	1.900883812469409
1.1849062522313818	1.901451276966289
1.1849712260320717	1.9017519814749855
1.1850361998327614	1.9020526263416402
1.185166147434141	1.9026332669684531
1.185231121234831	1.902920967090167
1.1852960950355207	1.9031991588326707
1.1854260426369003	1.903732642328953
1.1854910164375903	1.903957119307359
1.18555599023828	1.9041815962857631
1.1856209640389697	1.9043767312645483
1.1856859378396596	1.9045551177298312
1.1857509116403495	1.904733504195113
1.1858158854410392	1.9048711875258098
1.185880859241729	1.90500151312312
1.1859458330424189	1.9051312934503215
1.1860108068431088	1.9052520862103224
1.1860757806437985	1.9053728789703213
1.1861407544444882	1.905485391749138
1.1862057282451781	1.9055752301815696
1.186270702045868	1.9056650686140002
1.1863356758465577	1.9057404822093147
1.1864006496472475	1.9058001293499585
1.1864656234479374	1.905859776490603
1.1865305972486273	1.9059060435157409
1.186595571049317	1.9059462448633044
1.1866605448500067	1.9059864462108684
1.1867255186506966	1.9060204993626586
1.1867904924513866	1.9060538569382597
1.1868554662520765	1.9060861924442332
1.1869204400527664	1.9061101434389582
1.1869854138534561	1.9061340944336818
1.1870492035626952	1.9061515763813215
1.1871129932719344	1.906155396194909
1.1871767829811735	1.9061592160084955
1.1872405726904125	1.9061493373204157
1.1873043623996515	1.9061236860259128
1.1873681521088906	1.9060980347314118
1.1874957315273686	1.906037852260855
1.1875595212366077	1.9060067307637567
1.1876233109458467	1.9059722683276565
1.1877508903643248	1.9059014788303101
1.188006049201281	1.905754014015235
1.18806983891052	1.9057169972378456
1.188133628619759	1.905679976534663
1.188261208038237	1.9056059124702744
1.1885163668751935	1.9054544393987005
1.189026684549106	1.9051434744795812
1.189090474258345	1.9051044676289233
1.189154263967584	1.9050654607782662
1.1892818433860621	1.904987539260231
1.1895370022230185	1.9048345694843503
1.190047319896931	1.9045326979581783
1.1910679552447558	1.9039314523513569
1.1911274608708804	1.9038974034444627
1.1911869664970047	1.9038633545375678
1.1913059777492534	1.9037959231589134
1.1915440002537512	1.9036623314967862
1.1920200452627463	1.9034022997328228
1.192972135280737	1.902907840822906
1.1930316409068613	1.9028774442248564
1.1930911465329856	1.9028470019540804
1.1932101577852345	1.9027861237296217
1.193448180289732	1.9026646295368908
1.1939242252987274	1.9024229216279809
1.194876315316718	1.901963926259992
1.1949408368347192	1.901934222978855
1.1950053583527207	1.9019045204795695
1.1951344013887235	1.9018454086497283
1.1953924874607291	1.9017314441775535
1.1959086596047406	1.9015177514521038
1.1969410038927633	1.9011082248368316
1.1970055254107645	1.9010807639756533
1.197070046928766	1.901054652347049
1.1971990899647689	1.901002665620151
1.1974571760367745	1.9009014297839828
1.197973348180786	1.900699952626183
1.1990056924688086	1.9002936901640834
1.1990659299036954	1.9002698519786614
1.1991261673385822	1.9002456744377891
1.1992466422083556	1.9001966540782387
1.1994875919479027	1.9000998471104409
1.199969491426997	1.8998920955994496
1.2009332903851853	1.8994539980186718
1.200993527820072	1.8994262835314082
1.2010537652549589	1.8993985527956414
1.2011742401247323	1.8993425271725097
1.2014151898642793	1.899231299387677
1.2018970893433734	1.8989926443122815
1.2028608883015617	1.8984652016507113
1.2029199416449976	1.8984324730947284
1.2029789949884337	1.898399744538746
1.2030971016753056	1.8983334162071297
1.2033333150490497	1.8981980203585715
1.2038057417965375	1.8979101335227047
1.2047505952915136	1.8972769727634715
1.2066403022814658	1.8959388636722323
1.206704371516779	1.8958937678820715
1.2067684407520918	1.8958487733269846
1.2068965792227178	1.8957593731310862
1.20715285616397	1.8955822730414669
1.207665410046474	1.8952345444946836
1.2077294792817872	1.8951910536316965
1.2077935485171	1.8951480424014233
1.207921686987726	1.895062091431621
1.2081779639289782	1.8948925347657641
1.2086905178114824	1.8945676095858994
1.2087545870467955	1.8945293236491074
1.2088186562821084	1.8944910377123143
1.2089467947527344	1.8944162882915605
1.2092030716939866	1.894269912403496
1.2097156255764907	1.8939849249579606
1.2107407333414988	1.893455187495854
1.2108005184936972	1.8934254148835197
1.2108603036458954	1.893396169005715
1.2109798739502922	1.893337677250105
1.2112190145590858	1.8932207283369844
1.2116972957766725	1.8929847837258105
1.2126538582118465	1.8925331115761987
1.214566983082194	1.8917349877788736
1.2146317841262693	1.8917086973501547
1.2146965851703446	1.8916821186000956
1.2148261872584953	1.8916286336844745
1.2150853914347968	1.8915188907686682
1.2156037997873999	1.8912923256452017
1.2166406164926058	1.890810717787645
1.218714249903018	1.889747707282837
1.2187778668556426	1.889711621197696
1.218841483808267	1.889675535112556
1.2189687177135164	1.8896036317922877
1.2192231855240148	1.8894593948401204
1.2197321211450118	1.889159699863667
1.2207499923870055	1.8885124058443215
1.22081360933963	1.8884717173860495
1.2208772262922547	1.8884310382083886
1.2210044601975039	1.8883501685650201
1.2212589280080024	1.8881922117766312
1.2217678636289993	1.8878799600733704
1.222785734870993	1.8873065173287522
1.222845067740503	1.8872745858217366
1.222904400610013	1.8872431643730947
1.223023066349033	1.8871804975461712
1.2232603978270726	1.8870556838822659
1.2237350607831523	1.8868129742211346
1.2246843866953117	1.886348764495672
1.2247437195648216	1.8863208960303017
1.2248030524343316	1.886293027564933
1.2249217181733516	1.8862377150414982
1.2251590496513913	1.886129745906006
1.225633712607471	1.885926217150099
1.225693045476981	1.8859015958787428
1.225752378346491	1.885877480628806
1.225871044085511	1.8858312146406842
1.2261083755635507	1.8857394996561256
1.2265830385196304	1.8855707854415225
1.2266473872810173	1.8855472194053309
1.2267117360424042	1.8855225913134972
1.2268404335651781	1.8854731882495577
1.226904782326565	1.8854482322888602
1.226969131087952	1.8854232763281615
1.2270978286107261	1.8853735684008623
1.2271621773721133	1.885348735902455
1.2272265261335003	1.8853260241408032
1.2272908748948872	1.8853036674833588
1.2273552236562741	1.8852819804844774
1.227419572417661	1.885270626000594
1.227483921179048	1.885259271516712
1.227548269940435	1.8852544506692914
1.227612618701822	1.8852677365622779
1.2276769674632089	1.8852810224552647
1.2277413162245958	1.8853537428353369
1.2278056649859828	1.8854936322943316
1.2278700137473697	1.885633521753327
1.2279343625087566	1.8857007570218791
1.2279987112701436	1.8857328105054867
1.2280630600315305	1.8857648639890947
1.2281274087929177	1.88557550715411
1.2281917575543049	1.8853553966441448
1.2282561063156918	1.8851445984917832
1.2283204550770788	1.885037591646167
1.2283848038384657	1.88493058480055
1.2284491525998527	1.884837657688397
1.2285135013612396	1.8847797727408329
1.2285778501226265	1.8847218877932703
1.2286421988840135	1.8846744072473185
1.2287065476454004	1.8846377158858116
1.2287708964067874	1.8846010245243048
1.2288995939295613	1.8845353384033923
1.2291569889751093	1.884411807841812
1.2292213377364964	1.88438325533318
1.2292856864978834	1.8843547028245486
1.2294143840206573	1.8842992667418923
1.2294787327820442	1.884271990082399
1.2295430815434312	1.8842460666172838
1.229671779066205	1.8841967951815086
1.229736127827592	1.884175214291385
1.229800476588979	1.8841548410171354
1.2299291741117528	1.8841155173586224
1.2299935228731398	1.8840966890609594
1.2300578716345267	1.884078280446285
1.2301222203959137	1.8840628023202382
1.2301865691573006	1.8840473241941904
1.2302509179186876	1.8840336605748895
1.2303152666800745	1.8840236881979646
1.2303796154414615	1.8840137158210404
1.2304439642028484	1.8840052824771887
1.2305083129642354	1.883998192942841
1.2305726617256223	1.8839911034084917
1.2306370104870092	1.883986298637889
1.2307013592483964	1.883983741001488
1.2307614239266687	1.8839813536422871
1.2308214886049411	1.8839843419377487
1.2308815532832134	1.8839966568553426
1.2309416179614856	1.8840089717729378
1.231001682639758	1.884020477038589
1.2310617473180303	1.8840260355007192
1.2311218119963026	1.8840315939628487
1.231181876674575	1.884037152424978
1.2312419413528473	1.8840430049451133
1.2313020060311195	1.884048899845154
1.231362070709392	1.8840547947451958
1.2314221353876642	1.884064768660621
1.2314822000659364	1.8840771563973866
1.231542264744209	1.8840895441341525
1.2316023294224812	1.8841067263708622
1.2316623941007534	1.8841316509493677
1.2317224587790259	1.8841565755278733
1.231782523457298	1.8841825595585433
1.2318425881355703	1.8842152381643038
1.2319026528138428	1.8842479167700656
1.231962717492115	1.8842805953758262
1.2320227821703873	1.8843215663308046
1.232142911526932	1.8844055406274944
1.2322029762052042	1.8844523532811492
1.2322630408834767	1.88450182146376
1.232323105561749	1.8845512896463716
1.2323831702400212	1.8846054424296905
1.2324432349182937	1.884666644657814
1.232503299596566	1.8847278468859359
1.2326234289531106	1.884867833399933
1.232683493631383	1.8849442788936088
1.2327435583096553	1.8850207243872845
1.2328036229879276	1.885112864333126
1.2328636876662	1.8852066014957876
1.2329237523444723	1.8853003386584481
1.2329838170227445	1.885409158989767
1.2331039463792892	1.8856422134698503
1.2331640110575615	1.8857699989436292
1.233224075735834	1.8859135872820616
1.2332841404141062	1.8860571756204945
1.2333442050923784	1.8862062785484284
1.2334042697706509	1.8863822618483166
1.2334643344489231	1.8865582451482041
1.2335844638054678	1.8869450200058606
1.23364452848374	1.8871586570771828
1.2337045931620123	1.8873722941485047
1.2337646578402848	1.8876281581998666
1.233824722518557	1.8879040192083767
1.2338847871968293	1.8881798802168857
1.2339448518751017	1.8884833455057641
1.2340649812316462	1.8891626203875402
1.2341250459099187	1.8895212451303562
1.234185110588191	1.8899624034586189
1.2343052399447356	1.890844720115145
1.2343653046230079	1.8913820496547245
1.23442536930128	1.8919253842797474
1.2344854339795526	1.8924687189047722
1.2345454986578248	1.89289596559061
1.234610579227974	1.8933038028215798
1.2346756597981234	1.8937116400525533
1.2347407403682729	1.8936335675021259
1.2348058209384223	1.8932894434849472
1.2348709015085717	1.8929453194677681
1.234935982078721	1.892404986385077
1.23500106264887	1.891759257482158
1.2350661432190195	1.8911135285792366
1.235131223789169	1.8905193238450184
1.2351963043593182	1.889952268590358
1.2352613849294674	1.889385213335698
1.2353264654996168	1.8888902249345516
1.2353915460697662	1.8884324827520331
1.2354566266399154	1.8879747405695173
1.235586787780214	1.887205854087211
1.2356518683503634	1.8868362311705207
1.2357169489205126	1.8865034756248353
1.2357820294906618	1.8861890441745146
1.2358471100608113	1.8858746127241932
1.2359121906309607	1.8855942099331406
1.2359772712011101	1.8853303899690417
1.2361074323414087	1.8848323493332975
1.236172512911558	1.884612269324525
1.2362375934817074	1.8843921893157503
1.2363677546220062	1.8839961633727078
1.2364328351921556	1.8838023369140555
1.2364979157623048	1.883622189238967
1.2366280769026035	1.883274449273013
1.2366931574727529	1.8831162350154969
1.236758238042902	1.8829650613668996
1.2368883991832007	1.8826713986612564
1.2369534797533501	1.882532736110751
1.2370185603234995	1.8823940735602458
1.2371487214637982	1.8821399125722154
1.2372138020339474	1.8820148879147163
1.2372788826040968	1.881898846942367
1.2374090437443956	1.8816743604469641
1.237669366024993	1.881265293076527
1.2377344465951423	1.8811696064646393
1.2377995271652915	1.8810739198527515
1.2379296883055901	1.8808927105961377
1.2381900105861874	1.880557797753368
1.2382550911563368	1.8804800549519458
1.238320171726486	1.8804035075569319
1.2384503328667846	1.880253533158756
1.238710655147382	1.879972503917819
1.2387745516260806	1.8799061052406034
1.2388384481047794	1.8798417813644284
1.2389662410621765	1.87971479284231
1.2392218269769706	1.8794757164254556
1.2392857234556691	1.8794180241449705
1.2393496199343677	1.8793603318644858
1.239477412891765	1.879248977438751
1.2397329988065593	1.8790361067042725
1.2397968952852578	1.878985426889468
1.2398607917639564	1.8789364164452806
1.2399885847213534	1.8788393624898092
1.2402441706361478	1.8786551055981384
1.2407553424657363	1.8783091426941407
1.2408192389444348	1.8782687739250519
1.2408831354231333	1.8782284051559632
1.2410109283805304	1.8781503202286567
1.2412665142953248	1.878001087706449
1.2413304107740233	1.877964631372138
1.241394307252722	1.8779313891019038
1.241522100210119	1.8778649045614346
1.2417776861249132	1.877749127093064
1.2418415826036118	1.877722715003546
1.2419054790823103	1.877696302914029
1.2420332720397076	1.8776475837077626
1.2420971685184061	1.8776233367935664
1.2421610649971049	1.8776033899608149
1.2422249614758034	1.8775842333794168
1.242288857954502	1.8775650767980188
1.2423527544332005	1.8775494435416407
1.242416650911899	1.8775347266273685
1.2424805473905975	1.8775200097130962
1.242544443869296	1.8775081366517863
1.2426083403479946	1.8774972501115106
1.2426722368266931	1.877486363571235
1.2428000297840904	1.8774673306925977
1.2428596421796745	1.877458685616464
1.2429192545752583	1.8774519907964091
1.2429788669708421	1.8774469412316308
1.243038479366426	1.8774418916668518
1.2430980917620098	1.8774374139339653
1.2431577041575939	1.877434088743711
1.243217316553178	1.8774307635534562
1.2432769289487617	1.877427834989001
1.2433365413443456	1.8774277925847356
1.2433961537399296	1.8774277501804708
1.2434557661355137	1.8774277077762047
1.2435153785310975	1.877428180200733
1.2435749909266813	1.8774287035282444
1.2436346033222654	1.8774292268557562
1.2436942157178494	1.8774314383093353
1.2437538281134333	1.8774343759162335
1.243813440509017	1.8774373135231324
1.2438730529046012	1.877440467477974
1.243992277695769	1.8774472285857304
1.2440518900913529	1.877450711557567
1.2441115024869367	1.877454461010465
1.2442307272781046	1.8774619607826981
1.2442903396736886	1.8774657231995677
1.2443499520692725	1.8774694856164393
1.2444095644648563	1.8774732480333098
1.2444691768604401	1.8774786801117584
1.244528789256024	1.8774843929831193
1.244588401651608	1.87749010585448
1.2447076264427759	1.877502053290596
1.2447672388383597	1.877508083254522
1.2448268512339438	1.877514177392778
1.2449460760251116	1.877526532753338
1.2451845256074472	1.8775518917054055
1.2452441380030312	1.8775583816178274
1.245303750398615	1.8775648715302493
1.2454229751897827	1.8775779414177358
1.2456614247721185	1.877604615738125
1.2457210371677023	1.8776113847962588
1.2457806495632864	1.8776181043665026
1.2458402619588704	1.8776247433499111
1.2458998743544543	1.87763138233332
1.245959486750038	1.877638390920574
1.246019099145622	1.8776472083977735
1.2461383239367898	1.877664843352172
1.2461979363323739	1.8776736605160858
1.2462575487279577	1.877682477666559
1.2463767735191253	1.8776997888702844
1.2464363859147092	1.8777081741107364
1.2464959983102932	1.877716559351187
1.2466152231014611	1.87773335157188
1.246679851388922	1.877742457692963
1.246744479676383	1.877750562735594
1.246809107963844	1.8777574752250195
1.2468737362513047	1.8777643877144445
1.2471322494011485	1.8777920081087796
1.247649275700836	1.8778446377419746
1.2477139039882967	1.8778503940766982
1.2477785322757577	1.8778561834338767
1.2479077888506795	1.8778678109219087
1.2481663020005234	1.877891405362402
1.2486833283002108	1.8779390991728586
1.2487479565876716	1.8779448275309707
1.2488125848751326	1.8779505558890828
1.2488772131625936	1.8779566316394782
1.2489418414500544	1.8779627553332268
1.2490064697375154	1.877968879026976
1.2490710980249764	1.8779770610473958
1.2491357263124372	1.877985429066713
1.2492003545998982	1.87799379708603
1.2492649828873592	1.8780023935354548
1.24932961117482	1.8780110006178894
1.249458867749742	1.878028496696571
1.2497173808995856	1.8780641198540275
1.2497820091870464	1.878073150039293
1.2498466374745074	1.8780836232414657
1.2499758940494292	1.8781045979116515
1.250234407199273	1.8781476615069252
1.2507514334989605	1.878241356731582
1.2508117777033068	1.8782531639537128
1.250872121907653	1.8782649711758446
1.2509928103163457	1.878288658799806
1.2512341871337307	1.8783368117591843
1.251716940768501	1.87842809202414
1.2517772849728472	1.878439622771019
1.2518376291771935	1.878451153517896
1.2519583175858862	1.878473959685204
1.2521996944032712	1.8785175380067292
1.2522600386076173	1.8785280332113292
1.2523203828119636	1.8785376881433178
1.2524410712206562	1.8785568246265085
1.2525014154250025	1.878566055549387
1.2525617596293488	1.8785751646166322
1.252622103833695	1.8785842736838767
1.2526824480380414	1.8785923176084665
1.2527427922423877	1.8785995339673907
1.252803136446734	1.8786067503263146
1.2528634806510803	1.878613154529969
1.2529238248554266	1.878618293245333
1.252984169059773	1.8786234319606985
1.2530445132641193	1.8786281897864445
1.2531048574684656	1.8786315896221641
1.2531652016728116	1.8786349894578842
1.2532255458771577	1.8786381486651091
1.253285890081504	1.878636448723276
1.2533462342858503	1.878634748781442
1.2534065784901967	1.8786330488396104
1.253466922694543	1.878626818354993
1.2535272668988893	1.878619942573111
1.2535876111032356	1.8786130667912286
1.2536479553075819	1.878601159256261
1.2537082995119282	1.8785871306734219
1.2537686437162745	1.8785731020905827
1.2538289879206208	1.8785536168673513
1.253889332124967	1.878529323861266
1.253949676329313	1.8785050308551803
1.2540100205336593	1.8784776576149085
1.2540703647380056	1.8784448024118263
1.254130708942352	1.8784119472087437
1.2541910531466982	1.878377312581301
1.2542513973510445	1.8783349867687902
1.2543720857597371	1.8782502432857735
1.2546134625771221	1.8780568708073864
1.2546726226900176	1.8780084245578734
1.2547317828029132	1.8779599783083603
1.254850103028704	1.8778590521061085
1.2550867434802861	1.8776557664200269
1.2555600243834504	1.877237442283176
1.2565065861897784	1.8763713150129528
1.2583997098024349	1.8746791722352485
1.2625069741078765	1.8708792677706514
1.2625668660295344	1.8708120164165394
1.262626757951192	1.8707447650624274
1.2627465417945078	1.8706087110929637
1.2629861094811394	1.8703351203607814
1.2634652448544026	1.8697674535051927
1.2635251367760605	1.8696961940300127
1.2635850286977184	1.869624893181123
1.2637048125410342	1.8694822869795713
1.2639443802276655	1.8691993264215498
1.2644235156009285	1.8686419452562089
1.2644834075225864	1.8685742030881467
1.2645432994442443	1.8685064609200837
1.26466308328756	1.8683723777450962
1.2649026509741914	1.8681160383383388
1.2649625428958493	1.868054107505508
1.265022434817507	1.8679921569239564
1.2651422186608228	1.8678686502046618
1.2653817863474544	1.8676383598781545
1.2654416782691122	1.867583440419497
1.2655015701907701	1.8675292999601365
1.265621354034086	1.867429414710199
1.2658609217207173	1.8672407897533
1.2659208136423752	1.8671989311187092
1.2659807055640329	1.867157072484118
1.2661004894073487	1.8670760118252625
1.2663400570939802	1.866917427565988
1.266404964907515	1.8668745011236283
1.26646987272105	1.8668316198962818
1.2665996883481196	1.8667472852893572
1.2668593196022593	1.866589505991308
1.2673785821105383	1.866292171208178
1.2684171071270964	1.8657117217907577
1.2684820149406313	1.8656749242387467
1.2685469227541661	1.8656381233683774
1.2686767383812358	1.8655645191897325
1.2689363696353755	1.8654180482488631
1.2694556321436545	1.8651327209057644
1.2704941571602129	1.8646105477311856
1.270557880882297	1.8645801734303458
1.270621604604381	1.864549799129505
1.2707490520485494	1.8644895913958215
1.2710039469368857	1.8643704487770738
1.2715137367135587	1.8641333987100348
1.271577460435643	1.8641038059952897
1.271641184157727	1.8640743245590208
1.2717686316018952	1.8640154605127954
1.2720235264902318	1.8638993632249192
1.2725333162669048	1.8636768487303668
1.272597039988989	1.86365040953455
1.2726607637110732	1.8636244219615878
1.2727882111552413	1.863573689537339
1.2730431060435778	1.8634827886981542
1.2735528958202507	1.8633147446076084
1.2745724753735965	1.862928076951918
1.274631915012566	1.8629053420970954
1.2746913546515355	1.8628826072422735
1.2748102339294745	1.8628382718293741
1.2750479924853524	1.8627517628521213
1.2751074321243219	1.8627308768816828
1.2751668717632914	1.862710633465493
1.2752857510412303	1.862670237953893
1.275523509597108	1.8625918857885475
1.2755829492360773	1.8625727284862357
1.2756423888750468	1.8625535711839256
1.2757612681529857	1.8625167697294787
1.2758207077919552	1.8624985245319143
1.2758801474309247	1.8624810718929625
1.2759990267088637	1.8624485257894723
1.2760584663478332	1.8624325665195138
1.2761179059868026	1.862418460660763
1.2761773456257721	1.8624043548020117
1.2762367852647416	1.8623902489432604
1.276296224903711	1.862378836090037
1.2763556645426806	1.8623677639265221
1.2764745438206195	1.8623465354363071
1.276533983459589	1.8623369155780591
1.2765934230985585	1.8623272957198114
1.2767123023764975	1.8623103688198586
1.276771742015467	1.8623024328225177
1.2768311816544364	1.8622946413387949
1.2769500609323754	1.8622812517377163
1.2770095005713449	1.862274556937178
1.2770689402103144	1.8622693250789244
1.2771283798492838	1.8622643326770307
1.2771878194882533	1.8622593402751373
1.2772472591272228	1.8622559611960157
1.2773066987661923	1.8622536476078013
1.2773661384051618	1.8622513340195876
1.277425578044131	1.8622500199176506
1.2774850176831003	1.862250602017808
1.2775444573220698	1.8622511841179656
1.2776038969610393	1.8622520313712967
1.2776633366000087	1.8622556240257262
1.2777227762389782	1.8622592166801568
1.2777822158779477	1.8622628093345874
1.2778416555169172	1.8622679674094187
1.2779010951558867	1.8622734438758854
1.2779605347948562	1.8622789203423518
1.2780199744338256	1.8622850426940563
1.2781388537117646	1.8622982465045648
1.278198293350734	1.862305105417328
1.2782577329897036	1.8623125185649865
1.2783766122676425	1.8623273201198702
1.278441067798489	1.8623349095893689
1.2785055233293354	1.8623424990588666
1.2786344343910285	1.8623573949617864
1.2788922565144145	1.8623866143878118
1.278956712045261	1.862393903942722
1.2790211675761074	1.8624011806011196
1.2791500786378003	1.8624159213489888
1.2794079007611863	1.862448983135721
1.279472356292033	1.862457620257779
1.2795368118228794	1.862466557298867
1.2796657228845723	1.8624847807803206
1.2797301784154187	1.8624945811720137
1.2797946339462651	1.8625045247959415
1.279923545007958	1.8625257400089354
1.2799880005388045	1.8625369808188752
1.280052456069651	1.862548407021083
1.280181367131344	1.8625725768374293
1.28043918925473	1.8626224522037371
1.2805036447855764	1.8626357479693718
1.2805681003164229	1.8626490437350063
1.2806970113781158	1.8626752372419464
1.2809548335015017	1.8627266059703491
1.2810192890323484	1.8627391551300878
1.2810837445631948	1.8627517042898256
1.2812126556248877	1.8627764477994224
1.2812771111557342	1.8627887426277392
1.2813415666865806	1.862800693293697
1.2814704777482735	1.8628241182228324
1.28153493327912	1.8628346244829512
1.2815993888099664	1.862844804054064
1.2816638443408128	1.862854983625175
1.2817282998716595	1.8628621167746788
1.2817927554025061	1.8628691965668343
1.2818572109333526	1.8628758128958722
1.281921666464199	1.862880299055032
1.2819861219950455	1.8628847852141908
1.282050577525892	1.862887614812598
1.2821150330567384	1.8628876787422437
1.2821794885875848	1.8628877426718917
1.2822439441184312	1.8628856288643059
1.2823083996492777	1.8628818755806114
1.2823728551801241	1.8628781222969168
1.2824373107109706	1.862871377273996
1.2825017662418172	1.862863720416782
1.282561937689549	1.8628565724780766
1.282622109137281	1.8628469095291196
1.2826822805850127	1.8628369307594657
1.2827424520327444	1.862826951989811
1.2828026234804764	1.8628142110240005
1.282862794928208	1.8628011100545965
1.2829831378236718	1.8627726537055538
1.2830433092714038	1.8627569936855737
1.2831034807191355	1.8627413336655938
1.2831636521668672	1.862721783738612
1.2832238236145992	1.862701689340533
1.2832839950623312	1.8626815949424533
1.283344166510063	1.8626593496414772
1.2834645094055266	1.8626142359185596
1.2835246808532585	1.8625877295058826
1.2835848523009903	1.8625606315538783
1.283705195196454	1.8625023762209776
1.2837653666441857	1.8624705906876535
1.2838255380919175	1.862438805154329
1.2839458809873812	1.8623677507957046
1.284006052435113	1.8623319468624855
1.2840662238828449	1.8622943169103445
1.2841865667783083	1.8622184551520493
1.2844272525692357	1.8620511573478988
1.2844874240169677	1.8620060162501615
1.2845475954646994	1.8619608751524233
1.2846679383601631	1.8618677945438007
1.2849086241510903	1.8616818623477374
1.2853899957329449	1.8613028941461303
1.2863527388966542	1.8605401459258966
1.2864117262529353	1.8604942523878436
1.2864707136092162	1.8604484234089385
1.2865886883217783	1.8603570268965102
1.2868246377469026	1.8601756445735484
1.2868836251031837	1.8601304803618668
1.2869426124594647	1.860085581594418
1.2870605871720269	1.8599961178443074
1.2872965365971512	1.8598233651501732
1.2873555239534322	1.8597828726293197
1.2874145113097133	1.859742380108467
1.2875324860222754	1.8596617476383084
1.2877684354473997	1.8595092093868093
1.2882403342976483	1.859246215496373
1.2882993216539294	1.8592149746854538
1.2883583090102104	1.859183909504265
1.2884762837227726	1.8591248821281943
1.2887122331478968	1.8590091987218582
1.2891841319981454	1.8587763144004907
1.2892431193544265	1.8587471623545286
1.2893021067107076	1.858718405757924
1.2894200814232697	1.8586611136794886
1.289656030848394	1.8585500310957739
1.289715018204675	1.8585232800050573
1.2897740055609561	1.8584965289143407
1.2898919802735183	1.8584470083259927
1.2901279296986423	1.8583561309971546
1.2901919329468003	1.858333307123298
1.2902559361949586	1.858311331224079
1.2903839426912747	1.8582685045304683
1.2906399556839068	1.8581909372578853
1.2911519816691714	1.8580504241354776
1.2912159849173295	1.858032897294621
1.2912799881654875	1.8580161278242344
1.2914079946618038	1.8579830185297947
1.2916640076544361	1.857919763695469
1.2921760336397008	1.8578050796497538
1.2922400368878588	1.857792188742262
1.2923040401360169	1.8577793377114513
1.2924320466323331	1.8577540195288431
1.2926880596249655	1.8577035977451917
1.2932000856102301	1.8576052117018402
1.2942241375807593	1.8573998931991968
1.2942838567458028	1.8573882105601551
1.2943435759108461	1.8573766023508145
1.2944630142409328	1.8573535126354617
1.2947018909011065	1.857308211989643
1.295179644221454	1.8572204807270998
1.2952393633864974	1.8572098269533626
1.295299082551541	1.8571991731796258
1.2954185208816278	1.8571777854877798
1.2956573975418015	1.8571346059666054
1.2957171167068449	1.857123677549348
1.2957768358718884	1.8571127455045444
1.2958962742019753	1.8570907763383124
1.296135150862149	1.8570465036067798
1.2961948700271924	1.8570354940486566
1.296254589192236	1.8570257953786846
1.2963143083572795	1.8570160967087137
1.2963740275223228	1.8570065241198477
1.296433746687366	1.8569981352889404
1.2964934658524097	1.856989746458034
1.2965531850174532	1.8569820511783355
1.2966129041824965	1.8569790266120827
1.2966726233475399	1.856976002045831
1.2967323425125834	1.8569733480438664
1.296792061677627	1.8569726063305483
1.2968517808426703	1.8569718646172295
1.2969115000077136	1.8569694811870625
1.296971219172757	1.856960335890661
1.2970309383378003	1.8569511905942602
1.2970906575028438	1.8569412530393123
1.2971503766678874	1.856928638907233
1.2972100958329307	1.856916024775154
1.297269814997974	1.8569041889936457
1.2973295341630173	1.8568945521734512
1.2973892533280607	1.8568849153532572
1.2974489724931042	1.856875832008074
1.297568410823191	1.8568603176046719
1.2976281299882344	1.8568530985646892
1.297687849153278	1.8568469846278324
1.2978072874833648	1.8568347643283087
1.2980461641435386	1.8568107628490116
1.298110899200459	1.8568044461562072
1.2981756342573796	1.8567978175433855
1.2983051043712204	1.8567840468224106
1.2983698394281409	1.8567777220019088
1.2984345744850612	1.8567715274424033
1.2984993095419817	1.8567655070914704
1.2985640445989022	1.8567616553203343
1.2986287796558225	1.8567578035491983
1.298693514712743	1.8567556808597938
1.2987582497696635	1.856756955572344
1.2988229848265838	1.8567582302848937
1.2988877198835043	1.8567605786436967
1.2989524549404248	1.856763642144126
1.299017189997345	1.8567667056445554
1.2990819250542656	1.856758505455128
1.299146660111186	1.8567485191895272
1.2992113951681064	1.8567381481597738
1.2992761302250269	1.8567251096185409
1.2993408652819474	1.856712071077307
1.2994056003388677	1.8567009884863552
1.2994703353957882	1.856692978317464
1.2995350704527087	1.8566849681485718
1.299599805509629	1.8566775622446203
1.2996645405665495	1.856670478994031
1.29972927562347	1.856663395743442
1.2998587457373108	1.8566500506948083
1.3001176859649926	1.85662186353166
1.300182421021913	1.8566142379550314
1.3002471560788336	1.8566066123784035
1.3003766261926744	1.856590687295027
1.3006355664203562	1.8565576088640938
1.3007003014772764	1.8565493744110895
1.300765036534197	1.8565411399580847
1.3008945066480377	1.856524823425762
1.3009592417049582	1.8565166910738857
1.3010239767618788	1.8565088109222716
1.3011534468757195	1.8564932397297127
1.30121818193264	1.8564868511268113
1.3012829169895603	1.8564804625239097
1.3014123871034013	1.8564685802618637
1.3014771221603216	1.856462890203984
1.3015418572172421	1.8564576793711252
1.301671327331083	1.856448060857306
1.3017360623880034	1.8564438956154485
1.301800797444924	1.856439884391247
1.3018655325018442	1.856436488426759
1.3019302675587647	1.8564412756788522
1.3019950026156852	1.8564460629309452
1.3020597376726055	1.856451569195794
1.302124472729526	1.856463528835303
1.3021892077864465	1.8564754884748116
1.3022527587519162	1.8564848769676254
1.3023163097173858	1.85647604912708
1.3023798606828554	1.8564672212865339
1.3024434116483252	1.8564576715540844
1.302506962613795	1.8564407648009542
1.3025705135792647	1.8564238580478238
1.3026340645447343	1.8564075198094614
1.302697615510204	1.8563994487612974
1.3027611664756735	1.8563913777131327
1.3028247174411431	1.856383410650534
1.3028882684066128	1.8563779834807477
1.3029518193720826	1.8563725563109617
1.3030153703375524	1.8563671409110187
1.303078921303022	1.856362535744002
1.3031424722684917	1.856357930576984
1.3032060232339613	1.8563533254099664
1.303269574199431	1.8563498250538606
1.3033331251649005	1.8563463366399762
1.3033966761303701	1.8563428482260922
1.30346022709584	1.8563430430207886
1.3035237780613098	1.856343374197379
1.3035873290267794	1.85634370537397
1.303650879992249	1.8563444677659868
1.3037144309577187	1.8563452580331024
1.3037779819231883	1.8563460483002188
1.303841532888658	1.8563469549866032
1.3039050838541275	1.8563478725895217
1.3039686348195973	1.85634879019244
1.3040321857850672	1.8563497233380195
1.3040957367505368	1.8563506584191816
1.3041592877160064	1.8563515935003447
1.304222838681476	1.856352689929649
1.3042863896469457	1.856353811703335
1.3043499406124153	1.8563549334770217
1.3044134915778849	1.8563561220935343
1.3044770425433547	1.8563573235147268
1.3045405935088246	1.8563585249359196
1.3046041444742942	1.8563596880884228
1.3046676954397638	1.856360842509239
1.3047312464052334	1.8563619969300562
1.304794797370703	1.8563631771152944
1.3048583483361726	1.8563643641820005
1.3049218993016423	1.8563655512487063
1.304985450267112	1.856369520992107
1.305049001232582	1.8563743493690552
1.3051125521980516	1.8563791777460024
1.3052396541289908	1.8563892027616502
1.3053032050944604	1.856394242882541
1.30536675605993	1.8563995983358768
1.3054938579908695	1.8564105616489008
1.3055574089563393	1.856416062504153
1.305620959921809	1.8564215720188408
1.3056845108872785	1.8564270815335289
1.3057480618527482	1.8564317403445505
1.3058116128182178	1.8564359689640557
1.3058751637836874	1.8564401975835598
1.305938714749157	1.8564442983363718
1.3060022657146269	1.856448326893948
1.3062564695765055	1.856466899021869
1.3063157364588607	1.8564715400823992
1.3063750033412156	1.8564761868297281
1.3064935371059256	1.8564855809414127
1.3065528039882808	1.8564900425432067
1.3066120708706357	1.8564940133335806
1.3067306046353457	1.8565022883583786
1.3067898715177009	1.8565065701792514
1.3068491384000558	1.8565108520001246
1.3069084052824107	1.8565158731089477
1.3069676721647658	1.8565210473712226
1.307204739694186	1.8565417888422244
1.307264006576541	1.85654724455017
1.307323273458896	1.8565532108613512
1.307441807223606	1.8565651816929176
1.3075010741059612	1.8565715404318268
1.307560340988316	1.856577899170736
1.3076788747530261	1.8565907045715633
1.3077381416353813	1.856597166301936
1.3077974085177362	1.8566036280323093
1.307856675400091	1.8566103300850236
1.3079159422824462	1.8566171857746911
1.3079752091648014	1.8566240414643593
1.3080344760471563	1.8566338991074152
1.3080937429295112	1.856648949149166
1.3081530098118663	1.8566639991909166
1.3082122766942215	1.8566792841141497
1.3082715435765764	1.8566962488954568
1.3083308104589313	1.8567132136767635
1.3083900773412864	1.8567301784580699
1.3084493442236416	1.8567498860925689
1.3085086111059965	1.856769971311944
1.3086271448707065	1.8568109982407672
1.3086864117530617	1.8568324315793838
1.3087456786354166	1.8568538649180009
1.3088642124001266	1.8568963397953187
1.3089234792824818	1.8569174915973234
1.3089827461648367	1.8569381462205752
1.3090420130471916	1.8569559381206258
1.3091012799295467	1.856973730020676
1.3091605468119019	1.8569915219207267
1.3092198136942568	1.8570034511276163
1.3092790805766117	1.8570147599004008
1.3093383474589668	1.8570260686731845
1.309397614341322	1.8570338990407846
1.3094568812236769	1.8570399424981705
1.3095161481060318	1.8570459859555566
1.309575414988387	1.8570485957207297
1.309634681870742	1.857046403959715
1.309693948753097	1.8570442121986999
1.3097532156354519	1.8570410630914072
1.309812482517807	1.8570333464204865
1.309871749400162	1.8570256297495646
1.3099310162825168	1.857017913078643
1.309990283164872	1.8570159809245106
1.310049550047227	1.8570144868126102
1.3101138328214588	1.8570128662506005
1.3101781155956909	1.857014426681142
1.310242398369923	1.85701684053033
1.310306681144155	1.8570192543795174
1.3103709639183871	1.8570230447749005
1.310435246692619	1.8570271838564503
1.3104995294668509	1.8570313229380002
1.310563812241083	1.8570372009419693
1.310628095015315	1.8570434939799485
1.3106923777895472	1.857049787017929
1.3107566605637793	1.8570577593790196
1.3108209433380111	1.8570661085446463
1.310885226112243	1.8570744577102711
1.310949508886475	1.857084138844892
1.3110137916607072	1.8570941002400145
1.3110780744349393	1.8571040616351384
1.3111423572091714	1.8571192927283393
1.3112066399834035	1.8571355606749815
1.3113352055318674	1.8571691930580287
1.3115923366287956	1.8572420942399819
1.312106598822652	1.8574020628450278
1.312170881596884	1.8574224705639075
1.312235164371116	1.8574428782827872
1.31236372991958	1.8574834822482877
1.3126208610165082	1.8575641149622901
1.3131351232103645	1.8577220438457098
1.3131994059845966	1.857741483457798
1.3132636887588287	1.8577610520163155
1.3133922543072927	1.8578002058083762
1.3136493854042208	1.8578804151499018
1.3141636475980771	1.8580432931027575
1.3142236462891945	1.8580629986221624
1.314283644980312	1.8580827135401226
1.3144036423625467	1.8581241619829685
1.3146436371270163	1.8582167403296777
1.3147036358181337	1.85824128847789
1.314763634509251	1.8582664183724114
1.3148836318914858	1.8583167673038565
1.3151236266559552	1.8584332433321649
1.3151836253470726	1.8584641085411906
1.3152436240381897	1.858495123613341
1.3153636214204245	1.8585632489742308
1.315423620111542	1.8585972695231483
1.3154836188026593	1.8586305944826182
1.315603616184894	1.8586974087991182
1.3156636148760115	1.8587331746478308
1.3157236135671289	1.8587689404965446
1.3158436109493636	1.8588439845107891
1.315903609640481	1.8588830097700957
1.3159636083315984	1.8589229438160826
1.3160236070227158	1.85897231574417
1.3160836057138332	1.859021687672257
1.3161436044049506	1.8590730271407094
1.316203603096068	1.8591424606851674
1.3162636017871854	1.8592118942296267
1.3163236004783028	1.8592731736494703
1.3163835991694202	1.8592673262983765
1.3164435978605376	1.859261478947284
1.316503596551655	1.85925562452412
1.3165635952427723	1.8592497175218425
1.3166235939338897	1.859243810519565
1.3166835926250071	1.8592404169730277
1.3167435913161245	1.8592540246467448
1.316803590007242	1.859267632320461
1.3168635886983593	1.8592821246725184
1.3169235873894767	1.859302095137268
1.316983586080594	1.859322065602018
1.3170435847717115	1.8593430485033489
1.3171035834628289	1.8593698010780577
1.3171635821539462	1.859396553652765
1.317283579536181	1.8594527299644759
1.3175235743006506	1.859571359709419
1.3180035638295895	1.8598363495562755
1.3180685784125838	1.8598756488121597
1.3181335929955784	1.8599152146126212
1.3182636221615671	1.8599953416075374
1.3185236804935445	1.860160526563604
1.3185886950765389	1.8602062063171518
1.3186537096595332	1.8602519303024025
1.3187837388255221	1.8603445274852117
1.3190437971574998	1.860537629393631
1.319108811740494	1.860585844968985
1.3191738263234885	1.860634060544339
1.3193038554894774	1.860729603866731
1.3193688700724717	1.8607774142169682
1.3194338846554663	1.8608276892864126
1.319563913821455	1.8609309389283823
1.3196289284044493	1.8609909953594121
1.3196939429874437	1.8610510517904417
1.3197589575704383	1.8611156464633933
1.3198239721534326	1.8611844828582036
1.319888986736427	1.8612533192530132
1.3199540013194215	1.8613475803496717
1.3200190159024159	1.861449967952578
1.3200840304854102	1.8615523555554865
1.3201490450684046	1.8617070101320352
1.320214059651399	1.861861733280696
1.3202790742343935	1.8619944812069888
1.3203440888173879	1.8620574848344813
1.3204091034003822	1.8621204884619735
1.3204741179833768	1.8621375969482423
1.3205391325663711	1.8621050838699515
1.3206041471493655	1.8620725707916612
1.3206691617323598	1.8620602950364646
1.3207341763153542	1.8620558349934002
1.3207991908983485	1.8620513749503345
1.3208642054813429	1.8620643457486659
1.3209292200643372	1.862077999492467
1.3209942346473316	1.8620922022877344
1.3210592492303261	1.862108558073546
1.3211242638133205	1.862124913859357
1.3211892783963148	1.862145586624088
1.3212542929793094	1.8621716631349485
1.3213193075623038	1.862197739645809
1.321384322145298	1.8622332761997984
1.3214493367282925	1.8622731629462703
1.3215143513112868	1.8623130496927416
1.3216443804772755	1.8624000489486
1.3217093950602699	1.8624444431464207
1.3217744096432642	1.8624926114125722
1.3219044388092531	1.8625902024803302
1.3221644971412307	1.862799318106096
1.3222283276327744	1.8628520922246157
1.322292158124318	1.862905681146852
1.3224198191074052	1.8630131498501246
1.3226751410735798	1.8632320959977184
1.3231857850059288	1.8637131738811936
1.3232496154974724	1.8637644494773473
1.3233134459890161	1.863815738897871
1.3234411069721033	1.8639221169651747
1.3236964289382778	1.8641645103658828
1.3237602594298215	1.8642299478974607
1.3238240899213651	1.8642953854290398
1.3238879204129086	1.8643488304923082
1.3239517509044523	1.8643934615578353
1.324015581395996	1.8644380926233637
1.3240794118875394	1.8644921483828572
1.3242070728706268	1.8646060148332286
1.3242709033621705	1.8646725732083622
1.3243347338537141	1.864739576480815
1.3244623948368013	1.8648725695523094
1.3247177168029758	1.8651393619464303
1.3252283607353248	1.8656791687997596
1.3252921912268685	1.865746558432172
1.3253560217184122	1.8658135526093385
1.3254836827014993	1.865947686406742
1.3257390046676738	1.8662251219360115
1.326249648600023	1.8668458445345812
1.326309195008452	1.8669218499393814
1.326368741416881	1.8669978553441813
1.326487834233739	1.867156380279454
1.3267260198674549	1.8674910262042452
1.3267855662758838	1.867576707285918
1.3268451126843128	1.8676637129286335
1.3269642055011708	1.8678397795953328
1.3272023911348867	1.8681661044783746
1.3272619375433157	1.868262092961123
1.3273214839517447	1.8683580814438707
1.3274405767686026	1.8685535324775298
1.3276787624023185	1.8689608924705428
1.3281551336697504	1.8698121434916297
1.3300606187394777	1.8731591953528954
1.3301251810397838	1.8732610383032626
1.3301897433400898	1.8733690648816532
1.3303188679407016	1.873584322305082
1.3305771171419254	1.8739875648311897
1.3310936155443733	1.874824682054817
1.3321266123492692	1.8763529816230842
1.3321911746495751	1.8764439281441714
1.332255736949881	1.8765348746652581
1.332320299250187	1.876647247062847
1.3323848615504932	1.8767596681492602
1.3326431107517172	1.8771393745682465
1.332707673052023	1.8772206931564908
1.332772235352329	1.877301810485485
1.3329013599529411	1.8774813198266143
1.3329659222532473	1.8775803798550028
1.3330304845535532	1.8776794398833914
1.333159609154165	1.8779064744007363
1.333224171454471	1.8780203538835567
1.333288733754777	1.878140200223197
1.333417858355389	1.8783806619176586
1.333676107556613	1.8788284799619874
1.334192605959061	1.8798001002420097
1.3342528841762524	1.8799103732415512
1.3343131623934437	1.8800198748034755
1.334373440610635	1.880129376365398
1.3344337188278264	1.880230526677001
1.3344939970450178	1.8803271215091608
1.334554275262209	1.88042371634132
1.3346145534794003	1.8805107034819895
1.3346748316965917	1.8805844960418943
1.3347351099137832	1.880658288601799
1.3347953881309744	1.880727517404149
1.3348556663481657	1.8807779838068994
1.3349159445653571	1.8808284502096506
1.3349762227825486	1.880878916612402
1.3350365009997398	1.8809269943966231
1.3351570574341225	1.8810230019695955
1.335217335651314	1.8810730663038078
1.3352776138685052	1.8811238387008242
1.3353981703028879	1.8812261147832807
1.3356392831716533	1.881435034798605
1.3361215089091838	1.881890370625968
1.336181787126375	1.8819510445043184
1.3362420653435665	1.8820117960080978
1.336362621777949	1.882131894816075
1.3364228999951404	1.882189046400228
1.3364831782123316	1.8822461979843812
1.3366037346467143	1.8823491263218828
1.3366640128639058	1.8823965087858827
1.336724291081097	1.8824438912498827
1.3367845692982883	1.8824784896743048
1.3368448475154797	1.8825122527935214
1.3369051257326712	1.8825460159127383
1.3369654039498624	1.8825730526849938
1.3370256821670536	1.8825973815344001
1.337085960384245	1.8826217103838057
1.3371462386014366	1.882643721734325
1.3372065168186278	1.8826632945089543
1.3373270732530105	1.8827022052001845
1.337387351470202	1.8827208801072366
1.3374476296873932	1.882739555014289
1.3375681861217759	1.8827788192272776
1.3376284643389673	1.8827993422328229
1.3376887425561585	1.882819865238367
1.3377490207733498	1.8828458280179494
1.3378092989905412	1.882873065329047
1.3378695772077327	1.8829003026401443
1.337929855424924	1.8829300896204328
1.3380504118593066	1.8829932888377339
1.3381095059850472	1.8830256218806103
1.3381686001107878	1.8830605153089368
1.3382276942365283	1.8830954087372627
1.3382867883622689	1.8831311181327564
1.3383458824880095	1.8831730608647212
1.33840497661375	1.8832150035966848
1.3385231648652312	1.8833121068937961
1.3385822589909717	1.8833689754009673
1.3386413531167123	1.8834258439081382
1.3387004472424529	1.8835227641708905
1.3387595413681934	1.8836407439651304
1.338818635493934	1.8837587237593703
1.3388777296196746	1.8838796888269849
1.3389368237454151	1.8840046893250355
1.3389959178711557	1.8841296898230857
1.3390550119968962	1.8842099219472637
1.3391141061226368	1.8841053757635142
1.3391732002483774	1.884000829579765
1.339232294374118	1.8838962833960153
1.3392913884998585	1.8838774791297417
1.339350482625599	1.8838617985787138
1.3394095767513396	1.8838461180276846
1.3394686708770802	1.883856108197214
1.3395277650028208	1.8838753695553168
1.3395868591285613	1.8838946309134197
1.339645953254302	1.8839244704660583
1.3397050473800425	1.8839647000017452
1.339764141505783	1.884004929537433
1.3398232356315236	1.884048230050419
1.3398823297572644	1.8840996549667917
1.339941423883005	1.884151079883162
1.3400005180087455	1.8842033588087423
1.3400596121344863	1.8842741371437282
1.3401187062602269	1.8843449154787144
1.3401778003859675	1.8844156938136998
1.340236894511708	1.8844988346400358
1.3402959886374486	1.8845848013080255
1.3403550827631892	1.8846707679760146
1.3404141768889297	1.8847833933139537
1.3404732710146703	1.8849150266821348
1.3405323651404109	1.8850466600503168
1.3405914592661514	1.8851662739130461
1.340650553391892	1.8852639140805831
1.3407096475176326	1.8853615542481195
1.3407687416433731	1.8854537670862455
1.3408278357691137	1.8855074274668924
1.3408869298948543	1.8855610878475395
1.3409460240205948	1.8856147482281858
1.3410051181463354	1.885701429825461
1.341064212272076	1.8857920587543937
1.3411233063978165	1.885882687683328
1.341182400523557	1.8859875509838824
1.3412414946492976	1.8860996481250831
1.3413596829007788	1.8863259587519414
1.3414187770265193	1.8864429450646376
1.34147787115226	1.8865599313773351
1.341596059403741	1.8867968639858843
1.3418324359067033	1.8872682835140517
1.3418965459243208	1.8873943659544203
1.3419606559419384	1.8875273805513317
1.3420888759771736	1.8877960364046302
1.342345316047644	1.8883948681052443
1.3424094260652615	1.888560102266372
1.342473536082879	1.8887253364274998
1.3426017561181143	1.8890620663426285
1.3428581961885846	1.8898117096425155
1.3429223062062021	1.8900206804647866
1.3429864162238196	1.8902303674528451
1.343114636259055	1.8906658025766538
1.3433710763295252	1.8915674672790204
1.343883956470466	1.8935858753708392
1.3439480664880836	1.8938720041456292
1.3440121765057014	1.8941580768424788
1.3441403965409364	1.8947290701859496
1.344396836611407	1.8959455355019104
1.3444609466290245	1.89627370955538
1.344525056646642	1.8966018836088516
1.3446532766818773	1.8973027327688543
1.3449097167523476	1.8987861047663535
1.3449738267699651	1.899173685734847
1.3450379367875827	1.8996137539475653
1.345166156822818	1.90050040663137
1.3454225968932882	1.9023005510723825
1.3454867069109058	1.9027083434485894
1.3455508169285233	1.9031214181756138
1.3456790369637586	1.9039762657445551
1.3459354770342289	1.905929111183176
1.3459953029687317	1.9064301802039627
1.3460551289032348	1.9069312492247519
1.3461747807722406	1.9079707359937645
1.3464140845102524	1.9101801835923837
1.3464739104447552	1.9107521022955782
1.3465337363792582	1.9113520390208147
1.346653388248264	1.9125691587419964
1.3468926919862758	1.9151850300371704
1.3469525179207786	1.915941474995073
1.3470123438552817	1.9166979199529783
1.3471319957242875	1.9182124631860515
1.3471918216587904	1.9189702943921918
1.3472516475932934	1.9197283299695975
1.3473712994622993	1.9214495934578355
1.347431125396802	1.922310225201953
1.3474909513313051	1.923239473040892
1.347610603200311	1.9251298833215558
1.3478499069383227	1.9292195973893276
1.3479097328728256	1.9303704154344234
1.3479695588073286	1.931521233479524
1.3480892106763345	1.934006874277725
1.3481490366108373	1.9353061650894654
1.3482088625453403	1.9366137753411452
1.3483285144143462	1.9395543810716083
1.348388340348849	1.9410246839368372
1.348448166283352	1.9426285794085842
1.348567818152358	1.9458805969619082
1.3486276440868608	1.9476850806437807
1.3486874700213638	1.9495785427397616
1.3488071218903697	1.9535123413533892
1.3488669478248725	1.9557139459984396
1.3489267737593755	1.9579155506434993
1.3490464256283814	1.962625868977421
1.3491062515628842	1.9650662875166305
1.3491660774973873	1.967531578475033
1.3492857293663931	1.9729343505385815
1.349345555300896	1.9756357365703507
1.349405381235399	1.9780875148422696
1.349465207169902	1.9805129816018723
1.3495250331044049	1.9829384483614654
1.349584859038908	1.9842898944866088
1.349644684973411	1.9852110729121153
1.3497045109079138	1.9861322513376174
1.3497643368424168	1.98597290097849
1.3498291786687968	1.984733377114481
1.3498940204951766	1.983493853250477
1.3499588623215566	1.9814213785671884
1.3500237041479366	1.9786364131968557
1.3500885459743166	1.975851447826524
1.3501533878006966	1.9728956086903144
1.3502830714534564	1.9667514295820034
1.3503479132798364	1.9638398957755403
1.3504127551062162	1.9610143333075432
1.3505424387589762	1.9556497023088086
1.3506072805853562	1.9531404419388014
1.3506721224117362	1.950685451298748
1.350801806064496	1.9463442407958182
1.350866647890876	1.944239238155359
1.3509314897172557	1.9422268102067626
1.3510611733700157	1.9383739463404295
1.3511260151963957	1.9366185177944109
1.3511908570227757	1.9348630892483925
1.3513205406755355	1.9316530395897582
1.3513853825019155	1.930078569736144
1.3514502243282953	1.928617497506226
1.3515799079810553	1.925739250794537
1.351839275286575	1.92051380453995
1.351904117112955	1.9192804524360056
1.3519689589393349	1.918147640247432
1.352098642592095	1.9159067270811263
1.3523580098976147	1.9117361688643904
1.3524228517239947	1.9107312384352353
1.3524876935503745	1.9097676125566403
1.3526173772031345	1.9078749022510895
1.3528767445086542	1.9044475689123987
1.3529415863350343	1.9036496958667226
1.353006428161414	1.9028524375336924
1.353136111814174	1.9012593149209387
1.3533954791196938	1.8983327518985933
1.3539142137307334	1.8931864438726196
1.3539778714656627	1.8925991964941438
1.3540415292005918	1.8920119491156704
1.35416884467045	1.8908692155089428
1.354423475610167	1.888656701258484
1.3549327374896003	1.8845303407594478
1.3549963952245294	1.884053216052297
1.3550600529594585	1.883576456170658
1.355187368429317	1.8826208438496215
1.3554419993690336	1.8808316215856984
1.3559512612484672	1.8773911933703902
1.3560149189833965	1.8769642074369242
1.3560785767183257	1.8765558540642324
1.3562058921881839	1.8757447520905264
1.3564605231279008	1.8742270568697306
1.3569697850073341	1.8713395319689659
1.357988308766201	1.8654299103517613
1.3580476824180154	1.8651166151993233
1.35810705606983	1.864803320046886
1.3582258033734593	1.86420629983151
1.3584632979807174	1.8630312263772892
1.3589382871952336	1.8606647611922489
1.359888265624266	1.856451203535152
1.3599476392760805	1.856209820309635
1.360007012927895	1.855965958186086
1.360125760231524	1.8554742086618505
1.360363254838782	1.854492865504534
1.3608382440532985	1.852687870557535
1.361788222482331	1.8492220177414747
1.3618526120260226	1.8489930891226627
1.3619170015697142	1.8487676117907725
1.3620457806570971	1.8483277421909576
1.3623033388318633	1.847480958335508
1.3628184551813958	1.8458599989592903
1.3628828447250871	1.8456605276482485
1.3629472342687787	1.8454607301226933
1.363076013356162	1.8450610282018782
1.3633335715309283	1.844268141385011
1.3638486878804605	1.8427384791992834
1.3639130774241521	1.8425513912115041
1.3639774669678437	1.8423643032237245
1.3641062460552267	1.8420038508546137
1.3643638042299928	1.8412989701370088
1.364878920579525	1.8399454776312325
1.3649433101232167	1.8397838348353088
1.3650076996669083	1.839624079106016
1.3651364787542912	1.839310103852929
1.3653940369290574	1.8387103914128446
1.3659091532785899	1.837624320021284
1.3659692587391667	1.837508644012404
1.3660293641997439	1.8373965716953722
1.3661495751208976	1.837172099325788
1.3663899969632052	1.836719910929298
1.366450102423782	1.8366104224073105
1.366510207884359	1.8365009338853235
1.3666304188055127	1.8362667833154196
1.3668708406478203	1.8357753658480378
1.3669309461083972	1.8356460807401915
1.366991051568974	1.835508439448446
1.367051157029551	1.835370798156699
1.3671112624901278	1.835230576216094
1.3671713679507047	1.8350660386191582
1.3672314734112816	1.8349015010222223
1.3673516843324354	1.8345439185484964
1.3674117897930123	1.8343471171310273
1.3674718952535891	1.834150315713558
1.367592106174743	1.833792337686407
1.3678325280170505	1.8331445370443475
1.3678926334776274	1.8329932271526583
1.3679527389382042	1.8328485132380758
1.368072949859358	1.8325592547125158
1.3683133717016656	1.8320044558796633
1.3687942153862807	1.8309405349799015
1.3697559027555108	1.828881163887098
1.3698148241246368	1.8287603754664843
1.369873745493763	1.828640504075201
1.3699915882320153	1.8284007612926345
1.37022727370852	1.827911725712923
1.370698644661529	1.826966428305676
1.371641386567547	1.825290629475978
1.3717003079366732	1.8251940506071218
1.3717592293057992	1.8250974332398817
1.3718770720440516	1.8249040460929433
1.372112757520556	1.8245181116964209
1.372584128473565	1.8237718403806247
1.373526870379583	1.822483114116331
1.3735908076405863	1.822399513611388
1.3736547449015895	1.8223159131064444
1.3737826194235956	1.8221463016796773
1.3738465566845988	1.8220613294318346
1.3739104939456017	1.8219744300400793
1.374038368467608	1.8217992582063036
1.3741023057286113	1.8217077638403818
1.3741662429896144	1.8216147304004848
1.3742941175116208	1.8214158065503259
1.3745498665556333	1.8209628161832507
1.3746138038166364	1.8208418227079064
1.3746777410776394	1.8207143515822206
1.3748056155996458	1.8204599889275719
1.3750613646436585	1.8199572628370468
1.3755728627316834	1.8190120256684736
1.3756367999926866	1.8189029871103872
1.3757007372536898	1.8187937595617865
1.3758286117756962	1.818574599591973
1.3760843608197086	1.8181374257811898
1.3765958589077338	1.8172893312964988
1.376659796168737	1.817186175720697
1.3767237334297402	1.8170830201448946
1.3768516079517463	1.8168780961842033
1.3771073569957588	1.8164869789235087
1.377171294256762	1.81639501620252
1.3772352315177652	1.8163039290729772
1.3773631060397715	1.8161248858191656
1.377618855083784	1.8157865327782359
1.3776785082616727	1.8157132462377168
1.3777381614395612	1.8156471201886837
1.3778574677953381	1.81551534643199
1.3779171209732266	1.8154509603599898
1.377976774151115	1.81538657428799
1.3780364273290036	1.8153265165655417
1.378096080506892	1.8152791866939875
1.3781557336847805	1.815231856822434
1.378215386862669	1.8151900323313541
1.3782750400405575	1.8151663685627821
1.378334693218446	1.8151427047942112
1.3783943463963344	1.8151231177036486
1.3784539995742229	1.8151187304079381
1.3785136527521114	1.8151143431122294
1.3785733059299998	1.8151122314514434
1.3786329591078883	1.8151197996593527
1.3786926122857768	1.8151273678672615
1.3787522654636652	1.8151365177111916
1.3788119186415537	1.815153433681123
1.3788715718194422	1.8151703496510556
1.3789312249973307	1.8151872932154802
1.3790505313531076	1.81522149791077
1.3795277567762156	1.8153428690112705
1.3795874099541043	1.8153587585542061
1.3796470631319928	1.8153746603544823
1.3797663694877698	1.815406825581007
1.3798260226656582	1.8154229234062826
1.3798856758435467	1.8154393652696805
1.3800049821993237	1.8154721984250004
1.3800646353772121	1.81548625497496
1.3801242885551006	1.8155003115249202
1.380183941732989	1.8155143675787493
1.3802435949108776	1.8155199549031098
1.380303248088766	1.815525542227469
1.3803629012666545	1.8155311295518286
1.380422554444543	1.8155282933469579
1.3804822076224315	1.815525275714965
1.38054186080032	1.815522258082971
1.3806015139782084	1.815510184022968
1.3806611671560969	1.8154977106801404
1.3807208203339854	1.8154852373373125
1.3807804735118738	1.8154516628864277
1.3808401266897623	1.815416660806632
1.3808997798676508	1.8153816587268359
1.3809594330455393	1.8153152192056148
1.3810190862234277	1.8152458775865725
1.3810787394013162	1.81517653596753
1.3811383925792047	1.815116940714117
1.3811980457570932	1.815058496857853
1.3812576989349816	1.8150000530015882
1.38131735211287	1.81496068237681
1.3813770052907586	1.8149240813597833
1.3814366584686473	1.8148874803427573
1.381501327538413	1.8148547836202413
1.3815659966081784	1.8148231902470477
1.3816953347477092	1.814764035529238
1.3817600038174747	1.8147361868903547
1.3818246728872403	1.814706072015057
1.381889341957006	1.814670406184607
1.3819540110267714	1.814634740354157
1.3820186800965368	1.8145921511969263
1.3820833491663023	1.8145427237268632
1.3821480182360677	1.8144932962567994
1.3822126873058334	1.8144320390207407
1.382277356375599	1.8143660958383687
1.3823420254453644	1.814300152655997
1.3824066945151299	1.81421958378147
1.3824713635848953	1.8141379048788597
1.3825360326546607	1.8140545160360706
1.3826007017244262	1.8139608495579578
1.3827300398639573	1.8137736070300174
1.3829887161430192	1.8133877909863931
1.3835060687011431	1.812511948253534
1.3835707377709086	1.812393677339941
1.383635406840674	1.8122745622863357
1.383764744980205	1.8120340174289327
1.384023421259267	1.8115470316603919
1.3845407738173912	1.810556598297391
1.3855754789336392	1.8087132655184976
1.3856358639202901	1.8086137859300866
1.3856962489069409	1.808514685658184
1.3858170188802426	1.8083156487982874
1.386058558826846	1.8079081854092844
1.3865416387200526	1.8070078193894907
1.3866020237067036	1.8068849191281056
1.3866624086933543	1.8067590308779198
1.386783178666656	1.8065064410287117
1.3870247186132594	1.805988235360387
1.3875077985064663	1.804899488070104
1.387568183493117	1.8047549878084148
1.387628568479768	1.8046061951952341
1.38774933845307	1.804307722819407
1.3879908783996733	1.803692693639534
1.38847395829288	1.802473255786804
1.3894401180792935	1.8003043445128821
1.3894993189744935	1.8001920530500402
1.3895585198696936	1.8000839503123378
1.3896769216600937	1.7998677448369327
1.3899137252408942	1.799437308889912
1.390387332402495	1.7985050434489016
1.390446533297695	1.7983764535392148
1.390505734192895	1.7982482249482978
1.3906241359832952	1.7979923332659526
1.3906833368784952	1.7978702482278723
1.3907425377736953	1.7977646359513932
1.3908609395640954	1.7975534113984355
1.3909201404592955	1.7974591391800663
1.3909793413544955	1.7973652923008632
1.3910977431448956	1.7971796900264516
1.3913345467256961	1.796820474160125
1.3913937476208962	1.796732402585988
1.3914529485160965	1.7966444994039117
1.3915713503064966	1.796473299565178
1.3918081538872968	1.796133730653056
1.3922817610488973	1.7954754536386623
1.3932289753720988	1.7940691175922432
1.393293192159176	1.7939624780897063
1.393357408946253	1.7938558385871686
1.3934858425204073	1.7936428809502516
1.3937427096687156	1.7932188729257614
1.3938069264557926	1.7931141521335903
1.3938711432428699	1.793012748420737
1.393999576817024	1.7928099691777593
1.3942564439653324	1.7924107904152777
1.3943206607524095	1.7923146259281717
1.3943848775394865	1.7922207309817946
1.3944490943265637	1.7921460459307184
1.3945133111136407	1.7920713608796435
1.3945775279007178	1.7919982021118472
1.394641744687795	1.791947094302056
1.394705961474872	1.7918959864922657
1.394770178261949	1.7918453966639087
1.3948343950490263	1.7918160438209036
1.3948986118361033	1.7917866909778994
1.3949628286231803	1.7917573381348941
1.3950270454102576	1.7917369322053944
1.3950912621973346	1.7917166820765464
1.3951554789844116	1.7916964319476987
1.3952196957714889	1.791696148171234
1.3952839125585659	1.791697094679208
1.395348129345643	1.7916980411871821
1.3954123461327201	1.7917227832368186
1.3954765629197972	1.7917501389277461
1.3955407797068742	1.7917774946186744
1.3956049964939514	1.7918649003193914
1.3956692132810284	1.7919620728992274
1.3957334300681055	1.7920592454790634
1.3957976468551827	1.7921962880372928
1.3958618636422597	1.7923421311195018
1.3959260804293367	1.792487974201711
1.395990297216414	1.7927080513934173
1.396054514003491	1.792949279692224
1.396118730790568	1.7931905079910304
1.3961829475776453	1.793476448365525
1.3963113811517993	1.7940801859611302
1.3963755979388766	1.7943825266903317
1.3964398147259536	1.794685073156519
1.3965040315130306	1.7949876196227061
1.3965682483001078	1.7952452113441417
1.3966324650871849	1.7954791747646988
1.3966966818742619	1.7957131381852551
1.3967608986613391	1.7958647360267528
1.3968251154484161	1.7959646743355677
1.3968893322354932	1.7960646126443829
1.3969535490225704	1.7960199677179538
1.3970177658096474	1.7958678553694105
1.3970819825967244	1.7957157430208663
1.3971461993838017	1.79531396265128
1.3972104161708787	1.7946931679946667
1.3972746329579557	1.794072373338055
1.397338849745033	1.793473695401202
1.3973987824489953	1.792936288546565
1.3974587151529578	1.7923988816919256
1.3975186478569204	1.7919263873430606
1.3975785805608827	1.791630620067716
1.397638513264845	1.7913348527923707
1.3976984459688075	1.7910401759663233
1.39775837867277	1.790849890148987
1.3978183113767324	1.790659604331652
1.3978782440806947	1.7904693185143166
1.3979381767846573	1.790303699426725
1.3979981094886198	1.7901462132764865
1.3980580421925821	1.7899887271262476
1.3981179748965447	1.7898671547795502
1.3981779076005072	1.78978240598824
1.3982378403044695	1.789697657196929
1.398297773008432	1.7896199048865908
1.3983577057123946	1.789558892196116
1.398417638416357	1.789497879505642
1.398537503824282	1.7893788881904191
1.3987772346401317	1.7891445812826656
1.398837167344094	1.78908563541631
1.3988971000480566	1.789027886528367
1.3990169654559814	1.788913425488072
1.3992566962718311	1.7886791417437
1.3993166289757935	1.7886213449458852
1.399376561679756	1.7885635481480704
1.3994364943837185	1.7885068340252934
1.3994964270876808	1.7884597726957951
1.3995563597916432	1.7884127113662969
1.3996162924956057	1.7883656500367981
1.3996762251995682	1.7883309299166232
1.3997361579035306	1.7882975526833644
1.3997960906074929	1.7882641754501059
1.3998560233114554	1.7882349092541565
1.3999758887193803	1.7881798524810684
1.4000358214233428	1.7881547119574872
1.4000957541273054	1.7881319175365353
1.4002156195352302	1.7880858252267242
1.4002755522391928	1.7880613796024105
1.400335484943155	1.788036933978097
1.4003954176471176	1.7880122507733789
1.4004553503510802	1.787985562227851
1.4005152830550425	1.787958873682324
1.400575215759005	1.7879321851367966
1.4006351484629675	1.7878892109458537
1.4006950811669299	1.7878445656928446
1.4007550138708922	1.7877999204398358
1.4008149465748547	1.7877372585866416
1.4008748792788173	1.7876671645136315
1.4009348119827796	1.7875970704406225
1.400994744686742	1.7875307449870088
1.4010546773907044	1.7874680553309077
1.401114610094667	1.7874053656748061
1.4011745427986293	1.7873504339486508
1.4012394913944688	1.787309619092895
1.4013044399903083	1.78726880423714
1.4013693885861476	1.7872321640756372
1.401434337181987	1.787203844098051
1.4014992857778266	1.7871755241204659
1.4015642343736658	1.7871486184715082
1.4016941315653448	1.7870993798796106
1.4017590801611843	1.787074632673052
1.4018240287570238	1.7870497160825163
1.4019539259487028	1.7870007813430266
1.4020188745445423	1.786977743092358
1.4020838231403818	1.7869547048416885
1.4022137203320606	1.7869077623851377
1.4022786689279	1.786884156810215
1.4023436175237394	1.7868540523498868
1.4024085661195789	1.7868191336052386
1.4024735147154184	1.7867842148605897
1.4025384633112579	1.7867268698901289
1.4026034119070974	1.7866559263085358
1.4026683605029369	1.7865849827269435
1.4027333090987764	1.7864715077478128
1.4027982576946159	1.7863371402588786
1.4028632062904554	1.786202772769945
1.4029281548862946	1.786093925178837
1.4029931034821341	1.7859950682050925
1.4030580520779736	1.7858962112313475
1.403123000673813	1.7858255676586425
1.4031879492696524	1.7857635079434426
1.403252897865492	1.7857014482282423
1.4033178464613314	1.7856540109172732
1.403382795057171	1.7856098973438088
1.4034477436530102	1.785565783770345
1.4035126922488497	1.7855504161860611
1.4035776408446892	1.785539617317533
1.4036425894405284	1.785528818449005
1.403707538036368	1.7855549873060792
1.4037724866322074	1.7855847708366779
1.403837435228047	1.7856145543672752
1.4039023838238864	1.7856836108693215
1.403967332419726	1.7857543464825012
1.4040322810155654	1.7858259374886292
1.404097229611405	1.7860177258670524
1.4041621782072444	1.7862095142454755
1.4042271268030837	1.7864060721682749
1.4042920753989232	1.786684368121565
1.4043570239947627	1.7869626640748546
1.404421972590602	1.7872452369059362
1.404551869782281	1.7878847119973804
1.4046168183781205	1.7882137331752805
1.40468176697396	1.7885948417178084
1.404811664165639	1.7893623348642784
1.4048766127614785	1.7897699112154595
1.404941561357318	1.7901774875666414
1.4050714585489967	1.7910143562575127
1.4053312529323545	1.7927148591033193
1.405395017436743	1.7931324869052263
1.405458781941132	1.793550417903652
1.4055863109499094	1.7943864199093145
1.405841368967464	1.7960721312626247
1.4063514850025736	1.7995139934371684
1.4064152495069622	1.7999470293674524
1.406479014011351	1.8003800652977382
1.4066065430201284	1.8013076847268863
1.406670307524517	1.8017884000987832
1.4067340720289057	1.8022856875453759
1.406861601037683	1.8033637765237924
1.406925365542072	1.8038802568984393
1.4069891300464605	1.804337949602313
1.4070528945508491	1.804795642306187
1.4071166590552378	1.8052270460562794
1.4071804235596264	1.805587593964213
1.4072441880640152	1.8059481418721486
1.4073717170727926	1.8065762259159381
1.4074354815771812	1.8068631808555125
1.40749924608157	1.8071459008153268
1.407563010585959	1.8074163848687614
1.4076267750903475	1.8076868689221965
1.4076905395947361	1.8079450512741497
1.4077543040991247	1.8081664013559184
1.4078180686035133	1.8083877514376885
1.4078818331079022	1.8085724547247641
1.407945597612291	1.8086433800265849
1.4080093621166796	1.808714305328405
1.4080731266210682	1.8087592727306432
1.4081368911254568	1.8087206125515445
1.4082006556298454	1.8086819523724453
1.4082644201342343	1.8086202286855246
1.408328184638623	1.8084813468530068
1.4083919491430117	1.808342465020487
1.4084557136474003	1.808180500838274
1.4085194781517891	1.807938285158924
1.408583242656178	1.807696069479576
1.4086470071605666	1.8074412412563643
1.4087107716649552	1.8071408034287741
1.4087745361693438	1.8068403656011858
1.4089020651781212	1.8061819693777492
1.40896582968251	1.8058339891521715
1.4090295941868987	1.8054777662095312
1.4091571231956759	1.80470064904568
1.4094121812132308	1.803093647361507
1.4094716616345049	1.802715313403002
1.4095311420557788	1.8023369794444972
1.4096501028983268	1.801563769909704
1.409888024583423	1.7999821580083482
1.4103638679536155	1.7968216708364844
1.4113155546940002	1.790296234702904
1.4113750351152743	1.789880064298853
1.4114345155365482	1.7894638770969924
1.4115534763790962	1.7886307762135287
1.4117913980641925	1.7869601242055617
1.4122672414343849	1.7836593681318282
1.412326721855659	1.7832559990905692
1.412386202276933	1.7828523650866024
1.412505163119481	1.7820451127740038
1.412743084804577	1.7804834408176466
1.4128025652258511	1.7801043532399625
1.412862045647125	1.7797252656622786
1.412981006489673	1.7790220944289274
1.4132189281747694	1.777616738417989
1.4132834244879202	1.777271487028526
1.4133479208010713	1.7769271367206398
1.4134769134273735	1.7762641640023729
1.4135414097405246	1.7759412153574263
1.4136059060536756	1.775642200740154
1.4137348986799778	1.77510790573651
1.413799394993129	1.774869195282572
1.41386389130628	1.7746454175599105
1.413928387619431	1.774421639837248
1.413992883932582	1.7742478859989503
1.4140573802457328	1.7740807951499573
1.4141218765588839	1.7739161479445775
1.414186372872035	1.7737714283506172
1.414250869185186	1.7736267087566564
1.4143153654983371	1.7734939773275147
1.4143798618114882	1.7733849364706251
1.4144443581246393	1.7732758956137347
1.4145088544377904	1.7731852706344347
1.4145733507509415	1.773108953134009
1.4146378470640926	1.773032635633583
1.4147023433772437	1.772993267869532
1.4147668396903945	1.7729637490598644
1.4148313360035454	1.7729353200608222
1.4148958323166965	1.772972586948983
1.4149603286298476	1.7730098538371435
1.4150248249429986	1.7730299488764287
1.4150893212561497	1.7729965757894508
1.4151538175693008	1.7729632027024733
1.415218313882452	1.7729059629811097
1.415282810195603	1.7728217948346707
1.415347306508754	1.7727376266882313
1.4154118028219052	1.7726423459695315
1.4155407954482073	1.7724421060130502
1.4156052917613584	1.7723278369899553
1.4156697880745095	1.7722123943198105
1.4157987807008114	1.7719783529088828
1.4158632770139623	1.771860166250148
1.4159277733271134	1.7717423341502672
1.4160567659534156	1.7715078420413353
1.4161212622665666	1.771390777574004
1.4161857585797177	1.7712738323001183
1.41631475120602	1.7710495970924092
1.416379247519171	1.7709442778770923
1.416443743832322	1.7708402248728172
1.4165082401454732	1.7707570178916545
1.4165727364586242	1.7706738109104911
1.4166372327717753	1.7705942759638127
1.4167017290849264	1.7705239971077493
1.4168307217112284	1.770386044138051
1.4168952180243792	1.7703208645589523
1.4169597143375303	1.7702556849798539
1.4170887069638325	1.770128446429029
1.4173466922164368	1.7698889703345462
1.4174069044464732	1.7698390299488234
1.4174671166765096	1.769789089563102
1.4175875411365824	1.7696924887151035
1.417828390056728	1.76950550909533
1.4183100878970192	1.7691516658483566
1.4183703001270556	1.769110665779824
1.4184305123570922	1.7690707801472194
1.418550936817165	1.7689946229689957
1.4186111490472013	1.7689594209808828
1.4186713612772377	1.7689283427816218
1.418731573507274	1.7688972645823604
1.4187917857373105	1.768863243683692
1.4192734835776015	1.7685405059383121
1.419333695807638	1.768498698186138
1.4193939080376743	1.7684571049109161
1.419514332497747	1.768374706825885
1.4197551814178928	1.7682156282484198
1.4198153936479292	1.7681764832895377
1.4198756058779658	1.768137800676868
1.4199960303380386	1.768061009156818
1.420236879258184	1.7679177471797642
1.4202970914882205	1.7678835303215985
1.4203573037182569	1.767849313463434
1.4204777281783296	1.767785965578976
1.4207185770984752	1.767667566344065
1.4207787893285115	1.7676397797594543
1.420839001558548	1.7676123189296287
1.4209594260186207	1.7675587693315695
1.4212002749387664	1.7674591111325695
1.4212593030773522	1.7674356437967467
1.4213183312159376	1.7674147610813495
1.421436387493109	1.7673740561688605
1.4216725000474515	1.7672937983773405
1.4217315281860372	1.7672717285219175
1.421790556324623	1.7672496586664939
1.4219086126017941	1.767210882493465
1.4219676407403798	1.7671918962436322
1.4220266688789653	1.7671745320408323
1.422085697017551	1.7671591174244736
1.4221447251561368	1.767143702808114
1.4222037532947223	1.767129100085714
1.422262781433308	1.7671184917929368
1.4223218095718937	1.7671078835001592
1.4223808377104792	1.767097275207382
1.422439865849065	1.767088264797713
1.4224988939876506	1.7670794646848766
1.422557922126236	1.767070664572039
1.4226169502648218	1.7670642046777008
1.4226759784034075	1.7670593148881202
1.422735006541993	1.7670544250985405
1.4227940346805787	1.7670505091519078
1.4228530628191645	1.767048728230333
1.42291209095775	1.767046947308759
1.4229711190963357	1.7670453217905562
1.4230301472349214	1.7670490866876263
1.4230891753735069	1.7670528515846953
1.4231482035120924	1.7670566164817652
1.423207231650678	1.7670654521017306
1.4232662597892638	1.7670760435279236
1.4233252879278493	1.7670866349541172
1.423384316066435	1.7671003877784222
1.4234433442050207	1.7671178882837224
1.4235023723436062	1.767135388789022
1.423561400482192	1.767153581218354
1.4236204286207776	1.767175096450401
1.4236794567593631	1.7671966116824496
1.4237975130365346	1.7672409615694011
1.42385654117512	1.767263964109558
1.4239155693137058	1.7672869666497144
1.424033625590877	1.7673293139087751
1.4240926537294627	1.7673500330169787
1.4241516818680484	1.767368167757486
1.424210710006634	1.767380725822537
1.4242697381452196	1.7673932838875892
1.4243287662838053	1.7674054840616393
1.4243877944223908	1.7674066610572512
1.4244468225609765	1.7674078380528622
1.4245058506995623	1.7674090150484743
1.4245648788381478	1.7674075382443428
1.4246239069767335	1.767405158921607
1.4246829351153192	1.767402779598872
1.4247419632539047	1.7674095106447096
1.4248009913924904	1.767426893680887
1.424860019531076	1.7674442767170637
1.4249190476696616	1.7674626036773464
1.4249780758082473	1.767485356908184
1.42504211983871	1.767510043585484
1.4251061638691724	1.7675347539377122
1.4252342519300978	1.7675849765090683
1.4252982959605605	1.7676100627589482
1.4253623399910231	1.7676342744136662
1.4254263840214858	1.7676584860683846
1.4254904280519485	1.7676826977231026
1.4255544720824112	1.7677123843567861
1.4256185161128738	1.7677420715334284
1.4256825601433365	1.7677717587100714
1.4257466041737992	1.767815157502853
1.4258106482042618	1.7678589516765135
1.4258746922347245	1.7679027458501744
1.4259387362651872	1.767940517769116
1.4260027802956499	1.7679779327369407
1.4260668243261125	1.7680153477047633
1.4261308683565752	1.768035459994485
1.4261949123870379	1.7680539879769368
1.4262589564175006	1.7680725159593884
1.4263230004479632	1.7680869512908075
1.426387044478426	1.7681008714092483
1.4264510885088884	1.7681147915276898
1.426515132539351	1.7681236832400462
1.4265791765698137	1.768131758143189
1.4266432206002762	1.7681398330463323
1.4267072646307388	1.76814575930891
1.4267713086612015	1.768151252741707
1.4268353526916642	1.7681567461745036
1.4268993967221268	1.7681619589732593
1.4269634407525895	1.768167103534023
1.4270274847830522	1.7681722480947861
1.4270915288135149	1.7681853554002456
1.4271555728439775	1.7682007549419314
1.4272196168744402	1.7682161544836172
1.4272836609049029	1.7682640317798397
1.4273477049353656	1.7683228190107427
1.4274117489658282	1.768381606241646
1.4274757929962907	1.7684674770700803
1.4275398370267534	1.7685638480677135
1.427603881057216	1.7686602190653464
1.4276679250876785	1.7687567200266678
1.4277319691181412	1.768853278645632
1.4277960131486038	1.768949837264596
1.4278600571790665	1.7690338070805538
1.4279241012095292	1.769111428428354
1.4279881452399918	1.769189049776153
1.4280521892704545	1.7692429428602159
1.4281162333009172	1.7692833045456937
1.4281802773313799	1.769323666231171
1.4282443213618425	1.7693246724627936
1.4283083653923052	1.7693004012067648
1.4283724094227679	1.7692761299507354
1.4284364534532306	1.7691585272759078
1.428500497483693	1.7689736109173892
1.4285645415141557	1.7687886945588696
1.4286285855446184	1.768529465671099
1.4286926295750808	1.7682101809512363
1.4287566736055435	1.7678908962313724
1.4288207176360062	1.7676243095784159
1.4288847616664688	1.767405378680706
1.4289488056969315	1.7671864477829968
1.4290128497273942	1.767009249448751
1.4290768937578568	1.766874254636447
1.4291366537052048	1.7667482900021598
1.4291964136525528	1.7666321328881436
1.4292561735999008	1.7665334469131138
1.4293159335472487	1.7664347609380835
1.4293756934945967	1.7663384885922933
1.4294354534419447	1.7662608757177263
1.4294952133892926	1.76618326284316
1.4295549733366408	1.7661056499685934
1.429614733283989	1.766045283198797
1.429674493231337	1.7659875038929533
1.429794013126033	1.7658744842494225
1.429853773073381	1.7658207702434954
1.4299135330207289	1.7657670562375685
1.4300330529154248	1.7656709250055973
1.4300928128627728	1.7656253997334743
1.4301525728101208	1.765581072422947
1.4302123327574687	1.7655444501794355
1.4302720927048167	1.765507827935924
1.4303318526521647	1.7654712056924131
1.4303916125995126	1.7654435009814453
1.4304513725468606	1.7654169033732592
1.4305111324942088	1.7653903057650735
1.430570892441557	1.7653643499121996
1.430630652388905	1.7653387479419682
1.430750172283601	1.7652882186410044
1.4308099322309489	1.7652643050757124
1.4308696921782968	1.7652403915104198
1.4309294521256448	1.7652176287837211
1.4309892120729928	1.765201160289538
1.4310489720203408	1.765184691795354
1.4311087319676887	1.7651682233011703
1.4311684919150367	1.7651685397790693
1.4312282518623847	1.7651705247775018
1.4312880118097326	1.765172509775934
1.4313477717570806	1.7651758937384785
1.4314075317044286	1.7651799837479223
1.4314672916517768	1.7651840737573659
1.431527051599125	1.7651854975191026
1.431586811546473	1.7651832331575452
1.431646571493821	1.7651809687959874
1.4317063314411689	1.7651783169353281
1.4317660913885168	1.7651738331931228
1.4318258513358648	1.7651693494509177
1.4319453712305608	1.7651614103742057
1.4320051311779087	1.7651580329189733
1.4320648911252567	1.765154655463742
1.4321246510726047	1.765142915301469
1.4321844110199526	1.7651273225272748
1.4322441709673006	1.7651117297530792
1.4323039309146486	1.7651012349650048
1.4323636908619966	1.7650972387143378
1.4324234508093447	1.76509324246367
1.432483210756693	1.7650928318254338
1.432542970704041	1.7651072593786816
1.4326027306513889	1.7651216869319295
1.4326624905987368	1.765136114485176
1.4327222505460848	1.7651547405313748
1.4327820104934328	1.76517358930254
1.4328417704407808	1.7651924380737058
1.4329015303881287	1.765207950200068
1.4329663062273537	1.765223248246521
1.4330310820665788	1.7652385462929747
1.433160633745029	1.7652730363961424
1.4332254095842538	1.7652906854066093
1.4332901854234787	1.765308729401454
1.4333549612627037	1.765326974501165
1.4334197371019288	1.7653452196008768
1.433484512941154	1.7653693097896197
1.433549288780379	1.7653962931669729
1.4336788404588288	1.765450446757036
1.433937943815729	1.7655607100399102
1.4340027196549539	1.765588697419742
1.434067495494179	1.7656185739510148
1.4341322713334042	1.7656493082026117
1.434197047172629	1.7656800424542076
1.434261823011854	1.7657204449597832
1.434326598851079	1.7657651098798541
1.434456150529529	1.7658620746665872
1.4345209263687542	1.765915233712421
1.434585702207979	1.7659689757947346
1.434715253886429	1.766086541402051
1.4349743572433291	1.7663184797962164
1.435039133082554	1.7663775114295799
1.4351039089217792	1.766436543062943
1.4352334606002293	1.7665451319248533
1.4352982364394542	1.766598649235272
1.4353630122786791	1.7666425994924928
1.4354925639571292	1.7667286579229933
1.4355573397963544	1.7667698914598946
1.4356221156355793	1.766811124996796
1.4357516673140291	1.7668829765256318
1.435816443153254	1.766916244115757
1.4358812189924792	1.7669495306754346
1.4359459948317044	1.7669828335617404
1.4360107706709293	1.7670161364480441
1.4360755465101542	1.7670437336754046
1.4361403223493792	1.767069349717558
1.436205098188604	1.7670949657597115
1.4362698740278292	1.7671156034232771
1.4363346498670544	1.7671359629459615
1.4363994257062793	1.7671555647476402
1.4364642015455042	1.7671709363143346
1.4365289773847292	1.7671863078810295
1.436593753223954	1.767201080427442
1.4366585290631793	1.7672147728138594
1.4367233049024044	1.7672284652002765
1.4367880807416293	1.7672406511397052
1.4368528565808543	1.767251660902695
1.4369176324200792	1.7672626706656835
1.4369824082593041	1.767269777188125
1.4370471840985293	1.7672756938701435
1.4371107758463033	1.7672815023962078
1.4371743675940776	1.7672833237734735
1.4372379593418518	1.7672849443303287
1.437301551089626	1.7672858996775271
1.4373651428374004	1.7672811743356716
1.4374287345851746	1.7672764489938158
1.4374923263329489	1.7672680244579284
1.4375559180807231	1.767248939002252
1.4376195098284974	1.7672298535465762
1.4376831015762717	1.7672040159756095
1.437746693324046	1.7671684771501366
1.4378102850718202	1.7671329383246617
1.4378738768195944	1.767082433879783
1.4379374685673687	1.76702032048821
1.438001060315143	1.7669582070966379
1.4380646520629172	1.7668838943669976
1.4381282438106915	1.7668047411899441
1.4381918355584657	1.7667255880128911
1.4383190190540143	1.766574058556694
1.4385733860451113	1.766308190080231
1.4386369777928856	1.7662483240673532
1.4387005695406598	1.7661884580544756
1.4388277530362084	1.7660712305904323
1.4390821200273052	1.7658488151197345
1.4391457117750792	1.7657984962425912
1.4392093035228535	1.7657504013244234
1.4392728952706277	1.765702306406256
1.439336487018402	1.7656594009276705
1.4394000787661763	1.7656179136402763
1.4394636705139505	1.765576426352883
1.4395272622617248	1.7655426481586605
1.439590854009499	1.765509378227949
1.4396544457572733	1.765476365492688
1.4397180375050476	1.7654459242344782
1.439845221000596	1.7653859893581294
1.4399088127483703	1.7653594366308798
1.4399724044961446	1.7653328839036302
1.4400995879916931	1.765284789980556
1.4401631797394674	1.7652618259462864
1.4402267714872417	1.7652405819547567
1.4403539549827902	1.765200917070342
1.4404175467305644	1.7651792085902316
1.4404811384783387	1.7651567038508484
1.4406083219738872	1.7651082477785187
1.4406719137216615	1.765081711033818
1.4407355054694357	1.765055117833597
1.44079909721721	1.765021138682334
1.4408626889649843	1.764987159531071
1.441117055956081	1.764857658892743
1.4411763636207406	1.7648314701619987
1.4412356712854004	1.7648052814312545
1.4413542866147195	1.7647536474918282
1.441413594279379	1.7647280383395365
1.4414729019440387	1.7647016378287044
1.4415915172733578	1.7646435373968308
1.4416508249380173	1.7646135011815973
1.4417101326026769	1.7645788829584101
1.4418287479319962	1.7645092677039445
1.4420659785906347	1.7643525662656614
1.4421252862552942	1.7643092712832846
1.4421845939199538	1.7642658614099482
1.442303209249273	1.7641667880241345
1.4425404399079114	1.763959066469566
1.442599747572571	1.763905843278682
1.4426590552372307	1.763852576257757
1.4427776705665498	1.7637464735209962
1.443014901225188	1.7635416453876864
1.4430742088898476	1.7634923298519907
1.4431335165545072	1.7634462715645127
1.4431928242191667	1.7634012762906188
1.4432521318838263	1.7633562810167251
1.4433114395484858	1.7633223794410298
1.4433707472131454	1.7632932084591064
1.4434300548778052	1.7632640374771824
1.4434893625424647	1.7632471132693097
1.4435486702071243	1.763236836878833
1.443607977871784	1.7632265604883561
1.4437265932011032	1.7632064716395215
1.4437859008657628	1.7631964860661762
1.4438452085304223	1.7631858522455273
1.4439045161950819	1.7631746714795655
1.4439638238597414	1.7631634907136038
1.444023131524401	1.7631563606820218
1.4440824391890605	1.7631534553858974
1.4441417468537203	1.7631505500897724
1.4442010545183799	1.763150928771184
1.4442603621830394	1.763155545269939
1.4443196698476992	1.7631601617686947
1.4443789775123588	1.7631753356744069
1.4444382851770183	1.7632074667061994
1.444497592841678	1.7632395977379922
1.4445569005063374	1.7632903661661083
1.444616208170997	1.76337883571268
1.4446755158356566	1.763467305259251
1.4447348235003161	1.7635853394297278
1.4447941311649757	1.7637801875684476
1.4448534388296355	1.7639750357071682
1.444912746494295	1.7641609866003856
1.4449770700508315	1.7643294313212285
1.4450413936073683	1.7644978760420713
1.4451057171639048	1.7645842951472208
1.4451700407204413	1.764543836839163
1.445234364276978	1.7645033785311057
1.4452986878335146	1.764400283127505
1.445363011390051	1.7642514221870629
1.4454273349465878	1.76410256124662
1.4454916585031246	1.7639293898699404
1.445555982059661	1.763748666809722
1.4456846291727343	1.763370837282051
1.4459419233988808	1.762568638972422
1.4460062469554176	1.7623674252489285
1.446070570511954	1.7621688333358168
1.4461348940684906	1.7619702414227059
1.4461992176250273	1.7617854516241294
1.4462635411815639	1.7616093317195902
1.4463278647381004	1.761433211815051
1.4463921882946371	1.7613098550472055
1.4464565118511736	1.7611954736317366
1.4465208354077101	1.7610849990809028
1.4465851589642469	1.76101171888111
1.4466494825207834	1.760938438681318
1.44671380607732	1.7608723212446935
1.4467781296338567	1.7608203914292648
1.4468424531903932	1.7607684616138353
1.4469711003034664	1.7606793641364884
1.4470354238600032	1.7606368016568923
1.4470997474165397	1.7605990961854299
1.447228394529613	1.760526077601889
1.4472927180861495	1.7604931111157671
1.447357041642686	1.7604601446296437
1.4474856887557592	1.7604036654290278
1.4475500123122957	1.7603779866986833
1.4476143358688325	1.7603546095856175
1.447678659425369	1.7603332117816972
1.4477429829819055	1.760311813977777
1.4478073065384423	1.7602964129849357
1.4478716300949788	1.760282722408255
1.4479359536515153	1.7602690923941275
1.448000277208052	1.7602586740561659
1.4480646007645888	1.7602482557182029
1.4481289243211253	1.760238941574621
1.4481932478776618	1.7602327875291284
1.4482575714341985	1.7602266334836347
1.4483218949907353	1.7602222622077308
1.4483862185472718	1.7602196781903432
1.4484505421038083	1.7602170941729547
1.448514865660345	1.76022467575044
1.4485791892168818	1.7602358326821934
1.4486435127734183	1.7602469896139477
1.4487078363299548	1.7602714397769241
1.4487721598864916	1.7602961579836558
1.4490294541126378	1.7603766621769934
1.4490894935860599	1.7603935943577893
1.4491495330594817	1.760410526538585
1.4492095725329037	1.7604332276079406
1.4492696120063258	1.7604608921350042
1.4493296514797476	1.7604885566620683
1.4493896909531696	1.7605188238433005
1.4494497304265916	1.7605509676137616
1.4495097699000135	1.7605831113842227
1.4495698093734353	1.7606205806577175
1.4496298488468573	1.7606612510731658
1.4496898883202793	1.7607019214886153
1.4497499277937012	1.7607501498772633
1.4498099672671232	1.7608021329960468
1.4498700067405452	1.7608541161148297
1.449990085687389	1.7609685782776823
1.450050125160811	1.761026693553913
1.450110164634233	1.761093992380594
1.450170204107655	1.7611642689719447
1.450230243581077	1.761234545563297
1.4502902830544988	1.7613186164126153
1.4503503225279208	1.7614061645680825
1.4504704014747647	1.7615890850728597
1.4505304409481865	1.7616859234914979
1.4505904804216085	1.7617827619101372
1.4507105593684524	1.7619875000578442
1.4509507172621403	1.762393313008807
1.4510107567355623	1.7624899170403985
1.4510707962089842	1.762586398111905
1.4511908751558282	1.7627673940785804
1.451431033049516	1.7631076211058037
1.4514910725229377	1.7631944642031026
1.4515511119963598	1.763293946268754
1.4516711909432036	1.7634938942237608
1.4517312304166257	1.7636000752422403
1.4517912698900477	1.763706256260719
1.4519113488368915	1.7638967005330815
1.4519713883103136	1.7639844692423072
1.4520314277837354	1.764067049296583
1.4520914672571574	1.7641326358025586
1.4521515067305795	1.7641982223085342
1.4522115462040013	1.7642586374222784
1.4522715856774233	1.7643055839084656
1.4523316251508454	1.7643525303946548
1.4523916646242672	1.7643960882140763
1.452451704097689	1.764432476761088
1.452511743571111	1.7644688653080987
1.452571783044533	1.7645041695396062
1.4526318225179549	1.7645375831479182
1.452691861991377	1.7645709967562295
1.452751901464799	1.7646002581249924
1.4528119409382207	1.764623494862893
1.4528719804116428	1.764646731600793
1.4529370357769418	1.7646260224064145
1.4530020911422405	1.7645582774146316
1.4530671465075395	1.7644905324228473
1.4531322018728385	1.7643586659658532
1.4531972572381375	1.7642071342367458
1.4532623126034365	1.7640538871196791
1.4533273679687355	1.7638557007884155
1.4533924233340345	1.7636575144571511
1.4534574786993335	1.763453557424461
1.4535225340646325	1.763236649753265
1.4536526447952305	1.7628007647717332
1.4539128662564262	1.7619258791826153
1.4539779216217252	1.7617124857886906
1.454042976987024	1.7615226183269874
1.454173087717622	1.7611500195767915
1.454238143082921	1.7609782578774662
1.45430319844822	1.7608064961781427
1.454368253813519	1.7606551407123159
1.454433309178818	1.7605140368493453
1.454498364544117	1.7603729329863753
1.454563419909416	1.7602821850766184
1.454628475274715	1.7601948179376012
1.454693530640014	1.7601149519226413
1.454758586005313	1.7600635509644444
1.454823641370612	1.7600121500062476
1.4548886967359107	1.759978936196841
1.4549537521012097	1.7599654224035721
1.4550188074665087	1.759951908610303
1.4550838628318075	1.7599556060575576
1.4551489181971065	1.7599649945163574
1.4552139735624054	1.759974785663435
1.4552790289277044	1.760001695462534
1.4553440842930034	1.7600286052616327
1.4554091396583024	1.7600615629147442
1.4554741950236014	1.7601090117324403
1.4555392503889004	1.7601564605501376
1.4556043057541994	1.760213464369002
1.4556693611194984	1.760277796875482
1.4557344164847974	1.760342129381963
1.4557994718500964	1.7604227247386974
1.4558645272153954	1.7605064777771893
1.4559946379459932	1.7606882217490507
1.4560596933112921	1.7607848146862564
1.456124748676591	1.7608842783920875
1.456254859407189	1.761092559546456
1.4565150808683849	1.7615088894784787
1.4565801362336839	1.7616138001359258
1.4566451915989829	1.761717181840324
1.4567102469642819	1.761814242671404
1.4567753023295809	1.7619113035024836
1.4568403576948799	1.7620007515182043
1.4569054130601788	1.762081484576959
1.4569704684254776	1.7621622176357137
1.4570355237907766	1.7622288541345448
1.457099395064625	1.762289357354088
1.457163266338473	1.7623498605736316
1.4572271376123211	1.762396156133591
1.4572910088861692	1.7624420467900288
1.4573548801600174	1.762487937446467
1.4574187514338657	1.7625300097005268
1.457482622707714	1.7625719121795809
1.457546493981562	1.7626138146586348
1.4576103652554102	1.7626487252269945
1.4576742365292585	1.7626832097851157
1.4577381078031069	1.762717694343238
1.457801979076955	1.7627366292205664
1.457865850350803	1.7627543524161735
1.4579297216246514	1.7627720756117804
1.4579935928984997	1.7627782345812664
1.4580574641723478	1.7627832895049431
1.458121335446196	1.7627883444286185
1.4581852067200443	1.7627857136444278
1.4582490779938926	1.7627822097707775
1.4583129492677407	1.762778705897126
1.4583768205415888	1.762768412639313
1.4584406918154371	1.7627572208914737
1.4585045630892854	1.7627460291436343
1.4585684343631335	1.7627181776760446
1.4586323056369817	1.7626877986410026
1.45869617691083	1.7626574196059608
1.4588239194585264	1.762584616364828
1.4588877907323745	1.7625477383997987
1.4589516620062226	1.7625124879870226
1.459079404553919	1.7624426138912037
1.4591432758277674	1.7624118640569733
1.4592071471016155	1.7623820105054526
1.4592710183754636	1.7623521569539338
1.4593348896493117	1.7623270152796804
1.4593987609231598	1.7623029872936555
1.4594626321970081	1.76227895930763
1.4595265034708564	1.7622655353767502
1.4595903747447045	1.762254863176488
1.4596542460185526	1.7622441909762252
1.459718117292401	1.762244108192506
1.4597819885662493	1.7622470277306943
1.4598458598400974	1.762249947268883
1.4599097311139455	1.7622670492885444
1.4599736023877938	1.7622885262954169
1.4600374736616422	1.7623100033022896
1.4601013449354903	1.7623348741369322
1.4601652162093384	1.7623608799535448
1.4602290874831867	1.7623868857701583
1.460292958757035	1.7624468102817221
1.4603568300308831	1.7625189937652137
1.4604207013047312	1.7625911772487066
1.4604845725785796	1.7626701486776113
1.460612315126276	1.762833379808334
1.460676186400124	1.7629238540502667
1.4607400576739724	1.7630180385844023
1.4608678002216688	1.7632150809906033
1.4611232853170615	1.7636654678094101
1.4611828725077949	1.7637780755718542
1.4612424596985285	1.7638983646610258
1.4613616340799958	1.7641508237679477
1.4614212212707294	1.7642843837977404
1.4614808084614628	1.7644326742881287
1.4615999828429298	1.7647292496096654
1.4616595700336634	1.7648774838822052
1.461719157224397	1.765025718154745
1.461838331605864	1.7653470694551932
1.4620766803687983	1.766079034333691
1.462136267559532	1.766270862706471
1.4621958547502654	1.7664701161601897
1.4623150291317324	1.7668903662595543
1.462374616322466	1.767105735317173
1.4624342035131996	1.7673459639143816
1.4625533778946667	1.7678264211087977
1.4626129650854	1.7680954735440666
1.4626725522761337	1.768366281796343
1.462791726657601	1.768923705305674
1.463030075420535	1.7701574856472932
1.4630896626112686	1.770492176946299
1.4631492498020022	1.7708269866994586
1.4632684241834693	1.7714973256073767
1.4635067729464035	1.772905643862204
1.4635663601371371	1.7732641028477054
1.4636259473278705	1.7736227989503648
1.4637451217093376	1.7743298764165796
1.4639834704722718	1.7757079013748502
1.4640430576630052	1.7760614629559432
1.4641026448537389	1.776421923004213
1.4641622320444725	1.7768524354916744
1.4642218192352061	1.7772829479791359
1.4642814064259397	1.777713460466598
1.4643409936166731	1.7782162421885597
1.4644601679981402	1.7792457208661256
1.4645197551888738	1.7798027180483393
1.4645793423796074	1.7803849173148
1.4646985167610744	1.7815757978434101
1.4647581039518078	1.7822250745780084
1.4648176911425415	1.7828743513126093
1.4649368655240087	1.7842835417955656
1.4650014686066193	1.785090595492002
1.4650660716892299	1.7859113174808483
1.465195277854451	1.7878220444134043
1.4652598809370616	1.7887924998679345
1.4653244840196722	1.7898832760588006
1.4654536901848931	1.7920751206141492
1.4655182932675035	1.7932446173836176
1.465582896350114	1.794414114153091
1.4657121025153352	1.7969363367321896
1.4659705148457776	1.8026381731710246
1.4660351179283881	1.8041738202246822
1.4660997210109987	1.805832653901423
1.4662289271762199	1.8091942392221831
1.4662935302588305	1.811064309916632
1.466358133341441	1.8129343806110805
1.4664873395066622	1.81696172402948
1.4665519425892728	1.8190658250949325
1.4666165456718834	1.821261458080258
1.4667457518371045	1.8262123393306204
1.4670041641675466	1.83700449839268
1.467068767250157	1.8400485839949254
1.4671333703327676	1.8430926695971817
1.4672625764979887	1.8496637011794743
1.4673271795805993	1.853077974810821
1.46739178266321	1.8566881323351068
1.467520988828431	1.8647271226185425
1.4675855919110417	1.8689933223811899
1.4676501949936522	1.8737321823088968
1.4677147980762628	1.8784710422366016
1.4677794011588734	1.883502959069384
1.467844004241484	1.8890508338581562
1.4679086073240946	1.8945987086469287
1.4680378134893157	1.9069913159862366
1.4681024165719263	1.913477901655767
1.4681670196545369	1.9203895815410144
1.468296225819758	1.9354838656344404
1.4683608289023686	1.9435626268483452
1.4684254319849792	1.952375187650057
1.4685546381502002	1.9705963339009391
1.4686192412328105	1.9807653317519565
1.468683844315421	1.9909343296030089
1.4688130504806423	2.0148174725254293
1.4688776535632528	2.0274168242126356
1.4689422566458634	2.0407383823140997
1.4690714628110846	2.068958950392768
1.4691317818105805	2.0817726358251014
1.4691921008100763	2.0941653416034742
1.4692524198095722	2.106558047381846
1.469312738809068	2.1163455064263057
1.469373057808564	2.119059166184189
1.4694333768080599	2.121772825942072
1.469493695807556	2.123434981812257
1.4695540148070518	2.1124489332648597
1.4696143338065477	2.101462884717463
1.4696746528060438	2.090210413920324
1.4697349718055397	2.0764934377244604
1.4697952908050356	2.0627764615285966
1.4698556098045314	2.0492954222192146
1.4699159288040273	2.037571811247754
1.470036566803019	2.0143310221678346
1.470096885802515	2.0040907813486815
1.4701572048020108	1.9938505405295288
1.4702778428010026	1.9749455910736142
1.4703381618004985	1.9660636046034807
1.4703984807999944	1.9574087663437827
1.4705191187989863	1.9421578824011674
1.4705794377984822	1.9347939704949833
1.4706397567979783	1.928465956459517
1.47076039479697	1.9159525585107968
1.470820713796466	1.910265926179251
1.4708810327959618	1.9045792938477046
1.4710016707949536	1.8942463510534955
1.4710619897944495	1.8893965398087016
1.4711223087939453	1.8847112997977435
1.471242946792937	1.8762584913344098
1.471303265792433	1.8721982548080152
1.4713635847919289	1.8685553240743031
1.4714842227909208	1.8613796278482453
1.4715445417904167	1.8580971923491054
1.4716048607899128	1.8548147568499536
1.4717254987889046	1.8487897217233473
1.4717858177884005	1.8459142801547148
1.4718461367878963	1.843177016747606
1.471966774786888	1.8382220872811332
1.472027093786384	1.8358177774836801
1.4720874127858798	1.833539100531415
1.4722080507848718	1.8290649918890753
1.4724493267828556	1.8210251157022228
1.4725096457823514	1.8191154913093082
1.4725699647818473	1.8172723327705778
1.472690602780839	1.8137619285464592
1.4729318787788228	1.807442392719797
1.472991013686868	1.8060573627277028
1.473050148594913	1.804672332735614
1.4731684184110034	1.8020618362815946
1.4734049580431838	1.797167435167688
1.473464092951229	1.796021961078628
1.4735232278592743	1.7949537161585
1.4736414976753645	1.7928206172255323
1.473878037307545	1.78874368037215
1.4739371722155903	1.7878058185191048
1.4739963071236355	1.7868907967169607
1.4741145769397257	1.7851989907283483
1.4743511165719063	1.7820011516092864
1.4744102514799515	1.7812726873303049
1.4744693863879967	1.7805442230513226
1.474587656204087	1.7791401320462568
1.4748241958362676	1.77651816731931
1.4748833307443128	1.7758907224223928
1.474942465652358	1.7753348023214903
1.4750607354684482	1.7742229827375635
1.4752972751006288	1.7720610663079563
1.4753564100086738	1.7715642206427353
1.475415544916719	1.7710673749775117
1.4755338147328092	1.7701240136431988
1.4757703543649898	1.7683201923136471
1.475829489273035	1.7678947726887264
1.47588862418108	1.767472281585679
1.4760068939971704	1.766646309289251
1.4762434336293508	1.7650812440807253
1.476716512893712	1.7623090976190314
1.4767806636936343	1.7619579746471463
1.4768448144935564	1.7616068516752617
1.4769731160934008	1.760962253691226
1.4772297192930894	1.7597321089228621
1.4772938700930116	1.7594379305193217
1.4773580208929338	1.7591437521157802
1.4774863224927781	1.7586037204604084
1.4775504732927003	1.7583438495263157
1.4776146240926225	1.7581061849853383
1.4777429256924666	1.7576595693293307
1.4778070764923887	1.7574579681232254
1.4778712272923107	1.7572615882889773
1.477999528892155	1.756873279288629
1.4782561320918437	1.756133765307231
1.478769338491221	1.7547254970488055
1.4788334892911432	1.7545451585564706
1.4788976400910654	1.754352797390044
1.4790259416909097	1.7539689603364361
1.4792825448905984	1.7532419147264156
1.4793466956905206	1.75307127555338
1.4794108464904427	1.7529010231615136
1.479539148090287	1.7525610451628892
1.4797957512899758	1.7519168144392314
1.479859902089898	1.7517589876633124
1.47992405288982	1.7516041942868172
1.4800523544896644	1.7513202787616884
1.480308957689353	1.750815816628323
1.4803731084892753	1.7506963217724094
1.4804372592891974	1.750576826916494
1.4805655608890418	1.75035047959683
1.4808221640887302	1.7499149872229134
1.480882030805538	1.749817999411669
1.4809418975223454	1.749721011600426
1.4810616309559603	1.74952975817647
1.4813010978231902	1.7491545036160763
1.4817800315576504	1.7484494003823072
1.4827378990265705	1.7470327509922725
1.4827977657433782	1.7469485234433249
1.4828576324601856	1.746864636697098
1.4829773658938006	1.7466989306687704
1.4832168327610304	1.7463780738963102
1.4836957664954906	1.7457850877432701
1.4846536339644107	1.74465135622123
1.4847185165730954	1.7445734867399159
1.4847833991817798	1.744496838493277
1.4849131643991487	1.7443446289362594
1.4851726948338868	1.7440519202449016
1.4852375774425712	1.7439804502441694
1.4853024600512559	1.743911064192524
1.485432225268625	1.7437778727207345
1.485691755703363	1.7435256471966651
1.4857566383120475	1.7434678266435342
1.4858215209207322	1.7434100060904025
1.4859512861381012	1.7432963796699903
1.4862108165728392	1.7430803040823206
1.4862756991815238	1.7430295433674694
1.4863405817902082	1.7429811434946059
1.486470347007577	1.7428856221476348
1.4867298774423152	1.7427096636293546
1.4867947600509996	1.7426681314861425
1.4868596426596843	1.7426288200822284
1.4869894078770534	1.7425564910689342
1.4870542904857378	1.7425224984503118
1.4871191730944224	1.7424916055052977
1.4872489383117915	1.742431417641441
1.487313820920476	1.7424044197165571
1.4873787035291606	1.742377421791674
1.4875084687465296	1.7423238714011209
1.487573351355214	1.7422971897305513
1.4876382339638985	1.7422691660313152
1.4877679991812676	1.7422092050492937
1.4878328817899522	1.7421769196107413
1.4878977643986366	1.742141249212765
1.487962647007321	1.7421055788147883
1.4880275296160055	1.7420644634368831
1.48809241222469	1.7420152942275238
1.4881572948333746	1.7419661250181642
1.4882221774420592	1.7419043564877976
1.4882870600507436	1.741823817643017
1.488351942659428	1.741743278798236
1.4884168252681127	1.7416572708263638
1.4884817078767973	1.7415630562220055
1.4885465904854818	1.7414688416176485
1.4886114730941662	1.741381146702823
1.4886763557028508	1.7413033055245828
1.4887412383115355	1.7412254643463423
1.48880612092022	1.7411537987215175
1.4888698194374537	1.7410926705703618
1.4889335179546874	1.7410315424192067
1.489060914989155	1.740914020658389
1.4891246135063887	1.7408564092014662
1.4891883120236225	1.7408005901296517
1.48931570905809	1.7406977807673614
1.4893794075753237	1.7406481429518124
1.4894431060925575	1.740604378671834
1.4895068046097912	1.7405606143918562
1.489570503127025	1.7405192982218545
1.4896342016442587	1.7404896256326279
1.4896979001614925	1.7404599530434
1.4897615986787263	1.7404313209856488
1.48982529719596	1.7404106029474495
1.4898889957131938	1.7403898849092505
1.4899526942304275	1.7403686382666914
1.4900163927476613	1.740338911302482
1.490080091264895	1.7403091843382732
1.4901437897821288	1.7402794459017294
1.4902074882993626	1.7402397415790372
1.49033488533383	1.7401603329336521
1.4903985838510638	1.740119250535179
1.4904622823682976	1.7400780858048357
1.490589679402765	1.7399946499250298
1.4906533779199989	1.7399522365531235
1.4907170764372326	1.7399098231812167
1.4908444734717001	1.7398156493674435
1.4909081719889339	1.7397681243195748
1.4909718705061676	1.7397048982329255
1.4910355690234014	1.7396370099060705
1.4910992675406352	1.7395691215792157
1.491162966057869	1.7394931063195058
1.4912266645751027	1.7394138280910056
1.4913540616095702	1.7392662061561952
1.491417760126804	1.7392035965308759
1.4914814586440377	1.7391409869055572
1.4915451571612715	1.7390860713395373
1.4916088556785052	1.739036317944276
1.491672554195739	1.7389865645490141
1.4917362527129727	1.738938616313749
1.4918636497474402	1.7388457836393876
1.491927348264674	1.7388002267986968
1.4919910467819077	1.738755588419596
1.4921184438163753	1.7386661127133425
1.492182142333609	1.7386210072015613
1.4922458408508428	1.7385759016897802
1.4923732378853103	1.738491444195155
1.492436936402544	1.738450543353917
1.4925006349197778	1.7384110796849592
1.4926280319542453	1.7383385250138226
1.4928828260231803	1.7382016842221384
1.4929422404572994	1.7381711646682856
1.4930016548914185	1.7381406451144326
1.4931204837596568	1.738080727087794
1.4931798981937758	1.7380514105174742
1.493239312627895	1.7380220939471522
1.4933581414961332	1.7379710088234583
1.4934175559302523	1.737946255943795
1.4934769703643713	1.7379261032733666
1.4935363847984906	1.7379135869681486
1.4935957992326097	1.7379010706629303
1.4936552136667287	1.7378907121159897
1.493714628100848	1.7378918716974345
1.493774042534967	1.7378930312788796
1.493833456969086	1.7378941908603247
1.4938928714032051	1.7379048215985
1.4939522858373242	1.7379160609821607
1.4940117002714435	1.7379273003658215
1.4940711147055625	1.737935501099488
1.4941305291396816	1.7379425286551042
1.4941899435738009	1.7379495562107223
1.49424935800792	1.737952771655462
1.494308772442039	1.7379522249090806
1.494368186876158	1.7379516781626994
1.494427601310277	1.7379492508845749
1.4944870157443961	1.7379421088901346
1.4945464301785152	1.737934966895694
1.4946058446126342	1.7379275310201003
1.4946652590467533	1.7379160009947556
1.4947246734808726	1.7379044709694111
1.4947840879149916	1.7378929409440662
1.4948435023491107	1.7378752240069417
1.49490291678323	1.7378564050776668
1.494962331217349	1.7378375861483921
1.495021745651468	1.7378066015080837
1.4950811600855871	1.7377684918715472
1.4951405745197062	1.7377303822350116
1.4951999889538252	1.7376870898880845
1.4952594033879443	1.7376364158122162
1.4953188178220633	1.7375857417363472
1.4953782322561824	1.7375344203811225
1.4954970611244207	1.7374264105571644
1.4957347188608971	1.7372000751079306
1.4957941332950162	1.7371387302353187
1.4958535477291353	1.7370761486503796
1.4959723765973736	1.736950139798358
1.49621003433385	1.7366932282251102
1.496685349806803	1.7362329164076262
1.4967497801327991	1.7361814021626019
1.4968142104587951	1.736131509304022
1.4968786407847912	1.736081616445443
1.4969430711107874	1.7360230741449056
1.4970075014367836	1.7359612589657887
1.4970719317627796	1.7358994437866724
1.4971363620887757	1.7358218169085504
1.4972007924147719	1.7357391379904479
1.4972652227407681	1.735656459072346
1.4973296530667641	1.73556977434958
1.4974585137187564	1.7353942781601701
1.4977162350227409	1.7350366601149385
1.497780665348737	1.7349507562946578
1.4978450956747331	1.7348648524743768
1.4979739563267254	1.7347077401795197
1.4980383866527216	1.7346296226120321
1.4981028169787176	1.7345560909070985
1.4982316776307099	1.7344098281012688
1.498296107956706	1.7343449456900593
1.498360538282702	1.7342804783767702
1.4984893989346943	1.734161809051666
1.4985538292606904	1.7341077690571016
1.4986182595866864	1.7340538156507086
1.4987471202386786	1.733956022575333
1.4988115505646746	1.7339074052364671
1.4988759808906709	1.73386418266221
1.4989404112166669	1.733820960087954
1.499004841542663	1.7337787179421142
1.4990692718686591	1.7337475134543772
1.4991337021946551	1.7337163089666392
1.4991981325206511	1.7336870927289891
1.4992625628466474	1.7336733364081687
1.4993269931726436	1.7336595800873478
1.4993914234986396	1.7336428778963622
1.4994558538246356	1.7336089890872668
1.4995202841506319	1.7335751002781714
1.4995847144766281	1.7335358394739921
1.4996491448026241	1.7334718885628846
1.4997135751286201	1.7334079376517764
1.4997780054546164	1.7333427685227152
1.4998424357806126	1.733273045953712
1.4999068661066086	1.733203323384709
1.4999712964326046	1.7331353209162732
1.5000357267586009	1.733072672024196
1.500100157084597	1.733010029485327
1.500164587410593	1.7329587091003262
1.5002290177365891	1.732937116556877
1.5002934480625854	1.7329155240134282
1.5003578783885816	1.7329110315390568
1.5004223087145776	1.7329449251637732
1.5004867390405736	1.7329788187884896
1.5005511693665698	1.7330385695248327
1.500615599692566	1.7331483887472248
1.500680030018562	1.7332582079696173
1.5008088906705543	1.7334919665360509
1.5008690369134359	1.733604084500575
1.5009291831563174	1.7336996225657115
1.5009893293991987	1.733754904899159
1.5010494756420802	1.7338101872326062
1.5011096218849618	1.7338605705091192
1.501169768127843	1.733872387392316
1.5012299143707246	1.7338842042755127
1.5012900606136061	1.7338960211587096
1.5013502068564875	1.7338871384781986
1.501410353099369	1.7338767861187279
1.5015306455851318	1.7338547686739316
1.5015907918280134	1.7338426769165076
1.501650938070895	1.733830585159084
1.5017110843137762	1.7338201238658848
1.5017712305566577	1.733810864269513
1.5018313767995393	1.7338016046731408
1.5018915230424206	1.7337961631600973
1.501951669285302	1.7337965283926648
1.5020118155281836	1.7337968936252326
1.502071961771065	1.733798703448496
1.5021321080139465	1.7338057048050677
1.502192254256828	1.733812706161639
1.5022524004997093	1.7338195910066019
1.5023125467425908	1.733823580232045
1.5023726929854724	1.7338275694574892
1.5024328392283537	1.7338315586829325
1.5024929854712352	1.7338281965103928
1.5025531317141168	1.73382363437366
1.502613277956998	1.733819072236927
1.5026734241998796	1.7338048309322263
1.5027335704427611	1.7337860487472851
1.5027937166856427	1.7337672665623438
1.5028538629285242	1.7337362121145565
1.5029140091714055	1.7336929668865793
1.502974155414287	1.7336497216586009
1.5030343016571686	1.7335995482963522
1.5030944479000499	1.7335348311543137
1.5031545941429314	1.7334701140122755
1.503214740385813	1.7333971261849093
1.5032748866286942	1.7332748358643406
1.5033350328715758	1.7331525455437733
1.5033951791144573	1.7330302552232049
1.5034553253573386	1.7328331018290497
1.5035154716002201	1.7326332050511517
1.5035756178431017	1.7324333082732555
1.5036959103288645	1.7319682217527606
1.503756056571746	1.7317317594945905
1.5038162028146274	1.731482640893276
1.5039364953003904	1.7309679903219104
1.504177080271916	1.729909210281615
1.5042372265147976	1.7296519403472301
1.5042973727576792	1.7293946704128453
1.504417665243442	1.7289018484711853
1.5044778114863235	1.7286648827913618
1.5045379577292048	1.7284279171115386
1.5045981039720864	1.7282289119565963
1.504658250214968	1.7280345688919512
1.5047172123663985	1.7278440518345584
1.5047761745178292	1.7276912647561367
1.5048351366692598	1.7275557684775746
1.5048940988206907	1.7274202721990106
1.5049530609721216	1.7272999390617458
1.5050120231235522	1.7271986792916987
1.5050709852749828	1.7270974195216526
1.5051299474264135	1.72700117055198
1.5051889095778441	1.7269249588620206
1.5052478717292748	1.7268487471720615
1.5053068338807054	1.7267725354821017
1.5053657960321363	1.7267176357241891
1.5054247581835671	1.7266636888874913
1.5054837203349978	1.726609742050795
1.505601644637859	1.7265185080630292
1.5056606067892897	1.7264742789890806
1.5057195689407203	1.7264373989119275
1.505778531092151	1.72640875601327
1.5058374932435818	1.7263801131146126
1.5058964553950127	1.726354931551069
1.5059554175464434	1.7263340359308164
1.506014379697874	1.7263131403105632
1.5060733418493046	1.7262955908773852
1.5061323040007353	1.726282623592501
1.506191266152166	1.7262696563076165
1.5063091904550274	1.7262439071555442
1.5063681526064583	1.7262310725651677
1.506427114757889	1.726217053150098
1.5064860769093196	1.7262010386842244
1.5065450390607502	1.7261850242183499
1.5066040012121809	1.726161577705819
1.5066629633636115	1.7261241990711702
1.5067219255150421	1.726086820436522
1.506780887666473	1.7260476934660811
1.5068398498179039	1.726004904502154
1.5068988119693345	1.7259621155382265
1.5070167362721958	1.7258602056896593
1.5070756984236264	1.7258048384335267
1.507134660575057	1.7257466174419442
1.5071936227264877	1.7256808234695062
1.5072525848779186	1.7256150294970685
1.5073115470293494	1.725540759462901
1.50737050918078	1.7254409206995371
1.5074294713322107	1.725341081936174
1.5074884334836414	1.7252334863775163
1.507547395635072	1.7250990563332689
1.5076063577865026	1.7249646262890213
1.5077242820893642	1.7246664543243502
1.507960130695087	1.724009307541415
1.5084318279065327	1.7226132973813728
1.5084958059498406	1.7224238603283246
1.5085597839931482	1.7222372094931087
1.5086877400797636	1.721882912470719
1.5089436522529944	1.7212285605627933
1.5094554765994561	1.720049095136187
1.509519454642764	1.7199094619682673
1.5095834326860715	1.719769828800348
1.509711388772687	1.7194963540515524
1.5099673009459178	1.7189498427879768
1.5104791252923795	1.717919024312142
1.5105431033356873	1.717792110750754
1.510607081378995	1.7176653929517203
1.5107350374656103	1.717412587088031
1.5109909496388412	1.7169137336927613
1.511054927682149	1.7167907670474627
1.5111189057254566	1.716669952812033
1.511246861812072	1.7164314734575197
1.5115027739853029	1.7159968435921562
1.5115667520286107	1.715894805107042
1.5116307300719183	1.7158033703924513
1.5117586861585337	1.7156251170158363
1.5118226642018415	1.7155458761054871
1.5118866422451491	1.7154666351951395
1.5120145983317645	1.7153142932977112
1.5120785763750724	1.71523991541487
1.51214255441838	1.7151689971702768
1.5122705105049954	1.7150348087694012
1.5123344885483032	1.7149708661010428
1.5123984665916108	1.7149083566317134
1.5124624446349184	1.7148458471623824
1.5125264226782262	1.714800428376481
1.5125861166384191	1.7147598264619006
1.5126458105986123	1.7147192245473202
1.5127055045588054	1.7147014651280263
1.5127651985189985	1.7146842496401915
1.5128248924791916	1.7146670341523573
1.5128845864393845	1.714680497996572
1.5129442803995774	1.7146943000519628
1.5130039743597705	1.7147081114489844
1.5130636683199636	1.7147283529413304
1.5131233622801568	1.7147485944336769
1.5131830562403499	1.714768802369566
1.5132427502005428	1.7147866131591347
1.5133024441607357	1.714804423948704
1.5133621381209288	1.7148220506927359
1.513421832081122	1.7148328260504655
1.513481526041315	1.714843601408196
1.5135412200015081	1.714853860284913
1.5136009139617013	1.7148512255547987
1.5136606079218944	1.714848590824684
1.5137203018820873	1.714844284613244
1.5137799958422802	1.7148087912881027
1.5138396898024733	1.714773297962961
1.5138993837626664	1.7147363417251467
1.5139590777228595	1.7146777096442694
1.5140187716830527	1.7146190775633918
1.5140784656432458	1.7145548926474499
1.514138159603439	1.7144227890241153
1.5141978535636318	1.7142906854007807
1.5142575475238247	1.7141528137928994
1.5143172414840178	1.7139551146477925
1.514436629404404	1.713562015786858
1.5144963233645972	1.7133872450944714
1.5145560173247903	1.7132124744020862
1.5146157112849834	1.7130427760287585
1.5146754052451763	1.71291303589343
1.5147350992053692	1.7127832957581022
1.5147947931655623	1.7126562160049152
1.5149141810859486	1.7124393031186018
1.5149738750461417	1.7123306233642457
1.5150335690063348	1.712220541075782
1.5151529569267208	1.7119997315250697
1.515391732767493	1.7115408135266061
1.5154514267276862	1.711425256319154
1.5155111206878793	1.711309142975844
1.5156305086082653	1.7110716513864352
1.5156902025684582	1.7109559601338407
1.5157498965286513	1.7108535689864395
1.5158692844490376	1.7106491575253273
1.5159289784092307	1.7105486287069223
1.5159886723694238	1.710448099888517
1.516048366329617	1.710338671759671
1.5161080602898098	1.7101960614811422
1.5161677542500027	1.710053451202613
1.5162274482101958	1.7099119443847286
1.516346836130582	1.7096365835173066
1.5164115459826522	1.7094950072811044
1.5164762558347222	1.7093717336981773
1.5165409656867923	1.7092484601152498
1.5166056755388624	1.709134680947818
1.5166703853909325	1.7090290114325501
1.5167350952430025	1.7089233419172827
1.5167998050950726	1.7088350163661077
1.5168645149471427	1.7087514899168315
1.5169292247992128	1.7086686664816548
1.5169939346512828	1.7086109803983613
1.517058644503353	1.7085532943150679
1.517123354355423	1.7085042962119967
1.517188064207493	1.7084786521087136
1.5172527740595632	1.7084530080054305
1.5173174839116332	1.708429313033149
1.5173821937637033	1.7084105713085544
1.5174469036157734	1.70839182958396
1.5175116134678435	1.7083745202272178
1.5175763233199135	1.7083606566888778
1.5176410331719836	1.7083467931505392
1.5177057430240537	1.708333496801845
1.5177704528761238	1.7083214937015887
1.5178351627281939	1.7083094906013312
1.517899872580264	1.7082946791492333
1.517964582432334	1.7082737919688713
1.518029292284404	1.7082529047885087
1.5180940021364742	1.7082213592436144
1.5181587119885442	1.7081679127570986
1.5182234218406143	1.7081144662705836
1.5182881316926844	1.7080491383779342
1.5183528415447545	1.7079606014755968
1.5184175513968243	1.707872064573259
1.5204882666630666	1.7058900535112467
1.5243555158762134	1.7024953464212769
1.5244147575537181	1.702507797570803
1.5244739992312226	1.7025222032355787
1.5245332409087273	1.702540777362534
1.524592482586232	1.7025593514894892
1.5246517242637367	1.702578257548925
1.5247109659412414	1.702602913161862
1.5247702076187462	1.7026275687748003
1.5248294492962509	1.7026522243877373
1.5248886909737556	1.7026871065249334
1.5249479326512603	1.7027247078968233
1.5250071743287648	1.7027623092687132
1.5250664160062695	1.7028060473514262
1.5251256576837742	1.7028553305186487
1.5251848993612787	1.7029046136858703
1.525303382716288	1.7030125008865828
1.5253626243937928	1.7030691774976474
1.5254218660712975	1.703125854108713
1.5255403494263067	1.703225383316588
1.5255995911038114	1.7032751342920356
1.5256588327813159	1.703319784699583
1.5257180744588206	1.7033625623056878
1.5257773161363253	1.7034053399117919
1.52583655781383	1.7034419068293913
1.5258957994913347	1.7034713797923229
1.5259550411688392	1.7035008527552558
1.5260142828463439	1.7035263690591949
1.5260735245238486	1.7035362717469484
1.526132766201353	1.7035461744347014
1.5261920078788578	1.7035560771224558
1.5262512495563625	1.7035163371133133
1.5263104912338672	1.7034732902937046
1.526369732911372	1.7034302434740958
1.5264289745888764	1.7033336204945149
1.526488216266381	1.703210956096322
1.5265474579438858	1.703088291698129
1.5266066996213903	1.702953597485934
1.5267251829763997	1.7026493408418062
1.5267844246539044	1.7024983293223392
1.526843666331409	1.7023539749024634
1.5269621496864183	1.7020652660627122
1.527199116396437	1.7015222155487846
1.5272583580739416	1.7013944046294267
1.5273175997514463	1.7012665937100684
1.5274360831064555	1.7010126281026863
1.5276730498164741	1.700512714548191
1.5277322914939788	1.7003892105303706
1.5277915331714835	1.700272963171871
1.5279100165264927	1.7000436431987946
1.5279692582039974	1.699938724929701
1.528028499881502	1.6998415896182906
1.5281469832365113	1.6996515735783622
1.528211240805893	1.699562058469438
1.5282754983752747	1.6994725433605127
1.528404013514038	1.6992997491716098
1.5284682710834196	1.6992151882994
1.5285325286528013	1.6991332083167139
1.5286610437915646	1.698984822307489
1.5287253013609463	1.6989130825357548
1.528789558930328	1.698849148238271
1.5288538164997096	1.698785213940788
1.5289180740690913	1.6987266950420346
1.528982331638473	1.6986863735364826
1.5290465892078546	1.69864605203093
1.5291108467772363	1.6986108427069377
1.529175104346618	1.6985938063552735
1.5292393619159996	1.698576770003609
1.5293036194853813	1.698559221433499
1.529367877054763	1.698539743061407
1.5294321346241446	1.698520264689315
1.5294963921935263	1.6984951998990505
1.529560649762908	1.6984477834285723
1.5296249073322896	1.6984003669580958
1.5296891649016713	1.6983463788603688
1.529753422471053	1.6982821253173919
1.5298176800404346	1.6982178717744154
1.529946195179198	1.6980878502256729
1.5300104527485796	1.698022638560356
1.5300747103179613	1.6979631709335008
1.530138967887343	1.6979054093151755
1.5302032254567246	1.6978476476968516
1.5302674830261063	1.6978064892508273
1.530331740595488	1.6977659981907045
1.5303959981648696	1.6977284312789904
1.5304602557342513	1.6977072151896322
1.530524513303633	1.697685999100274
1.5305887708730146	1.6976728807901431
1.5306530284423963	1.697675338470309
1.530717286011778	1.6976777961504734
1.5307815435811596	1.697688844230065
1.5308458011505413	1.6977074369326768
1.530910058719923	1.6977260296352887
1.5309743162893046	1.6977520864563915
1.5310385738586862	1.6977810064447927
1.531102831428068	1.6978099264331943
1.5312313465668312	1.6978728151203963
1.531295604136213	1.697904530865603
1.5313598617055946	1.6979376049465642
1.531488376844358	1.69800389650938
1.5315526344137396	1.6980374586688005
1.5316168919831212	1.6980710208282213
1.5317454071218846	1.6981358840625056
1.5318096646912662	1.6981679227412805
1.531873922260648	1.6981934196411732
1.5319381798300296	1.698215759713054
1.5320024373994112	1.6982380997849345
1.5320666949687929	1.6982470257393651
1.5321309525381746	1.6982538555981834
1.5321952101075564	1.6982590950861738
1.532259467676938	1.6982371175726758
1.5323194411632053	1.6982166053105938
1.5323794146494722	1.6981942960198926
1.5324393881357392	1.6981588374214944
1.5324993616220062	1.698123378823098
1.5325593351082731	1.698086441329656
1.53261930859454	1.6980375236047234
1.5327392555670742	1.6979388042010604
1.5327992290533414	1.6978810050959183
1.5328592025396084	1.6978232059907752
1.5329791495121423	1.6977036884741914
1.5332190434572104	1.6974558671089064
1.5332790169434776	1.6973934674220983
1.5333389904297445	1.6973320360325863
1.5334589374022785	1.697209078132865
1.5336988313473465	1.6969574479131648
1.5341786192374827	1.6964358145867624
1.5342385927237498	1.696364348640055
1.5342985662100168	1.6962928826933488
1.5344185131825507	1.6961480088803569
1.5346584071276188	1.6958439590940682
1.534718380613886	1.6957653193316087
1.534778354100153	1.6956789979771438
1.5348983010726869	1.6955061317777371
1.535138195017755	1.6951270918075558
1.5351981685040221	1.6950301039414197
1.535258141990289	1.6949331160752839
1.535378088962823	1.6947389277925111
1.53543806244909	1.6946418311830138
1.535498035935357	1.6945484730736236
1.535617982907891	1.6943621982658998
1.5356779563941583	1.6942760025075807
1.5357379298804252	1.6941902980402546
1.5358578768529592	1.6940262258544854
1.5359178503392261	1.6939484654438641
1.535977823825493	1.6938707050332424
1.5360977707980272	1.6937371058001667
1.5361627601761714	1.6936652582556209
1.5362277495543153	1.6936016286887832
1.5362927389324592	1.6935381029187129
1.5363577283106031	1.6934763748697248
1.536422717688747	1.6934214294937624
1.5364877070668912	1.6933664841178
1.5366176858231793	1.693272170251599
1.5366826752013232	1.6932281063667352
1.5367476645794673	1.6931915087068292
1.5368126539576115	1.6931588699643245
1.5368776433357554	1.6931262312218205
1.5369426327138993	1.6930999080835847
1.5370076220920434	1.6930744832283255
1.5370726114701876	1.6930497225128152
1.5371376008483315	1.6930311116856556
1.5372025902264754	1.693012500858496
1.5372675796046196	1.6929997435078046
1.5373325689827637	1.6929994560341064
1.5373975583609076	1.6929991685604073
1.5374625477390516	1.693005274503397
1.5375275371171957	1.6930167951511232
1.5375925264953398	1.6930283157988477
1.5376575158734838	1.6930497634615045
1.5377225052516277	1.6930742872819624
1.5377874946297718	1.6930988111024197
1.537852484007916	1.6931334295472191
1.5379174733860599	1.6931681973689787
1.5379824627642038	1.69320546671692
1.538047452142348	1.6932522955506304
1.538177430898636	1.6933509435401264
1.53824242027678	1.693409394155713
1.538307409654924	1.693467844771298
1.5383723990330682	1.6935363336701144
1.5384373884112121	1.693610195038036
1.538502377789356	1.693684056405958
1.5385673671675002	1.6937746945413994
1.5386973459237883	1.6939621751267615
1.5387623353019322	1.694069291496751
1.5388273246800763	1.6941764078667418
1.5389573034363644	1.6943872720352342
1.5392172609489405	1.6947636192070397
1.5392822503270844	1.6948479399821503
1.5393472397052286	1.6949310875959307
1.5394772184615166	1.6950930414299266
1.5395422078396606	1.695171773958487
1.5396071972178047	1.6952476645463523
1.5396721865959488	1.6953125540059137
1.5397371759740928	1.6953774434654747
1.5398021653522367	1.695430044792926
1.5398671547303808	1.6954661756138212
1.539932144108525	1.6955023064347172
1.539997133486669	1.6955174019439865
1.5400621228648128	1.6955211345004637
1.540127112242957	1.6955248670569407
1.540192101621101	1.6955342655904135
1.540257090999245	1.6955445013405963
1.5403208962859383	1.6955582729122243
1.5403847015726315	1.6956170300584763
1.5404485068593248	1.6956757872047277
1.540512312146018	1.6957440925069822
1.5405761174327113	1.6958415288567967
1.5406399227194045	1.6959389652066108
1.540767533292791	1.6961503481659477
1.5408313385794843	1.6962594337002972
1.5408951438661775	1.696365816481159
1.5409589491528708	1.6964703033274735
1.541022754439564	1.6965747901737867
1.5410865597262573	1.6966729196053174
1.5411503650129506	1.696769021093046
1.5412141702996438	1.69686551392927
1.5412779755863373	1.6968434050177545
1.5413417808730308	1.6968193852912137
1.541405586159724	1.6967770735728402
1.5414693914464173	1.696666133692108
1.5415331967331105	1.6965551938113754
1.5415970020198038	1.6964290190062756
1.541660807306497	1.6962831839063262
1.5417884178798835	1.6959820177858589
1.5418522231665768	1.6958218543090655
1.54191602845327	1.6956616908322726
1.5420436390266565	1.6953306184867367
1.5422988601734295	1.6946793838996643
1.5423626654601228	1.6945285935660164
1.542426470746816	1.694377803232368
1.5425540813202026	1.6940958196078768
1.5426178866068958	1.6939575328590382
1.542681691893589	1.6938415976912626
1.5427454971802823	1.693731480755819
1.5428093024669756	1.6936219954145002
1.5428731077536688	1.693544097271941
1.542936913040362	1.6934661991293811
1.5430645236137486	1.6933139894870008
1.5433197447605216	1.692973325546199
1.5433835500472148	1.6928819882229336
1.543447355333908	1.6927906947807312
1.5435749659072946	1.692608109869852
1.5438301870540676	1.692242824360532
1.5438939923407609	1.6921483972022062
1.543957797627454	1.6920488689505384
1.5440854082008406	1.6918461565701326
1.5441492134875339	1.69174056164049
1.5442130187742271	1.6916349667108475
1.5442768240609204	1.6915436429382653
1.5443406293476138	1.6914552678864256
1.548149986376645	1.6880120314198743
1.5482145234721005	1.6878614701269372
1.5482790605675563	1.6877109088340003
1.548343597663012	1.687591004898767
1.5484081347584677	1.687480854634572
1.5484726718539235	1.6873713588955905
1.548537208949379	1.6873015199083397
1.5486017460448345	1.6872316809210892
1.5486662831402902	1.687168633953579
1.548730820235746	1.6871235982808266
1.5487953573312014	1.6870785626080744
1.548859894426657	1.6870470225196064
1.5489244315221127	1.6870273815253816
1.5489889686175684	1.6870077405311563
1.549053505713024	1.6870104314242345
1.5491180428084794	1.6870190933238
1.5491825799039352	1.6870281617925593
1.5492471169993909	1.6870455426776059
1.5493116540948464	1.6870629235626518
1.549376191190302	1.6870801037480132
1.5494407282857576	1.6870968249330665
1.5495052653812134	1.6871135461181208
1.5495698024766689	1.6871244816554853
1.5496343395721244	1.6871309049257888
1.54969887666758	1.6871373281960917
1.5497634137630358	1.687131224974795
1.5498279508584913	1.6871223613256567
1.5498924879539469	1.6871119671368275
1.5499570250494026	1.6870832325136165
1.5500215621448583	1.6870544978904058
1.5500860992403138	1.687019885109715
1.5501506363357693	1.6869735839409514
1.550215173431225	1.686927282772188
1.5502797105266808	1.6868753449984988
1.5503442476221363	1.6868195260853445
1.5504733218130475	1.6867009484668265
1.5505378589085033	1.6866369633538616
1.5506023960039588	1.6865718992179497
1.55073147019487	1.6864238387179804
1.5507960072903257	1.686342661265913
1.5508605443857812	1.686249050489736
1.5509896185766925	1.6860567685329062
1.5510541556721482	1.6859550300842545
1.5511186927676037	1.685853291635605
1.551247766958515	1.6856786122582768
1.5513123040539707	1.6855944275561427
1.5513768411494262	1.685524242289689
1.5515059153403374	1.6853866433024078
1.55176406372216	1.6851389862361807
1.5518286008176156	1.6850788633613343
1.5518931379130712	1.685022913614912
1.5520222121039824	1.6849120735843477
1.5520867491994381	1.684857961022172
1.5521512862948939	1.6848038484599963
1.552280360485805	1.6846772820464473
1.5523406134981461	1.6846147516604468
1.552400866510487	1.684545573793437
1.552461119522828	1.684471772461884
1.552521372535169	1.6843979711303305
1.55258162554751	1.6843293348562223
1.552641878559851	1.684268366273268
1.5527021315721918	1.6842073976903154
1.5527623845845329	1.684152524959758
1.552822637596874	1.6841198839368814
1.5528828906092147	1.6840872429140055
1.5529431436215557	1.684055116306337
1.5530033966338967	1.6840409178563767
1.5530636496462378	1.6840267194064158
1.5531239026585788	1.6840125209564556
1.5531841556709196	1.6840306983307394
1.5532444086832606	1.684055015290803
1.5533046616956017	1.6840793322508678
1.5533649147079425	1.6841461741242314
1.5534251677202835	1.68423558402911
1.5534854207326245	1.6843249939339897
1.5535456737449655	1.6844541893132037
1.5536059267573066	1.6846289764123836
1.5536661797696474	1.6848037635115627
1.5537264327819884	1.684991788897143
1.5537866857943294	1.6852140765122745
1.5538469388066702	1.6854363641274042
1.5539071918190113	1.6856444865513307
1.5539674448313523	1.6857117922115132
1.5540276978436933	1.6857790978716947
1.5540879508560344	1.6858464035318765
1.5541482038683752	1.6857899007429389
1.5542084568807162	1.6857202653331813
1.5542687098930572	1.6856506299234242
1.554328962905398	1.6855446399202896
1.554389215917739	1.685424286708346
1.55444946893008	1.6853039334964026
1.554509721942421	1.685186029617061
1.5545699749547621	1.6850703021279985
1.554630227967103	1.6849545746389376
1.554690480979444	1.6848472103029515
1.554750733991785	1.6847559219073904
1.5548109870041258	1.6846646335118298
1.5548712400164668	1.6845846145626417
1.5549314930288078	1.6845660768005257
1.5549917460411489	1.6845475390384088
1.55505199905349	1.6845290012762926
1.5551122520658307	1.6845757229641933
1.5551725050781717	1.6846246294154963
1.5552327580905128	1.6846735358667981
1.5552930111028536	1.6847570979838196
1.5553532641151946	1.6848504172615082
1.5554135171275356	1.684943736539197
1.5554737701398766	1.6850503667716128
1.5555340231522177	1.6851661325191276
1.5555942761645585	1.6852818982666418
1.5556545291768995	1.6853875825964164
1.5557147821892405	1.6854784995201593
1.5557750352015813	1.6855694164439015
1.5558352882139224	1.6856566561157118
1.5558955412262634	1.6857307366756882
1.5559557942386044	1.6858048172356646
1.5560160472509454	1.685875432077106
1.5560763002632862	1.6858381195932388
1.5561365532756273	1.6858008071093717
1.5561956221965176	1.6857642278899745
1.5562546911174078	1.6855723793054747
1.556313760038298	1.6853465941653092
1.556372828959188	1.685120809025143
1.5564318978800782	1.6848118812610455
1.5564909668009685	1.6844400899066607
1.556550035721859	1.6840682985522761
1.556609104642749	1.683724149094403
1.5566681735636392	1.6834392123898945
1.5567272424845293	1.6831542756853852
1.5567863114054195	1.6828788162774528
1.5568453803263098	1.6827351977874678
1.5569044492472002	1.682591579297483
1.5569635181680903	1.682447960807499
1.5570225870889804	1.6823532007556903
1.5570816560098706	1.682269467168382
1.5571407249307607	1.6821857335810733
1.557199793851651	1.6821353937719516
1.5572588627725414	1.682110797580185
1.5573179316934316	1.6820862013884184
1.5573770006143217	1.6820722143928215
1.5574360695352119	1.6820814604048
1.557495138456102	1.6820907064167785
1.5575542073769924	1.682103253719643
1.5576132762978827	1.6821654908272687
1.5576723452187728	1.6822277279348954
1.557731414139663	1.6822899650425218
1.5577904830605531	1.6823664702529326
1.5578495519814433	1.6824462982431962
1.5579086209023336	1.6825261262334597
1.557967689823224	1.6825627019262304
1.5580267587441141	1.6825652821806512
1.5580858276650043	1.6825678624350708
1.5581448965858944	1.6825516212087148
1.5582039655067845	1.6824932363768463
1.5582630344276749	1.6824348515449767
1.5583221033485652	1.682375299829241
1.5583811722694554	1.6822966335091605
1.5584402411903455	1.6822179671890805
1.5584993101112357	1.6821393008690004
1.5585583790321258	1.6820427268254707
1.5586174479530162	1.6819418519453657
1.5587355857947967	1.6817412950718413
1.5587946547156868	1.6816425689480128
1.558853723636577	1.681543842824184
1.5589718614783574	1.681369700509314
1.5590309303992478	1.6812888506351487
1.559089999320138	1.681210351501325
1.559149068241028	1.6811740486311793
1.5592081371619182	1.6811377457610326
1.5592672060828083	1.6811014428908864
1.5593262750036987	1.6810829623875536
1.559385343924589	1.6810688935983449
1.5594444128454792	1.6810548248091348
1.5595034817663693	1.6810500069362269
1.5595625506872595	1.681052746149337
1.5596216196081496	1.6810554853624482
1.55968068852904	1.681063125902362
1.5597397574499303	1.6810822467481277
1.5597988263708205	1.681101367593893
1.5599169642126007	1.6811452099463533
1.5599810490253678	1.6811717523716707
1.5600451338381351	1.6811982947969881
1.5601092186509025	1.6812506507970075
1.5601733034636696	1.681303825564428
1.5602373882764367	1.681357000331849
1.560301473089204	1.6814535314961774
1.5603655579019713	1.6815512870767988
1.5604296427147384	1.681649042657418
1.5604937275275055	1.6817845407681642
1.5605578123402728	1.6819209743782788
1.5606218971530401	1.682057407988394
1.5606859819658072	1.6822297124663252
1.5607500667785745	1.6824027829699515
1.5608141515913418	1.6825758534735773
1.5609423212168763	1.6829838315614285
1.5610064060296436	1.6831880955814025
1.5610704908424107	1.6833977468156527
1.5611986604679453	1.6838172061712653
1.5612627452807124	1.6840113992073518
1.5613268300934797	1.6842054182667925
1.5614549997190141	1.6845513570620794
1.5615190845317812	1.6847029460311227
1.5615831693445485	1.6848545350001665
1.5616472541573159	1.684943920048369
1.561711338970083	1.6850330228266088
1.56177542378285	1.685122125604849
1.5618395085956174	1.6851236279320467
1.5619035934083847	1.685125021582067
1.5619676782211518	1.6851263738238456
1.5620317630339189	1.6851074612584063
1.5620958478466862	1.6850885486929679
1.5621599326594535	1.6850695865826903
1.5622240174722206	1.685041356601991
1.5622881022849877	1.685013126621291
1.562352187097755	1.6849848406434118
1.5624162719105223	1.684950096104439
1.5624803567232894	1.684915351565466
1.5625444415360565	1.6848803823356153
1.5626085263488239	1.6848267147903513
1.5626726111615912	1.6847730472450877
1.5627366959743583	1.684719179702022
1.5628007807871256	1.6846523129041453
1.562864865599893	1.684585446106268
1.5629930352254273	1.6844332887733229
1.5630571200381946	1.6843483316512615
1.5631212048509617	1.6842629737847152
1.563185289663729	1.6841595565882632
1.5632493744764964	1.6840561393918116
1.5633134592892635	1.6839520114242836
1.5633775441020308	1.683820148557216
1.563441628914798	1.6836882856901485
1.5635057137275652	1.6835556800610083
1.5635697985403323	1.6833975388913014
1.5636338833530996	1.6832393977215934
1.563762052978634	1.6829178274255754
1.5640183922297028	1.6822690505040536
1.5640781929593555	1.6821186661688945
1.564137993689008	1.6819706866400408
1.564257595148313	1.681674880476526
1.5644967980669233	1.6810994576478644
1.564556598796576	1.680963261358547
1.5646163995262286	1.6808270650692285
1.5647360009855338	1.680575890088276
1.564975203904144	1.6801160307649512
1.5650350046337964	1.6800069230964825
1.565094805363449	1.6799017836448196
1.5652144068227543	1.679692303262903
1.5654536097413647	1.6792848577996082
1.5655134104710173	1.6791849010713509
1.56557321120067	1.6790862311783674
1.565692812659975	1.678893603242636
1.5657526133896273	1.6788020121077099
1.56581241411928	1.6787189305214225
1.5658722148489326	1.6786358489351354
1.5659320155785852	1.6785647579606227
1.5659918163082378	1.6785149308528742
1.5660516170378904	1.6784651037451248
1.566111417767543	1.678430285705995
1.5661712184971954	1.67842166650703
1.5662310192268478	1.6784130473080652
1.5662908199565004	1.6784082554937971
1.566350620686153	1.678410040065081
1.5664104214158057	1.678411824636365
1.5664702221454583	1.6784164988602448
1.566530022875111	1.6784260609129253
1.5665898236047635	1.6784356229656052
1.566649624334416	1.6784493709495858
1.5667094250640683	1.67847008961146
1.566769225793721	1.678490808273333
1.5668290265233735	1.6785150029231481
1.5668888272530261	1.6785448965921745
1.5669486279826788	1.6785747902612007
1.5670084287123314	1.6786082440985055
1.567068229441984	1.6786474451414213
1.5671280301716364	1.6786866461843386
1.5671878309012888	1.6787308654162982
1.5672476316309414	1.6787830613257597
1.5673672330902466	1.6788839804709466
1.5674270338198992	1.6789272680585592
1.5674868345495518	1.6789705556461718
1.5675466352792045	1.6790039925740594
1.567606436008857	1.6790222454520902
1.5676662367385097	1.6790404983301215
1.5677260374681623	1.679048051292606
1.567785838197815	1.6790393615138193
1.5678456389274673	1.679030671735033
1.567910455548997	1.6790165127257224
1.5679752721705267	1.6789964931169943
1.5680400887920563	1.6789764735082664
1.5681049054135858	1.6789529567205572
1.5681697220351154	1.6789278145001378
1.568234538656645	1.6789026722797171
1.5682993552781745	1.678872580258245
1.5683641718997041	1.6788420474233807
1.5684289885212337	1.6788114543029473
1.5684938051427633	1.6787805293846578
1.5686234383858224	1.6787189908320446
1.5688827048719407	1.6786038721786967
1.5689475214934703	1.678577059575708
1.5690123381149998	1.6785504631683241
1.569141971358059	1.6784970667200023
1.5692067879795886	1.6784676496224677
1.5692716046011181	1.6784382325249312
1.5694012378441773	1.678370683010466
1.5694660544657069	1.6783347199963554
1.5695308710872364	1.6782948735459415
1.569595687708766	1.6782520607658853
1.5696605043302956	1.6782092479858288
1.5697253209518252	1.6781607589867324
1.5697901375733547	1.6781108728215584
1.5698549541948843	1.6780598340149842
1.5699197708164139	1.6779796206414783
1.5699845874379434	1.6778994072679736
1.570049404059473	1.6778120760712905
1.5701142206810026	1.6777058413724628
1.5701790373025322	1.677599606673634
1.5702438539240617	1.6774974599537913
1.5703086705455913	1.6773992555544823
1.5703734871671209	1.6773010511551738
1.5704383037886505	1.677221740850695
1.57050312041018	1.677148911258339
1.5705679370317096	1.6770760816659818
1.5706327536532392	1.6770211372819805
1.5706975702747688	1.676966555448724
1.5707623868962983	1.6769150336725434
1.570827203517828	1.6768746409079462
1.5708920201393575	1.6768342481433491
1.570956836760887	1.6767987806071147
1.5710216533824166	1.6767693038251554
1.5710864700039462	1.6767398270431964
1.5711512866254758	1.676718243336838
1.5712161032470053	1.6767002603410646
1.571280919868535	1.6766822773452914
1.5713457364900645	1.676674510555869
1.571410553111594	1.6766676049601894
1.5714753697331236	1.6766615543624839
1.5715401863546532	1.6766600674196726
1.5716050029761828	1.6766585804768612
1.5716698195977123	1.676655790211845
1.571734636219242	1.6766509896185398
1.5717994528407715	1.676646189025236
1.571864269462301	1.6766376501040958
1.5719290860838306	1.6766269048092717
1.5719939027053604	1.6766161595144464
1.5720575352354391	1.6766068268169962
1.572121167765518	1.6765976890727254
1.572184800295597	1.6765891754499198
1.5722484328256758	1.676593621144712
1.5723120653557547	1.6765980668395042
1.5723756978858334	1.6766069101410592
1.572439330415912	1.676630472833281
1.572502962945991	1.6766540355255037
1.57256659547607	1.6766896835784355
1.5726302280061486	1.6767424291010864
1.5726938605362273	1.6767951746237375
1.5727574930663062	1.6768488540343045
1.572821125596385	1.6769031606812503
1.5728847581264638	1.6769574673281966
1.5729483906565425	1.6769782727321694
1.5730120231866214	1.6769897555739819
1.5730756557167003	1.6770012384157944
1.573139288246779	1.676984024228364
1.5732029207768576	1.6769658120953272
1.5732665533069365	1.676947382611989
1.5733301858370154	1.6769277261248319
1.5733938183670944	1.676908069637673
1.5734574508971733	1.6768938794160788
1.573521083427252	1.6768905610162963
1.5735847159573306	1.676887242616514
1.5736483484874095	1.6768994537816904
1.5737119810174884	1.6769260770191554
1.5737756135475673	1.6769527002566202
1.5738392460776462	1.6770298855466115
1.573902878607725	1.6771284575879706
1.5739665111378036	1.6772270296293301
1.5740301436678825	1.6773882464813301
1.5740937761979614	1.6775574567821916
1.57415740872804	1.6777294783018968
1.5742210412581188	1.677938322917887
1.5742846737881977	1.6781471675338768
1.5743483063182766	1.6783373404598738
1.5744119388483555	1.6784729679750074
1.5744755713784344	1.678608595490141
1.574539203908513	1.6787079164368301
1.5746028364385918	1.678760861290367
1.5746664689686707	1.6788138061439044
1.5747301014987496	1.6788311224227115
1.5747937340288285	1.6788268965979578
1.5748573665589074	1.6788226707732044
1.574920999088986	1.678817123351834
1.5749846316190648	1.6788112604408376
1.5750482641491437	1.6788053975298414
1.5751118966792226	1.6788352078922042
1.5751755292093013	1.6788653286087223
1.57523916173938	1.678913970186148
1.5753027942694589	1.6790496443018401
1.5753664267995378	1.6791853184175325
1.5754300593296167	1.6793756146508478
1.5754936918596956	1.6796632052409608
1.5755573243897742	1.6799507958310718
1.575620956919853	1.6802011335363365
1.5756845894499318	1.6804201995716908
1.5757482219800107	1.6806392656070452
1.5758118545100896	1.6806444685928583
1.5758754870401686	1.6805696585591166
1.5759391195702472	1.6804948485253743
1.576002752100326	1.6802962122222265
1.5760663846304048	1.6800856011677987
1.576125733077369	1.6798871324398497
1.5761850815243332	1.6796242333761109
1.5763037784182614	1.6790984352486336
1.5763631268652256	1.6788199304822633
1.5764224753121896	1.678536436723617
1.576541172206118	1.677971368508585
1.5766005206530822	1.6776918332300035
1.5766598691000464	1.6774122979514217
1.5767192175470106	1.6771471945791683
1.5767785659939748	1.6769357461325318
1.576837914440939	1.6767242976858954
1.5768972628879032	1.6765128492392591
1.5769566113348672	1.6763862325921726
1.5770159597818314	1.6762651202969399
1.5770753082287956	1.6761440080017078
1.5771346566757596	1.6760540820978096
1.5771940051227238	1.6759797840568793
1.577253353569688	1.6759054860159472
1.5773127020166522	1.6758379824557368
1.5773720504636164	1.6757809609555583
1.5774907473575448	1.6756674811125705
1.577550095804509	1.6756151376709805
1.5776094442514732	1.6755627942293918
1.5776687926984372	1.6755104507878018
1.5777281411454014	1.6754697043543048
1.5777874895923656	1.6754310448987115
1.5778468380393296	1.6753923854431172
1.577965534933258	1.6753268431429267
1.5780248833802222	1.6752956628360391
1.5780842318271864	1.6752701199709954
1.5781435802741506	1.6752576254189857
1.5782029287211148	1.6752451308669778
1.578262277168079	1.6752324350640675
1.5783216256150432	1.6752129531592694
1.5783809740620072	1.675193471254471
1.5784403225089714	1.6751739893496733
1.5784996709559356	1.675144119213594
1.5785590194028996	1.6751108945721211
1.5786183678498638	1.6750776699306487
1.578677716296828	1.6750404473044256
1.5787370647437922	1.6749989454656706
1.5787964131907564	1.674957443626916
1.5789151100846848	1.6748690614141997
1.578974458531649	1.6748231149339154
1.5790338069786132	1.6747771684536317
1.5791525038725414	1.6746833820032951
1.5792118523195056	1.6746364580975348
1.5792712007664695	1.674593471964869
1.5793305492134337	1.6745524755257397
1.579389897660398	1.6745114790866116
1.5794492461073621	1.6744765292913026
1.5795085945543264	1.6744509803725978
1.5795679430012906	1.6744254314538929
1.5796272914482548	1.6744011485872876
1.579686639895219	1.6743862803881766
1.5797459883421832	1.674371412189065
1.5798053367891471	1.6743565439899544
1.5798646852361113	1.6743251867131723
1.5799290495749525	1.6742879150364647
1.5799934139137939	1.6742506433597564
1.5801221425914762	1.6741639530197412
1.5801865069303174	1.6741197870929134
1.5802508712691585	1.6740797312067837
1.5803152356079997	1.6740410890710635
1.5803795999468409	1.6740024469353432
1.580443964285682	1.6739693498827983
1.5805083286245232	1.6739383432669739
1.5805726929633643	1.6739073366511497
1.5806370573022055	1.6738840338808725
1.5807014216410467	1.673863902525938
1.5807657859798878	1.6738437711710046
1.580830150318729	1.6738435859095155
1.5808945146575701	1.6738523392008826
1.5809588789964113	1.6738610924922492
1.5810232433352525	1.6738752308513427
1.5810876076740936	1.6738919892545647
1.5811519720129348	1.6739087476577872
1.581216336351776	1.6738989925870902
1.581280700690617	1.6738752640059016
1.5813450650294585	1.6738515354247128
1.5814094293682996	1.6738133163227134
1.5814737937071408	1.6737668405512227
1.5815381580459822	1.6737203647797332
1.5816668867236645	1.673619223985336
1.5817312510625057	1.6735676905764385
1.5817956154013468	1.6735164417808739
1.5819243440790292	1.673414321551202
1.5819887084178703	1.6733681193973764
1.5820530727567115	1.6733253847487917
1.5821174370955526	1.6732826501002074
1.5821818014343938	1.6732549805439467
1.582246165773235	1.6732388783496563
1.5823105301120761	1.6732227761553644
1.5823748944509173	1.6732095296776333
1.5824392587897584	1.6731986402886538
1.5825036231285996	1.6731877508996742
1.5825679874674408	1.6731704656592596
1.582632351806282	1.673147508346361
1.582696716145123	1.673124551033463
1.5827610804839642	1.6730997290596012
1.5828254448228054	1.6730731308848166
1.5828898091616468	1.6730465327100328
1.582954173500488	1.6730137473159181
1.583018537839329	1.6729746322284627
1.5830829021781705	1.6729355171410074
1.5831472665170117	1.6728861824498742
1.5832116308558528	1.672825618751332
1.583275995194694	1.6727650550527893
1.5833403595335351	1.6727011476722504
1.5834690882112175	1.6725654390933034
1.5835334525500586	1.6724939570665955
1.5835978168888998	1.672417872701655
1.583726545566582	1.6722666859264121
1.5837909099054233	1.6721929232373398
1.5838552742442644	1.6721191605482673
1.5839840029219467	1.6719903403112215
1.5840440831776732	1.671933913412126
1.5841041634333997	1.671882148922643
1.5841642436891261	1.6718428459474555
1.5842243239448528	1.671803542972267
1.5842844042005795	1.6717649671451098
1.584344484456306	1.6717441925786645
1.5844045647120324	1.671723418012219
1.5844646449677589	1.6717026434457727
1.5845247252234853	1.6716987749794505
1.584584805479212	1.6716989701176224
1.5846448857349387	1.6716991652557938
1.5847049659906651	1.6717120571682726
1.5847650462463916	1.6717344035395272
1.584825126502118	1.6717567499107815
1.5848852067578445	1.6718056882147485
1.5849452870135712	1.6719062102099653
1.5850053672692979	1.672006732205182
1.5850654475250243	1.6721089455079539
1.5851255277807508	1.6722252554136132
1.5851856080364772	1.672341565319274
1.5852456882922037	1.6724578752249328
1.5853057685479304	1.6725376786331445
1.585365848803657	1.6726122237347767
1.5854259290593835	1.6726867688364082
1.58548600931511	1.6727441464301354
1.5855460895708364	1.6727919119727306
1.5856662500822896	1.67288401143604
1.5857263303380162	1.6729233669247867
1.5857864105937427	1.6729627224135326
1.5859065711051956	1.6730455706769318
1.585966651360922	1.67308844723469
1.5860267316166485	1.6731313237924472
1.586086811872375	1.6731937988147012
1.5861468921281017	1.6732574810025411
1.5862069723838284	1.6733211631903813
1.5862670526395548	1.6734052985359213
1.5863271328952813	1.673497830680894
1.5863872131510077	1.6735903628258668
1.5864472934067342	1.673696401389376
1.5865073736624609	1.6738173131474048
1.586627534173914	1.6740604419072156
1.58686785519682	1.6745656150985628
1.5869279354525467	1.6746919313077624
1.5869880157082732	1.674818247516961
1.587108176219726	1.67507435387753
1.5871682564754526	1.675202625220383
1.5872283367311792	1.6753290869351973
1.5873484972426324	1.6755789741478107
1.5874085774983588	1.6756966758835705
1.5874686577540853	1.6757983166414792
1.5875287380098118	1.6758999573993882
1.5875888182655384	1.6759987440891397
1.5876488985212651	1.6760636729545013
1.5877089787769916	1.6761286018198636
1.587769059032718	1.6761935306852256
1.5878291392884445	1.6761938932190432
1.587894235436048	1.676181425564452
1.5879593315836515	1.6761689579098595
1.5880244277312552	1.6761036242303418
1.5880895238788586	1.6760247178980412
1.588154620026462	1.6759458115657406
1.5882197161740657	1.6758368800933137
1.5882848123216693	1.6757209878111394
1.5883499084692727	1.675605095528965
1.5884150046168761	1.675466304684801
1.5884801007644798	1.6753227533098607
1.5886102930596868	1.6750330909662792
1.5886753892072905	1.6748865067984557
1.588740485354894	1.6747406212624933
1.5888055815024975	1.6746061606353082
1.5888706776501011	1.6744717000081226
1.5889357737977048	1.67434867416082
1.5890008699453082	1.6742563647971993
1.5890659660929118	1.6741640554335762
1.5891310622405155	1.6740982850781825
1.589196158388119	1.6740607028528884
1.5892612545357225	1.6740231206275957
1.5893263506833262	1.6740200803731502
1.5893914468309296	1.6740319436422473
1.589456542978533	1.6740438069113441
1.5895216391261366	1.6740981977029936
1.5895867352737403	1.6741566797383896
1.5896518314213437	1.6742181424313138
1.5897169275689471	1.6743003003967276
1.5897820237165508	1.6743824583621423
1.5898471198641544	1.6744785663628967
1.5899122160117578	1.6746018085115832
1.5899773121593612	1.6747250506602704
1.5900424083069649	1.6748817079555096
1.5901075044545685	1.6750653533498443
1.590172600602172	1.6752489987441785
1.5902376967497753	1.675517692016441
1.590302792897379	1.675812242215494
1.5903678890449826	1.6761067924145465
1.590432985192586	1.6765130010883713
1.5904980813401894	1.676921429434843
1.590563177487793	1.677305854963469
1.5906282736353967	1.6775906606386621
1.5906933697830001	1.6778754663138533
1.5907584659306035	1.678047542773756
1.5908235620782072	1.6780559263730348
1.5908886582258108	1.6780643099723123
1.5909537543734142	1.6780017171033852
1.5910188505210177	1.6778958931480852
1.5910839466686213	1.6777900691927843
1.591149042816225	1.6776423295190723
1.5912141389638284	1.6774863144743697
1.5912792351114318	1.677327299513579
1.5913443312590354	1.677109780902103
1.5914745235542425	1.6766704969300457
1.5915396197018459	1.676436795904204
1.5916047158494495	1.6762030948783615
1.5917349081446566	1.6757078734716644
1.5918000042922602	1.6754553257101474
1.5918651004398638	1.6752327736950627
1.5919301965874673	1.6750237146021938
1.591995292735071	1.6748146555093244
1.5920592047912239	1.6747017293565987
1.5921231168473766	1.6745988799674614
1.5921870289035294	1.6745033092000774
1.5922509409596821	1.6745148459245105
1.5923148530158349	1.6745263826489432
1.5923787650719876	1.67454951042226
1.5924426771281404	1.6746124114967613
1.592506589184293	1.6746753125712632
1.5925705012404459	1.674758892112035
1.5926344132965986	1.6748751301896925
1.5926983253527514	1.6749913682673507
1.592762237408904	1.6751173992603867
1.5928261494650569	1.67525145151899
1.5928900615212096	1.6753855037775927
1.593017885633515	1.6756793507835583
1.5930817976896678	1.675828441676377
1.5931457097458206	1.675989650540773
1.593273533858126	1.6763155860280918
1.5933374459142788	1.6764790218725099
1.5934013579704316	1.676642457716927
1.5935291820827373	1.6769812858699373
1.5935930941388903	1.677154703310878
1.593657006195043	1.6773347854423684
1.5937848303073485	1.67771865850849
1.5938487423635013	1.677929041451109
1.593912654419654	1.6781563217967037
1.5940404785319595	1.6786321750929878
1.5941043905881123	1.6788905874966047
1.594168302644265	1.6791489999002223
1.5942961267565705	1.6797325466259616
1.5943600388127233	1.6800273727997463
1.594423950868876	1.6803555554517655
1.5945517749811817	1.6810071425234332
1.5946156870373347	1.681307224283065
1.5946795990934874	1.6816073060426961
1.5947435111496402	1.6818409226464568
1.594807423205793	1.6819408501855253
1.5948713352619457	1.6820407777245945
1.5949352473180984	1.6820098243295074
1.5949991593742512	1.6818448648538773
1.595063071430404	1.6816799053782456
1.5951269834865567	1.6813981325413612
1.5951908955427094	1.6810551398077604
1.595318719655015	1.6803173864455478
1.5955743678796261	1.6787334093327615
1.5960856643288484	1.675727455732584
1.5961452923018866	1.6753893112595752
1.5962049202749247	1.6750592701967084
1.596324176221001	1.674413573496422
1.5965626881131534	1.6731833203230448
1.5966223160861914	1.6728872313452452
1.5966819440592297	1.6725911423674447
1.5968012000053058	1.6720297596651204
1.5970397118974584	1.6709972660792312
1.5970993398704965	1.6707562085739793
1.5971589678435345	1.6705277696809446
1.5972185958165728	1.6702993307879088
1.5972782237896108	1.6700807726776765
1.5973378517626489	1.6698878045280443
1.5973974797356871	1.6696948363784105
1.5974571077087252	1.669515247845943
1.5975167356817632	1.66937880686228
1.5975763636548015	1.6692423658786153
1.5976359916278395	1.6691147967297468
1.5976956196008776	1.6690238930439014
1.5977552475739158	1.6689329893580551
1.597814875546954	1.6688528560655886
1.597874503519992	1.668832366541805
1.5979341314930302	1.6688118770180214
1.5979937594660683	1.6687996378692944
1.5980533874391063	1.6688534159189417
1.5981130154121446	1.6689071939685907
1.5981726433851826	1.6689678195240594
1.5982322713582207	1.6691205185683127
1.598291899331259	1.669273217612567
1.598351527304297	1.6694303019071253
1.598411155277335	1.6697433153482009
1.5984707832503733	1.6700563287892767
1.5985304112234113	1.6703693422303514
1.5985900391964494	1.6710128617843505
1.5986496671694876	1.6716612488976776
1.5987092951425257	1.6723096360110032
1.5987689231155637	1.673312485688516
1.598828551088602	1.6743365147109641
1.598947807034678	1.6764227790321633
1.5990074350077164	1.6774891770717741
1.5990670629807544	1.6785555751113814
1.5991863189268307	1.6804996795018552
1.5992459468998688	1.6814646239853959
1.5993055748729068	1.6822766181253943
1.599365202845945	1.6830545850747942
1.5994248308189831	1.683832552024191
1.5994844587920212	1.6844329024622324
1.5995440867650594	1.6849820254014516
1.5996037147380975	1.6855311483406699
1.5996633427111355	1.6857223651010786
1.5997229706841738	1.6857840625479363
1.5997825986572118	1.6858457599947931
1.5998422266302499	1.6851193461243694
1.5999018546032882	1.684042830144746
1.5999664984682034	1.6828757578794984
1.6000311423331184	1.680818219093195
1.6000957861980334	1.678472113366154
1.6001604300629486	1.6761260076391045
1.6002250739278638	1.6740173873773
1.600289717792779	1.6719214217565799
1.6003543616576943	1.6700005505443893
1.6004190055226093	1.6687864205270848
1.6004836493875243	1.6675722905097812
1.6005482932524395	1.6665214311309589
1.6006129371173548	1.6656719856950286
1.60067758098227	1.6648225402590984
1.6007422248471852	1.6641746144216678
1.6008068687121002	1.6636143551897835
1.6008715125770152	1.6630540959578985
1.6009361564419304	1.6628463577779682
1.6010008003068457	1.6626587433003024
1.6010654441717607	1.6624848144187216
1.6011300880366757	1.6623673304868323
1.601194731901591	1.6622498465549422
1.6012593757665061	1.6621372854649725
1.6013240196314211	1.6620308817393423
1.6013886634963361	1.661924478013711
1.6014533073612514	1.6618156470704344
1.6019704582805725	1.6606760409435213
1.6020351021454875	1.6605108261186492
1.6020997460104027	1.660345611293777
1.6022290337402332	1.6600272199255617
1.6022936776051484	1.6598691282331943
1.6023583214700634	1.659723129908388
1.6024876091998936	1.6594335125375062
1.6025522530648089	1.6592926134814874
1.6026168969297239	1.6591517144254684
1.6026815407946389	1.6590191210401202
1.602746184659554	1.6588972077970132
1.6028108285244693	1.6587752945539052
1.6028754723893843	1.6586710707690968
1.6029401162542993	1.6585749208425782
1.6030047601192146	1.6584787709160578
1.6030694039841298	1.6583986398447574
1.6031340478490448	1.6583196084484702
1.603263335578875	1.658172094655588
1.6033279794437902	1.6581019660592553
1.6033926233087055	1.658036490517405
1.6035219110385357	1.6579176732526453
1.6035865549034507	1.6578624456719318
1.603651198768366	1.6578091568278635
1.6037158426332812	1.657755867983796
1.6037804864981964	1.6577332085168939
1.6038451303631116	1.6577127715107483
1.6039097742280266	1.6576902365667605
1.6039744180929416	1.6576582404149949
1.6040390619578568	1.6576262442632275
1.6040994217396574	1.65758993491536
1.6041597815214579	1.6575435725037513
1.6042201413032582	1.6574972100921426
1.6042805010850587	1.657461950500593
1.6043408608668592	1.6574405868220392
1.6044012206486595	1.657419223143486
1.60446158043046	1.6574208727915154
1.6045219402122606	1.657445717057905
1.604582299994061	1.6574705613242935
1.6046426597758616	1.6575050871636592
1.6047030195576621	1.6575474723768382
1.6047633793394627	1.657589857590017
1.6048237391212632	1.657637889160241
1.6048840989030637	1.6576895941889074
1.6050048184666645	1.6577981200831908
1.605065178248465	1.657857579349015
1.6051255380302654	1.6579170386148376
1.6051858978120659	1.6579974168227496
1.6052462575938664	1.658086188684005
1.605306617375667	1.6581749605452605
1.6053669771574675	1.6582906271352462
1.605427336939268	1.6584144385558723
1.6054876967210685	1.6585382499764987
1.605548056502869	1.65867475610883
1.6056084162846695	1.6588140214398954
1.6056687760664698	1.6589532867709593
1.6057291358482704	1.6591075818936938
1.605789495630071	1.6592640170796757
1.6058498554118712	1.659420452265656
1.6059102151936717	1.6596332235804203
1.6059705749754722	1.6598502833402093
1.6060309347572728	1.6600673430999995
1.6060912945390733	1.6604037408531926
1.6061516543208736	1.6607421820309767
1.6062120141026741	1.6610845578662032
1.6062723738844746	1.6615291453253047
1.606332733666275	1.661973732784404
1.606453453229876	1.6630077961815204
1.6065138130116765	1.6635851905123804
1.606574172793477	1.6642015117751983
1.6066345325752776	1.6650476007378177
1.606694892357078	1.665893689700437
1.6067552521388786	1.666773737768472
1.6068156119206791	1.6677906667396638
1.6068759717024794	1.6688075957108524
1.60693633148428	1.6697610225079367
1.6069966912660805	1.6705266371091523
1.6070570510478808	1.6712922517103654
1.6071174108296813	1.6718979701486711
1.6071777706114818	1.6721420423197395
1.6072381303932823	1.6723861144908083
1.6072984901750829	1.672552895336287
1.6073588499568834	1.6725825589663603
1.607419209738684	1.6726122225964342
1.6074795695204844	1.672587072252245
1.607539929302285	1.672484459337486
1.6076002890840853	1.6723818464227258
1.6076606488658858	1.6721381779576112
1.6077210086476863	1.6717343523688402
1.6077813684294866	1.6713305267800722
1.6078417282112871	1.6707609953341163
1.6079020879930876	1.6700398442434008
1.6079612636834373	1.6693328401362544
1.6080204393737871	1.668462665976387
1.608079615064137	1.6674576922116653
1.6081387907544866	1.6664527184469475
1.6081979664448363	1.665398913327421
1.608257142135186	1.6643039375650759
1.6083163178255355	1.6632089618027301
1.6083754935158854	1.6622500507372218
1.6084346692062352	1.6614082134809183
1.6084938448965849	1.6605663762246168
1.6085530205869345	1.6598602863543979
1.6086121962772841	1.6592733914047053
1.6086713719676338	1.6586864964550132
1.6087305476579836	1.6581817671001582
1.6087897233483335	1.657750661280052
1.6088488990386831	1.6573195554599478
1.6089080747290327	1.6569263587926808
1.6089672504193826	1.6565678247434072
1.6090264261097325	1.656209290694134
1.609085601800082	1.6558796727479752
1.6091447774904317	1.6555770346632144
1.6092039531807814	1.655274396578453
1.609263128871131	1.6550139369779526
1.6093223045614808	1.6547936349486236
1.6093814802518307	1.6545733329192933
1.6094406559421803	1.654401176099476
1.60949983163253	1.6542757929788308
1.6095590073228796	1.6541504098581847
1.6096181830132292	1.654072725845138
1.609677358703579	1.654042327388067
1.609736534393929	1.654011928930996
1.6097957100842786	1.6540115739631407
1.6098548857746282	1.6540416094678476
1.609914061464978	1.654071644972555
1.609973237155328	1.6541137230430651
1.6100324128456776	1.654168231252027
1.6100915885360272	1.654222739460988
1.6101507642263768	1.6542788018148786
1.6102099399167265	1.6543365010648687
1.6102691156070763	1.6543942003148584
1.6103282912974262	1.6544304603588351
1.6103874669877758	1.6544436786478713
1.6104466426781254	1.6544568969369084
1.610505818368475	1.6544395872380542
1.6105649940588247	1.654388797289341
1.6106241697491746	1.6543380073406273
1.6106833454395244	1.6542597068553253
1.610742521129874	1.6541506183736634
1.6108016968202237	1.654041529892002
1.6108608725105735	1.6538952398595088
1.6109200482009234	1.6537064638819499
1.610979223891273	1.6535176879043925
1.6110383995816226	1.6533120866607687
1.6110975752719725	1.6530868762161433
1.611215926652672	1.6526302810632947
1.6112751023430216	1.6523915527293844
1.6113342780333715	1.6521528243954722
1.611452629414071	1.651665793249304
1.6116893321754697	1.6507075311413726
1.6117535237576965	1.6504556572611688
1.6118177153399231	1.6502158373872775
1.61188190692215	1.6499760175133844
1.6119460985043768	1.6497447522308188
1.6120102900866033	1.6495397279346848
1.6120744816688302	1.6493347036385504
1.6122028648332836	1.6489668158507675
1.6122670564155102	1.6487957636252928
1.612331247997737	1.6486450775192447
1.6123954395799638	1.6485602371466317
1.6124596311621904	1.6484753967740193
1.6125238227444172	1.6484034852666132
1.612588014326644	1.648374511539461
1.6126522059088706	1.648345537812309
1.6127163974910974	1.6483266999057868
1.6127805890733242	1.6483424534317501
1.6128447806555508	1.6483582069577132
1.6129089722377776	1.6483641556718345
1.6129731638200044	1.6483357044030293
1.613037355402231	1.648307253134225
1.6131015469844578	1.6482719197065805
1.6131657385666847	1.6482117526230875
1.6132299301489113	1.6481515855395958
1.6132941217311378	1.6480860082401305
1.6133583133133647	1.6480003435001724
1.6134225048955915	1.647914678760215
1.613486696477818	1.647821999183442
1.6135508880600449	1.6477025076427512
1.6136150796422717	1.6475830161020601
1.613743462806725	1.6473768775297482
1.613807654388952	1.6472846980245992
1.6138718459711785	1.647200387928354
1.6139360375534053	1.6471480020134126
1.6140002291356321	1.64709561609847
1.6140644207178587	1.6470464125098898
1.6141286123000855	1.647010519949327
1.6141928038823123	1.6469746273887649
1.614256995464539	1.6469411700173016
1.6143211870467655	1.6469182212086324
1.6143853786289923	1.6468952723999637
1.6144495702112192	1.6468746481075274
1.6145137617934457	1.6468643789475932
1.6145779533756726	1.6468541097876597
1.6146421449578994	1.6468462526565186
1.614706336540126	1.6468494949887038
1.6147705281223528	1.6468527373208883
1.6148347197045796	1.6468595614130057
1.6148989112868062	1.6468834232796068
1.614963102869033	1.6469072851462083
1.6150272944512598	1.6469317464366244
1.6150914860334864	1.6469591573442122
1.6151556776157132	1.6469865682517997
1.61521986919794	1.6470125457777962
1.6152840607801666	1.6470312212246097
1.6153482523623932	1.6470498966714235
1.61541244394462	1.6470662854630622
1.6154766355268468	1.6470706045298138
1.6155408271090734	1.6470749235965654
1.6156050186913002	1.6470762185766061
1.615669210273527	1.6470609602450497
1.6157334018557536	1.647045701913493
1.6157975934379805	1.6470226668328574
1.6158575009370924	1.6469599315256007
1.6159174084362045	1.6468971962183439
1.6159773159353166	1.6468344609110872
1.6160372234344287	1.646702825174886
1.6160971309335408	1.6465668439262782
1.616157038432653	1.6464308626776691
1.616216945931765	1.6461899729706637
1.6162768534308771	1.6459084843386818
1.6163367609299892	1.6456269957066991
1.6163966684291013	1.6453111536216785
1.6164565759282135	1.644961135599621
1.6165164834273253	1.6446111175775648
1.6165763909264372	1.6442872933441928
1.6166362984255493	1.644030290852073
1.6166962059246615	1.643773288359953
1.6167561134237736	1.6435224025231747
1.6168160209228857	1.6433641863326807
1.6168759284219978	1.643205970142186
1.61693583592111	1.6430477539516908
1.616995743420222	1.6429244419491698
1.6170556509193341	1.6428076683684572
1.6171155584184462	1.6426908947877445
1.6171754659175583	1.6425931428182652
1.6172353734166702	1.6425069240341297
1.6172952809157821	1.6424207052499935
1.6173551884148942	1.6423813417767392
1.6174150959140063	1.6424114318835579
1.6174750034131185	1.642441521990377
1.6175349109122306	1.642488618451054
1.6175948184113427	1.6426115563507917
1.6176547259104548	1.6427344942505284
1.617714633409567	1.6428574321502663
1.617774540908679	1.6430309214973957
1.6178344484077911	1.6432063272198163
1.6178943559069032	1.6433817329422375
1.6179542634060153	1.6436150502632867
1.6180141709051274	1.6438683164819288
1.6180740784042396	1.6441215827005702
1.6181938934024636	1.644690362722858
1.6182538009015754	1.6449844711845936
1.6183137084006876	1.6452824823477459
1.6184335233989118	1.6458963403960531
1.6184934308980239	1.6462029531798903
1.618553338397136	1.6465061494762105
1.6186731533953602	1.647112542068848
1.6187330608944723	1.6473760737125858
1.6187929683935844	1.6476334166368896
1.6188528758926966	1.6478907595611942
1.6189127833918087	1.6481052985713105
1.6189726908909208	1.6482963141958775
1.6190325983900329	1.648487329820445
1.6191524133882569	1.648889495118887
1.6192123208873688	1.6490946334066845
1.6192722283864809	1.6493065975078516
1.619392043384705	1.6497831548277602
1.6194519508838172	1.6500214334877144
1.6195118583829293	1.6502662629285048
1.6195717658820414	1.650511183508773
1.6196316733811535	1.6507561040890406
1.6196965967721426	1.6509753899128405
1.6197615201631317	1.6511820100369283
1.6198264435541208	1.6513886301610157
1.6198913669451098	1.6515628358250092
1.619956290336099	1.6517296192161277
1.620021213727088	1.6518964026072467
1.620086137118077	1.6520228154628338
1.6201510605090663	1.6521416951117733
1.6202159839000556	1.6522605747607118
1.6202809072910447	1.6522893247500248
1.6203458306820337	1.6523048213391947
1.6204107540730228	1.6523203179283634
1.6204756774640119	1.6521432699887288
1.620540600855001	1.6519450331887935
1.62060552424599	1.651746796388858
1.620670447636979	1.6514586461957141
1.6207353710279682	1.6511637203503868
1.6208002944189572	1.6508687945050606
1.6209301412009354	1.6502733329187318
1.6209950645919244	1.649975543396441
1.6210599879829135	1.6497274178046943
1.6211249113739026	1.6494798932025234
1.6211898347648916	1.6492352101983148
1.6212547581558807	1.6491538249377398
1.6213196815468698	1.6490724396771648
1.6213846049378589	1.6490074942832187
1.621449528328848	1.649282228962634
1.621514451719837	1.649556963642049
1.621579375110826	1.6498585156578887
1.6216442985018151	1.6504897501144542
1.6217092218928044	1.6511209845710224
1.6217741452837937	1.6517891377614053
1.6218390686747828	1.6527743928293583
1.6219039920657718	1.6537596478973113
1.621968915456761	1.6547785971899909
1.62203383884775	1.656016538195632
1.622098762238739	1.6572544792012722
1.6222286090207172	1.6600756170667534
1.6222935324117063	1.6616105767748008
1.6223584558026953	1.6631635783548284
1.6224883025846735	1.6664219594999816
1.6225532259756625	1.6680136471502256
1.6226181493666516	1.6694727755038463
1.6226830727576407	1.6709319038574661
1.6227479961486297	1.6723153932164552
1.6228129195396188	1.6734714623427045
1.6228778429306079	1.674627531468954
1.622942766321597	1.6755361931588988
1.623007689712586	1.6758043675342127
1.623072613103575	1.6760725419095268
1.6231375364945642	1.676121281884166
1.6232024598855532	1.6756763242179182
1.6232673832765425	1.6752313665516692
1.6233323066675318	1.6745886329537738
1.6233972300585209	1.6735563940688423
1.62346215344951	1.6725241551839096
1.623527076840499	1.671391926405819
1.623592000231488	1.6700863607291496
1.6236569236224772	1.6687807950524807
1.6237867704044553	1.6658118247284446
1.6238505097039937	1.664278212686355
1.623914249003532	1.6627550737628265
1.6240417276026087	1.659740922842085
1.6241054669021469	1.6583301397145596
1.6241692062016853	1.6569919068736205
1.6242329455012237	1.6556536740326822
1.624296684800762	1.6545643911468302
1.6243604241003005	1.6535598940982512
1.6244241633998386	1.6525553970496754
1.6244879026993768	1.6518078486765748
1.6245516419989152	1.6510821617396736
1.6246153812984536	1.6503880655748013
1.624679120597992	1.6499872821550876
1.6247428598975304	1.6495864987353746
1.6248065991970686	1.649244311554946
1.6248703384966068	1.649058266861739
1.6249340777961452	1.648872222168531
1.6249978170956836	1.6487815621213335
1.625061556395222	1.6488081859375903
1.6251252956947604	1.6488348097538468
1.6251890349942986	1.6488884795151384
1.6252527742938367	1.6489584354793747
1.6253165135933751	1.649028391443611
1.6253802528929135	1.6490648419207155
1.625443992192452	1.6490929053054673
1.6255077314919903	1.649120968690219
1.6255714707915285	1.648879645230271
1.6256352100910667	1.6486315379935252
1.625698949390605	1.6482915860369556
1.6257626886901435	1.647435546804554
1.625826427989682	1.6465795075721528
1.6258901672892203	1.6456725708981137
1.6259539065887585	1.6446607477947592
1.6260176458882967	1.643648924691404
1.626081385187835	1.6427262929421238
1.6261451244873735	1.6418920147799543
1.6262088637869119	1.6410577366177843
1.6262726030864503	1.6403853954467444
1.6263363423859885	1.639789962292129
1.6264000816855266	1.6391945291375136
1.626463820985065	1.6387476372923322
1.6265275602846034	1.6383262131796412
1.6265912995841418	1.6379064205201055
1.6266550388836802	1.637540710991974
1.6267187781832184	1.637175001463844
1.626846256782295	1.6364694436388085
1.6269099960818334	1.6361251970787172
1.6269737353813718	1.635797407694708
1.6271012139804484	1.6351954028436533
1.6271649532799866	1.6349082029159565
1.627228692579525	1.634632015961094
1.6273561711786018	1.6341148613940362
1.6274199104781402	1.6338867983953866
1.6274836497776783	1.633658735396737
1.6275473890772165	1.6334720299699916
1.627611128376755	1.6332895406871593
1.6276748676762933	1.6331098596126705
1.6277386069758317	1.6329611519107652
1.6278023462753701	1.6328124442088596
1.6278660855749083	1.632671914752342
1.627925540791332	1.6325626822440946
1.6279849960077555	1.6324534497358474
1.6281039064406029	1.6322518627500884
1.6281633616570266	1.6321561375806344
1.6282228168734503	1.632061495482007
1.6283417273062977	1.6318798168315003
1.6284011825227214	1.6317903910939928
1.628460637739145	1.6317068456233415
1.6285200929555688	1.6316233001526912
1.6285795481719925	1.6315412791114536
1.6286390033884162	1.6314669205284622
1.6286984586048399	1.6313925619454708
1.6287579138212636	1.6313214126186333
1.6288173690376873	1.631270298500905
1.628876824254111	1.631219184383177
1.6289362794705347	1.631169503577339
1.6289957346869584	1.6311313964589982
1.629055189903382	1.6310932893406582
1.6291146451198057	1.6310556928575317
1.6291741003362294	1.6310237883787082
1.629233555552653	1.6309918838998845
1.6292930107690766	1.630961035681819
1.6293524659855003	1.6309485279682716
1.6294119212019238	1.6309360202547232
1.6294713764183475	1.6309239817066874
1.6295308316347712	1.6309291213803863
1.629590286851195	1.6309342610540842
1.6296497420676186	1.6309394007277818
1.6297091972840423	1.6309599782630964
1.629768652500466	1.6309805756524356
1.6298281077168897	1.631001173041774
1.6298875629333134	1.631039634028634
1.629947018149737	1.6310786314570096
1.6300064733661608	1.6311176288853846
1.6300659285825845	1.631158618074916
1.6301253837990082	1.6311997277117134
1.6302442942318554	1.63129199946265
1.630303749448279	1.6313440941443518
1.6303632046647025	1.6313961888260529
1.6304226598811262	1.6314456621084312
1.63048211509755	1.631494802221053
1.6305415703139736	1.6315439423336733
1.6306010255303973	1.6315812361789341
1.630660480746821	1.6316165913963965
1.6307199359632447	1.6316519466138588
1.6307793911796684	1.6316700889539757
1.6308388463960921	1.6316847430727015
1.6308983016125158	1.6316993971914273
1.6309577568289395	1.6316760643482158
1.6310172120453632	1.6316434490058882
1.631076667261787	1.6316108336635615
1.6311361224782104	1.631559571427011
1.631195577694634	1.6315029190211103
1.6312550329110578	1.6314462666152096
1.6313144881274813	1.631385883270642
1.631373943343905	1.6313242422182173
1.6314333985603287	1.6312626011657918
1.6314928537767523	1.631223328371161
1.631552308993176	1.6311927536533166
1.6316117642095997	1.631162178935472
1.6316712194260234	1.631155922887465
1.631735690534324	1.6311608680804563
1.6318001616426248	1.6311658132734468
1.6318646327509254	1.6311835713974714
1.631929103859226	1.631203661955705
1.6319935749675267	1.6312231588175818
1.6320580460758274	1.6312321929638924
1.6321225171841283	1.6312412271102048
1.632186988292429	1.6312410837318019
1.6322514594007296	1.6312150083797299
1.6323159305090305	1.631188933027659
1.6323804016173311	1.631125724291843
1.6324448727256318	1.631020489719156
1.6325093438339324	1.6309152551464694
1.632573814942233	1.6307561156180672
1.6326382860505337	1.63057123395781
1.6327027571588344	1.6303863522975524
1.632767228267135	1.6301618946273413
1.6328316993754357	1.6299322689194105
1.632960641592037	1.6294718461635458
1.6330251127003377	1.6292411479943378
1.6330895838086383	1.629019976351798
1.6332185260252399	1.6286221117641995
1.6332829971335405	1.6284449896366777
1.6333474682418414	1.6282890247160304
1.633411939350142	1.6281330597953838
1.6334764104584427	1.6280015847923919
1.6335408815667434	1.6278798572112445
1.633605352675044	1.6277581296300976
1.6336698237833447	1.6276858299255141
1.6337342948916453	1.6276176537494127
1.633798765999946	1.6275570081875905
1.6338632371082467	1.6275464500622117
1.6339277082165473	1.6275358919368328
1.633992179324848	1.6275352306814117
1.6340566504331486	1.627553918707045
1.6341211215414493	1.6275726067326777
1.6341855926497502	1.6275853238789588
1.6342500637580508	1.6275930782154817
1.6343145348663515	1.6276008325520055
1.6343790059746524	1.627586246528351
1.634443477082953	1.6275643638562494
1.6345079481912537	1.6275424811841497
1.6345724192995543	1.62751164715932
1.634636890407855	1.6274804547042567
1.6347013615161556	1.6274512894332305
1.6347658326244563	1.62743207798547
1.634830303732757	1.6274128665377092
1.6348947748410576	1.627405913161192
1.6349592459493585	1.62741922511944
1.6350237170576591	1.627432537077688
1.6350881881659598	1.6274665774200912
1.6351526592742607	1.62751534674766
1.6352171303825613	1.6275641160752297
1.635281601490862	1.6276498988973838
1.6353460725991626	1.6277453847186456
1.6354105437074633	1.6278408705403173
1.635475014815764	1.6279371149765358
1.6355394859240646	1.628033359412754
1.6356039570323653	1.6281296038489725
1.635668428140666	1.6281038197809872
1.6357328992489668	1.6280747966860822
1.6357973703572675	1.628045773591177
1.6358575573824536	1.6279144232880758
1.6359177444076396	1.6277769590208353
1.6360381184580115	1.6274891343275195
1.6360983054831975	1.6273333351993216
1.6361584925083836	1.627177536071124
1.6362788665587558	1.6268776360201453
1.6363390535839417	1.6267298376793586
1.636399240609128	1.6265862795623631
1.6365196146595	1.6263290741362042
1.636579801684686	1.6262004714231253
1.636639988709872	1.6260890543392865
1.636760362760244	1.625866933840445
1.6368205497854302	1.6257703161526291
1.6368807368106162	1.6256788145767298
1.637001110860988	1.6255031834828568
1.637061297886174	1.6254265094760962
1.6371214849113602	1.625349835469333
1.6372418589617324	1.6252027284548773
1.6373020459869183	1.6251310235966008
1.6373622330121045	1.6250593387914587
1.6374826070624766	1.624918654994934
1.6375427940876626	1.6248483130966724
1.6376029811128485	1.624784982434547
1.6376631681380345	1.6247237051123016
1.6377233551632207	1.6246624277900559
1.6377835421884068	1.6246083715543993
1.6378437292135928	1.6245606615829855
1.6379039162387787	1.6245129516115717
1.6379641032639647	1.624469234487372
1.6380242902891506	1.6244352454748425
1.6380844773143368	1.624401256462313
1.638144664339523	1.624367989328983
1.638204851364709	1.6243485054832931
1.638265038389895	1.6243290216376045
1.638325225415081	1.6243095377919152
1.6384455994654532	1.6242748944312864
1.6386863475661972	1.6242096001660902
1.6387465345913834	1.6241942543876478
1.6388067216165694	1.6241800423782027
1.6388669086417553	1.624165830368758
1.6389270956669413	1.6241520999799834
1.6389872826921272	1.624143566043521
1.6390474697173134	1.6241350321070587
1.6391076567424996	1.6241264981705956
1.6391678437676855	1.624123786410048
1.6392280307928715	1.624122154182545
1.6392882178180577	1.6241205219550416
1.6393484048432438	1.6241222386640983
1.6394085918684298	1.6241261662382882
1.6394687788936158	1.624130093812479
1.6395289659188017	1.6241322719194224
1.6395891529439877	1.624131354823391
1.6396493399691738	1.6241304377273609
1.639708342902909	1.624127640971263
1.6397673458366442	1.6241081756896538
1.6398263487703795	1.624088710408045
1.6398853517041148	1.6240692451264362
1.63994435463785	1.6240338232796132
1.6400033575715853	1.62399431029557
1.640121363439056	1.6239129088758626
1.6401803663727912	1.623868544537746
1.6402393693065265	1.6238241801996298
1.640357375173997	1.6237314842043675
1.6404163781077323	1.6236837672902944
1.6404753810414676	1.6236360503762222
1.6405933869089382	1.6235512643514078
1.6406523898426735	1.6235092199680248
1.6407113927764088	1.6234717640342116
1.640770395710144	1.6234377582952078
1.6408293986438793	1.6234037525562033
1.6408884015776146	1.6233764933047783
1.64094740451135	1.6233679925740487
1.6410064074450852	1.6233594918433192
1.6410654103788205	1.6233509911125907
1.6411244133125558	1.6233696408551963
1.641183416246291	1.62338947400623
1.6412424191800263	1.6234093071572653
1.6413014221137616	1.6234383419866196
1.641360425047497	1.6234722892080882
1.6414194279812322	1.6235062364295565
1.6415374338487025	1.6235704344501538
1.6415964367824376	1.6236016347664453
1.641655439716173	1.6236319472862648
1.6417144426499082	1.6236406062542694
1.6417734455836435	1.6236492652222747
1.6418324485173788	1.6236579241902795
1.641891451451114	1.6236255452116999
1.6419504543848493	1.6235782257234328
1.6420094573185846	1.6235309062351653
1.64206846025232	1.6234484837458538
1.6421274631860552	1.6233189211106245
1.6421864661197905	1.623189358475395
1.6422454690535258	1.623056910799057
1.642304471987261	1.6229034132698563
1.6423634749209963	1.6227499157406557
1.642481480788467	1.6224483145583695
1.6425404837222022	1.6223014413431414
1.6425994866559375	1.6221545681279128
1.6426584895896728	1.6220198895336093
1.642717492523408	1.621897022821657
1.6427764954571433	1.621774156109705
1.6428354983908786	1.621662185122442
1.642894501324614	1.6215933408619456
1.6429535042583492	1.6215244966014484
1.6430125071920845	1.6214556523409522
1.6430715101258198	1.6214410474669412
1.643130513059555	1.6214327783882054
1.6431895159932903	1.6214245093094706
1.6432485189270256	1.6214517191847548
1.643307521860761	1.6215036734089576
1.6433665247944962	1.6215556276331609
1.6434255277282313	1.6216203881896543
1.6434895465538437	1.6217258857320436
1.643553565379456	1.6218313832744318
1.6436175842050682	1.6219452532701912
1.6436816030306804	1.6220899760885281
1.6437456218562927	1.6222346989068643
1.643809640681905	1.62238457910587
1.6438736595075172	1.622560331087767
1.6439376783331294	1.6227360830696633
1.6440016971587417	1.622914124171417
1.644065715984354	1.6231091163120055
1.6441937536355786	1.623498222592323
1.644257772461191	1.6236809763424556
1.6443217912868033	1.6238637300925864
1.6444498289380278	1.6241961388652608
1.64451384776364	1.624346585632407
1.6445778665892523	1.624497032399554
1.6446418854148646	1.6245620252281137
1.6447059042404768	1.62462503071816
1.644769923066089	1.6246880362082052
1.6448339418917013	1.6246949367182804
1.6448979607173135	1.624697616718008
1.644961979542926	1.6247002967177357
1.6450259983685385	1.6246741866023195
1.6450900171941507	1.6246442544423394
1.645154036019763	1.624614322282359
1.6452180548453752	1.624585603873419
1.6452820736709874	1.6245571243185588
1.6453460924965997	1.624528644763698
1.645410111322212	1.6245074164582307
1.6454741301478242	1.6244881350994171
1.6455381489734364	1.6244688537406036
1.6456021677990487	1.624461351662999
1.645666186624661	1.624457964641201
1.6457302054502734	1.6244545776194028
1.6457942242758858	1.624499321009555
1.645858243101498	1.62456529969605
1.6459222619271103	1.6246312783825456
1.6459862807527226	1.6247465837092518
1.6460502995783348	1.6248888450277745
1.646114318403947	1.6250311063462974
1.6461783372295593	1.6252572693370633
1.6462423560551716	1.6255395078233665
1.6463063748807838	1.6258217463096702
1.646370393706396	1.6261654330488127
1.6464344125320083	1.6265589584152107
1.6464984313576208	1.6269524837816098
1.6465624501832332	1.6273658683064465
1.6466264690088455	1.6277987244876568
1.64675450666007	1.628647224037633
1.6468185254856822	1.629042472333321
1.6468825443112944	1.6294377206290074
1.6469465631369067	1.629801559201544
1.647010581962519	1.6301202837059736
1.6470746007881312	1.630439008210403
1.6471386196137434	1.6306818504464775
1.6472026384393557	1.6307916608585595
1.6472666572649681	1.6309014712706418
1.6473306760905806	1.6308375312475418
1.6473946949161928	1.6303974771804108
1.647458713741805	1.6299574231132787
1.6475227325674173	1.6293559502194366
1.647582467309915	1.6283849160225272
1.6476422020524126	1.627413881825622
1.6477019367949102	1.6264444724120724
1.647761671537408	1.625546461744704
1.6478214062799055	1.6246484510773382
1.647881141022403	1.6237504404099734
1.6479408757649008	1.6231975932415732
1.6480006105073983	1.6227558628249483
1.6480603452498959	1.6223141324083232
1.6481200799923936	1.6220301243128152
1.6481798147348912	1.6218750563714535
1.6482395494773887	1.6217199884300915
1.6482992842198865	1.6216168090473948
1.648359018962384	1.6216126098521615
1.6484187537048816	1.621608410656927
1.6484784884473793	1.6216177016662252
1.648538223189877	1.6217114980190457
1.6485979579323746	1.621805294371865
1.6486576926748722	1.6218990907246857
1.64871742741737	1.6220314248336178
1.6487771621598677	1.6221665977465964
1.6488368969023652	1.6223017706595744
1.6489563663873605	1.6225898655169941
1.6490161011298583	1.622735327004174
1.6490758358723558	1.6228967174143525
1.6491355706148534	1.623072879327775
1.6491953053573511	1.6232490412411982
1.6492550400998487	1.623441543662752
1.6493147748423462	1.6236699818479303
1.649374509584844	1.6238984200331088
1.6494342443273415	1.6241409984571016
1.649493979069839	1.6245024468362388
1.6495537138123368	1.624863895215378
1.6496134485548344	1.6252253435945168
1.649673183297332	1.62570251255172
1.6497329180398297	1.626192533773183
1.6497926527823272	1.6266825549946442
1.6498523875248248	1.6273438965888263
1.6499121222673225	1.6280808594565104
1.6499718570098203	1.628817822324194
1.6500315917523178	1.6298503818075967
1.6500913264948154	1.631193698874536
1.6501510612373131	1.6325370159414796
1.650210795979811	1.634050834851676
1.6502705307223084	1.6360004284105076
1.650330265464806	1.637950021969338
1.6503900002073038	1.6398443228132302
1.6504497349498015	1.6410562618902869
1.650509469692299	1.6422682009673402
1.6505692044347966	1.6434801400443926
1.6506289391772944	1.6436915809086787
1.650688673919792	1.6437517839494435
1.6507484086622894	1.6438119869902068
1.6508081434047872	1.643282191760649
1.6508678781472848	1.6424517193653814
1.6509276128897823	1.6416212469701137
1.65098734763228	1.6405018511043432
1.6510470823747776	1.6390379778129698
1.6511068171172751	1.6375741045215961
1.651166551859773	1.6360714617410872
1.6512262866022704	1.6344524334740063
1.6513457560872657	1.6312167652449379
1.6514105067216405	1.6295211578964988
1.651475257356015	1.6278255505480652
1.6515400079903895	1.6261512854976707
1.6516047586247642	1.6247149063141497
1.651669509259139	1.6232785271306287
1.6517342598935136	1.621898044932269
1.6517990105278884	1.6209108802852914
1.6518637611622629	1.6199237156383173
1.6519285117966374	1.6190102124033363
1.651993262431012	1.6184653649512328
1.6520580130653868	1.6179205174991298
1.6521227636997615	1.6174165092333457
1.6521875143341362	1.6170674037947608
1.6522522649685107	1.6167182983561776
1.6523170156028852	1.6164045350302905
1.65238176623726	1.6161963806207742
1.6524465168716347	1.6159882262112586
1.6525112675060094	1.615795986378094
1.6525760181403841	1.615642177064374
1.6526407687747586	1.6154883677506544
1.6527055194091331	1.6153522541943306
1.6527702700435078	1.6152512766373182
1.6528350206778826	1.6151502990803055
1.6528997713122573	1.615057463002501
1.652964521946632	1.6149780781309095
1.6530292725810065	1.614898693259318
1.653094023215381	1.614827208889316
1.6531587738497557	1.6147666728568362
1.6532235244841305	1.6147061368243563
1.6532882751185052	1.614650084267406
1.6534177763872544	1.6145484526154028
1.653482527021629	1.6144919311536439
1.6535472776560036	1.614429780130406
1.653676778924753	1.6143054622198643
1.6537415295591278	1.6142432821126982
1.6538062801935023	1.6141811020055332
1.6538710308278768	1.6141254222528545
1.6539357814622515	1.6140743054345614
1.6540005320966262	1.6140231886162695
1.654065282731001	1.6139916956942322
1.6541300333653757	1.6139717445731485
1.6541947839997502	1.6139517934520646
1.6542595346341247	1.613976417430478
1.6543242852684994	1.6140228214217087
1.6543890359028741	1.6140692254129385
1.6544537865372488	1.6141581691825178
1.6545185371716236	1.6142641636772472
1.654583287805998	1.6143701581719767
1.6546480384403726	1.6144956793158203
1.6547127890747473	1.6146275037034827
1.654777539709122	1.6147593280911456
1.6548422903434967	1.61483498863304
1.6549070409778714	1.614896438744851
1.654971791612246	1.6149578888566611
1.6550365422466204	1.614999572550475
1.6551012928809952	1.6150374961435043
1.65516604351537	1.6150754197365333
1.6552307941497446	1.6150964908648398
1.6552955447841193	1.6151153133888658
1.6553602954184938	1.6151341359128935
1.655489796687243	1.6151752440739027
1.6555533632301669	1.6151954890805005
1.6556169297730907	1.6152176948838703
1.6556804963160148	1.615240009918917
1.6557440628589386	1.6152623249539642
1.6558076294018624	1.6152958197986793
1.6558711959447865	1.6153301016295472
1.6559983290306342	1.6154060003036559
1.656061895573558	1.6154482442433737
1.6561254621164818	1.6154904881830925
1.6561890286594059	1.6155186135367205
1.6562525952023297	1.6155453125492771
1.6563161617452535	1.6155720115618346
1.6563797282881776	1.6155590477086008
1.6564432948311014	1.6155414429465504
1.6565068613740253	1.6155238381844996
1.656570427916949	1.615458919943852
1.656633994459873	1.6153876871077018
1.656697561002797	1.6153164542715508
1.6567611275457208	1.6151961101117605
1.6568246940886446	1.615068379169624
1.6568882606315687	1.6149406482274864
1.6569518271744925	1.6147494657483124
1.6570153937174164	1.6145476317004142
1.6570789602603402	1.6143457976525153
1.657142526803264	1.614093849576919
1.6572060933461878	1.6138325869096668
1.6572696598891117	1.6135713242424157
1.6573332264320355	1.6133617381643248
1.6573967929749593	1.6131627163313051
1.6574603595178834	1.6129636944982848
1.6575239260608072	1.6128663938721455
1.657587492603731	1.6127918363155174
1.6576510591466551	1.6127172787588886
1.657714625689579	1.612712966295823
1.6577781922325028	1.6127257482369157
1.6578417587754266	1.6127385301780077
1.6579053253183504	1.6128096267269392
1.6579688918612743	1.6128961051816781
1.658032458404198	1.6129825836364182
1.658096024947122	1.613145261446034
1.6581595914900458	1.6133296467179665
1.6582231580329698	1.6135140319898993
1.6582867245758937	1.6137704676949232
1.6583502911188175	1.6140490010319613
1.6584138576617415	1.6143275343690016
1.6584774242046654	1.6147904135618232
1.6585409907475892	1.6153139923288566
1.658604557290513	1.615837571095889
1.6586681238334369	1.6164918107126776
1.6587952569192848	1.6178924416601785
1.6588588234622086	1.6186128905408355
1.6589223900051326	1.6193409264996825
1.6590495230909803	1.6207663729638249
1.6591130896339041	1.6214514743217674
1.659176656176828	1.6221365756797115
1.659240222719752	1.6226973172270056
1.6593037892626759	1.623204840043227
1.6593673558055997	1.6237123628594479
1.6594309223485237	1.6240372498093822
1.6594944888914476	1.6242790481114315
1.6595580554343714	1.6245208464134813
1.6596173378941805	1.6245599334891299
1.6596766203539899	1.624498987426546
1.6597359028137992	1.6244380413639623
1.6597951852736084	1.6242067083439131
1.6598544677334175	1.623740126612167
1.6599137501932268	1.62327354488042
1.6599730326530362	1.6227638874931143
1.6600323151128453	1.6220697742383294
1.6600915975726545	1.6213756609835446
1.6601508800324638	1.6206815477287575
1.6602694449520823	1.6194866126819663
1.6603287274118914	1.6188911887494561
1.6603880098717005	1.6184016550332456
1.660506574791319	1.6174349620872581
1.6605658572511284	1.6169601695699738
1.6606251397109375	1.616486010974885
1.6607437046305558	1.6155542855250877
1.660802987090365	1.6150982162080716
1.6608622695501742	1.6146421468910537
1.6609808344697927	1.6138266956149168
1.6610401169296019	1.6134214228499506
1.6610993993894112	1.6131343108990213
1.6611586818492206	1.6128618578325387
1.6612179643090297	1.6125894047660578
1.6612772467688388	1.6124667700199928
1.6613365292286482	1.6123653731353083
1.6613958116884575	1.6122639762506248
1.6614550941482666	1.6122806088486183
1.6615143766080758	1.6123161288045404
1.6615736590678851	1.6123516487604626
1.6616329415276945	1.6125580820846388
1.6616922239875036	1.6127950885945006
1.6617515064473127	1.6130320951043617
1.661810788907122	1.6133613902179156
1.6618700713669314	1.6137089920047796
1.6619293538267406	1.6140565937916418
1.6619886362865497	1.6144521530354201
1.662047918746359	1.6148581909924735
1.6621072012061684	1.6152642289495258
1.6621664836659775	1.6158218913006233
1.6622257661257867	1.61641584121595
1.662285048585596	1.6170097911312786
1.6624036135052145	1.6183257211596707
1.6624628959650236	1.6189910726618162
1.662522178424833	1.6195775725443158
1.6625814608846423	1.620141742686195
1.6626407433444514	1.6207059128280723
1.6627000258042606	1.6209876235445195
1.66275930826407	1.6211828161537016
1.6628185907238793	1.6213780087628842
1.6628778731836884	1.6212770412262203
1.6629371556434975	1.6210782618120179
1.6629964381033069	1.620879482397815
1.6630557205631162	1.6205277643059055
1.6631150030229254	1.6201217336237885
1.6631742854827345	1.6197157029416722
1.6632335679425436	1.6191725221507827
1.6632928504023528	1.6185770963352004
1.663352132862162	1.617981670519616
1.6634164312138484	1.6172768547350187
1.6634807295655345	1.6165505386059074
1.6636093262689071	1.6151000125435813
1.6636736246205932	1.6143759035497716
1.6637379229722795	1.6136672568512933
1.6638022213239658	1.613031211417383
1.663866519675652	1.612395165983476
1.6639308180273382	1.6118371924274264
1.6639951163790245	1.6113978534317963
1.6640594147307106	1.610958514436167
1.664123713082397	1.6106249382447475
1.6641880114340832	1.6103566784251984
1.6642523097857693	1.6100884186056512
1.6643166081374556	1.6099101899550283
1.664380906489142	1.6097491708693727
1.6644452048408283	1.6095932260146621
1.6645095031925146	1.60951561214413
1.6645738015442006	1.6094379982735967
1.664638099895887	1.6093640241586364
1.6647023982475733	1.6092993102423412
1.6647666965992594	1.6092345963260464
1.6648309949509457	1.6091805441831653
1.664895293302632	1.6091370069786983
1.664959591654318	1.6090934697742334
1.6650238900060044	1.6090620457796665
1.6650881883576907	1.6090352214947627
1.6651524867093768	1.6090083972098599
1.665216785061063	1.6090102880613075
1.6652810834127494	1.6090138149790874
1.6653453817644355	1.609020063902817
1.6654096801161218	1.609039850357816
1.665473978467808	1.6090596368128147
1.6655382768194942	1.6091114423493493
1.6656025751711805	1.6092135984875295
1.6656668735228668	1.6093157546257104
1.6657311718745529	1.6094469434410688
1.6657954702262392	1.6095966911353523
1.6659240669296116	1.6099115353556563
1.665988365281298	1.61007974552865
1.6660526636329842	1.6102461365642664
1.6661169619846703	1.6103798063817796
1.6661812603363566	1.6105134761992934
1.666245558688043	1.6106268194511657
1.666309857039729	1.6106862996635725
1.6663741553914153	1.6107457798759808
1.6664384537431016	1.6106946876600168
1.666502752094788	1.6105309225532891
1.6665670504464742	1.6103671574465608
1.6666313487981603	1.6101085608022758
1.6666956471498466	1.609812462141635
1.666759945501533	1.6095163634809937
1.666824243853219	1.6091597911391737
1.6669528405565917	1.6084462242054185
1.6670171389082777	1.6081332670578483
1.667081437259964	1.6078203099102775
1.6672100339633364	1.6072529890620972
1.6672743323150228	1.606982473931811
1.667338630666709	1.6067206243768182
1.6674672273700815	1.606208389758562
1.6675272416386528	1.605988203452524
1.6675872559072245	1.6057724265180953
1.667647270175796	1.6055566495836675
1.6677072844443677	1.6054107418341665
1.6677672987129393	1.6052787892649172
1.6678273129815109	1.605146836695667
1.6678873272500825	1.6050548666983626
1.667947341518654	1.6049695966582764
1.6680073557872257	1.6048843266181896
1.6680673700557973	1.6048198893245098
1.668127384324369	1.6047583079954177
1.6681873985929405	1.6046967266663243
1.6682474128615121	1.6046396133836247
1.6683074271300837	1.604582983362424
1.668427455667227	1.6044711657202642
1.6684874699357986	1.60441609444964
1.6685474842043702	1.6043610231790164
1.6686675127415134	1.6042592391662742
1.668727527010085	1.6042084580251454
1.6687875412786566	1.6041628249652629
1.6688475555472282	1.604117344154194
1.6689075698157996	1.6040718633431257
1.668967584084371	1.6040391608236284
1.6690275983529426	1.6040065323973263
1.6690876126215142	1.6039741757766612
1.6691476268900858	1.603957355033239
1.6692076411586574	1.603940534289817
1.669267655427229	1.6039243158594116
1.6693276696958006	1.6039224951939595
1.6693876839643722	1.6039206745285068
1.6694476982329438	1.6039202013102896
1.6695077125015154	1.6039397302474436
1.669567726770087	1.6039592591845975
1.6696277410386586	1.6039799433875817
1.6696877553072302	1.6040128942674157
1.6697477695758018	1.6040458451472501
1.669867798112945	1.6041161278504117
1.6699278123815167	1.6041530289697026
1.6699878266500883	1.6041897175673956
1.6701078551872315	1.6042602995830146
1.6703479122615177	1.604399998021977
1.670407926530089	1.6044284643785138
1.6704679407986607	1.6044569307350491
1.670587969335804	1.6045198574639665
1.6706479836043755	1.6045533152139189
1.670707997872947	1.6045861191060269
1.6707680121415187	1.6046166556269883
1.6708280264100903	1.6046471921479504
1.670888040678662	1.6046736947032623
1.6709480549472335	1.6046878854277964
1.6710080692158051	1.60470207615233
1.6710680834843767	1.6047112979732927
1.6711280977529483	1.6047070682026103
1.67118811202152	1.6047028384319273
1.6712481262900916	1.6046923285005217
1.6713081405586632	1.6046666433598904
1.6713731707191117	1.6046388114982986
1.6714382008795603	1.604605681060848
1.6715032310400089	1.604565957869566
1.6715682612004574	1.6045262346782836
1.671633291360906	1.604478313983289
1.6716983215213546	1.6044268493268854
1.671828381842252	1.6043177422132282
1.6718934120027007	1.604257687747503
1.6719584421631493	1.604197633281778
1.6720234723235978	1.6041419545244793
1.6720885024840464	1.6040878112985926
1.672153532644495	1.6040336680727063
1.6722185628049435	1.604022899139277
1.672283592965392	1.6040257321818872
1.6723486231258406	1.6040285652244972
1.6724136532862892	1.6041080313189788
1.6724786834467378	1.6042088225619668
1.6725437136071863	1.6043096138049548
1.6726087437676351	1.6044626305307264
1.672673773928084	1.6046284323920756
1.6727388040885325	1.6047942342534254
1.6728688644094296	1.6051538417608187
1.6729338945698782	1.6053349934447925
1.6729989247303267	1.6055822020010955
1.6730639548907753	1.6058414899543785
1.6731289850512239	1.6061007779076615
1.6731940152116724	1.6064775277098469
1.673259045372121	1.6068723839968537
1.6733891056930184	1.6077420545985888
1.6734541358534671	1.6082270070465672
1.6735191660139157	1.6087119594945438
1.6735841961743643	1.6090658151254444
1.6736492263348128	1.6094064686209923
1.6737142564952614	1.60974712211654
1.67377928665571	1.6098675558926308
1.6738443168161585	1.6099712974681928
1.673909346976607	1.6100750390437544
1.6739743771370557	1.6100299139900445
1.6740394072975042	1.6099770489242653
1.6741044374579528	1.609924183858486
1.6741694676184016	1.6097082283017357
1.6742344977788504	1.6094875074664337
1.674299527939299	1.609266786631132
1.6743645580997475	1.6089557393188418
1.674429588260196	1.608644022734352
1.6744946184206446	1.6083316916236234
1.6745596485810932	1.607975050770319
1.6746897089019903	1.6072612454598394
1.6747547390624389	1.606889520940077
1.6748197692228874	1.606517796420316
1.6749498295437848	1.60586535478618
1.6750148597042336	1.6055798321377448
1.6750798898646821	1.6053041204050438
1.6751449200251307	1.60514637468936
1.6752099501855793	1.6049886289736757
1.6752749803460278	1.6048442542762145
1.6753400105064764	1.6048232045522017
1.675405040666925	1.6048021548281899
1.6754700708273735	1.6047881299911824
1.6755339168963714	1.6048254945350742
1.6755977629653693	1.6048628590789653
1.6756616090343672	1.6048999362917211
1.675725455103365	1.6049339921015977
1.6757893011723626	1.6049680479114738
1.6758531472413605	1.604999253978715
1.6759169933103584	1.6049791592882745
1.6759808393793563	1.6049590645978338
1.6760446854483542	1.6049373010930543
1.676108531517352	1.6048265714282153
1.67617237758635	1.6047158417633764
1.6762362236553476	1.6046051120985378
1.6763000697243453	1.6044591659024645
1.6763639157933432	1.6043126543021873
1.676491607931339	1.6040144207387426
1.676555454000337	1.603862424457905
1.6766193000693348	1.6037104281770667
1.6767469922073304	1.603415208826222
1.6770023764833217	1.6028393485869654
1.6770662225523196	1.6027007356688399
1.6771300686213175	1.6025628456193626
1.677257760759313	1.6022970614353538
1.6775131450353045	1.6018224366538194
1.6775769911043024	1.6017124463597938
1.6776408371733003	1.6016079358968578
1.6777685293112958	1.601402672159997
1.6780239135872872	1.601001913739543
1.678087759656285	1.6008956792282145
1.678151605725283	1.6007894447168851
1.6782792978632786	1.6005693293473358
1.67853468213927	1.6001242822524195
1.6785985282082678	1.600017139785221
1.6786623742772657	1.5999132061948302
1.6787262203462636	1.5998092726044386
1.6787900664152613	1.599715203940614
1.678853912484259	1.5996295584300517
1.6789177585532569	1.5995439129194888
1.6790454506912527	1.5993930457118377
1.6791092967602506	1.5993209689974903
1.6791731428292482	1.5992592897177762
1.679236988898246	1.5992092886738394
1.6793008349672438	1.5991592876299032
1.6793646810362417	1.5991192409283383
1.6794285271052396	1.5990920303402845
1.6794923731742375	1.5990648197522286
1.6795562192432352	1.5990512730549826
1.6796157812291184	1.5990575530188382
1.6796753432150013	1.5990638329826936
1.6797349052008845	1.599074943180404
1.6797944671867677	1.599108198087977
1.679854029172651	1.599141452995549
1.6799135911585341	1.599174707903121
1.6799731531444173	1.5992425687141218
1.6800327151303005	1.5993131704224597
1.6800922771161837	1.599383772130799
1.680151839102067	1.5994682963831452
1.68021140108795	1.5995595499221853
1.6802709630738333	1.5996508034612251
1.6803305250597165	1.5997332879138202
1.6803900870455997	1.5998037469082707
1.6804496490314829	1.5998742059027218
1.680509211017366	1.599934184566655
1.6805687730032492	1.5999427203315137
1.6806283349891324	1.5999512560963731
1.6806878969750156	1.5999597918612316
1.6807474589608988	1.599907536021277
1.680807020946782	1.5998497628114317
1.6808665829326652	1.5997919896015866
1.6809261449185484	1.5997109168113561
1.6809857069044316	1.5996180717709483
1.6810452688903148	1.5995252267305402
1.681104830876198	1.5994263780520759
1.6812239548479644	1.5992115359410797
1.6814622027914972	1.5987351825738931
1.6815217647773804	1.5986047747804188
1.6815813267632636	1.5984735243830144
1.68170045073503	1.598217366194836
1.6817600127209131	1.5980958062336064
1.6818195747067963	1.5979742462723758
1.6819386986785627	1.5977678399343345
1.681998260664446	1.5976724652794647
1.682057822650329	1.5975800800028068
1.6821173846362123	1.5975046859497606
1.6821769466220955	1.5974292918967152
1.6822365086079787	1.5973538978436683
1.6822960705938619	1.597300968016445
1.6823556325797449	1.597250613230428
1.682415194565628	1.597200258444411
1.6824747565515112	1.5971720451173712
1.6825343185373942	1.5971560338428763
1.6825938805232774	1.5971400225683805
1.6826534425091606	1.5971366760909778
1.6827130044950438	1.597152952249287
1.682772566480927	1.5971692284075965
1.6828321284668102	1.5971900968292538
1.6828916904526934	1.597239222393353
1.6829512524385766	1.5972883479574524
1.6830108144244598	1.5973374735215522
1.683070376410343	1.5973820036209085
1.6831299383962262	1.5974259502822423
1.6831895003821093	1.5974698969435763
1.6832490623679925	1.5974904886748498
1.6833086243538757	1.597497649498461
1.683368186339759	1.597504810322072
1.683432764217519	1.5974855892663047
1.6834973420952792	1.597430656202229
1.6835619199730396	1.5973757231381536
1.6836264978507998	1.5973129561803023
1.68369107572856	1.5972398290012357
1.6837556536063203	1.5971667018221682
1.6838848093618406	1.5970048321630264
1.6839493872396007	1.5969207908666645
1.684013965117361	1.5968378174926778
1.6841431208728812	1.596674691447552
1.684401432383922	1.596392089343671
1.6844660102616822	1.5963308513490235
1.6845305881394426	1.5962695503448638
1.6846597438949629	1.5961427110659498
1.6849180554060035	1.5958671944724108
1.6849826332837636	1.5957926614110065
1.6850472111615238	1.5957181283496031
1.6851763669170443	1.595565974930624
1.6852409447948045	1.595489544154555
1.6853055226725648	1.5954251177775802
1.685370100550325	1.5953632171444345
1.6854346784280851	1.5953023525397494
1.6854992563058453	1.5952810888462634
1.6855638341836054	1.5952598251527779
1.6856284120613658	1.595249299472713
1.685692989939126	1.595275799053382
1.6857575678168861	1.5953022986340506
1.6858221456946465	1.595361101963064
1.6858867235724067	1.5954637644843386
1.6859513014501668	1.5955664270056145
1.686015879327927	1.5957167785946667
1.686080457205687	1.5958959317789783
1.6862096129612076	1.5962847243734763
1.6862741908389678	1.5965009300292337
1.6863387687167282	1.5967172750797431
1.6864679244722485	1.5971622968281816
1.6865325023500086	1.5973791886035769
1.6865970802277688	1.5975763231185691
1.6866616581055291	1.5977734576335618
1.6867262359832893	1.597934575676766
1.6867908138610495	1.598046110171529
1.6868553917388098	1.5981576446662922
1.68691996961657	1.5981997447023302
1.6869845474943301	1.5981993018056562
1.6870491253720903	1.5981988589089824
1.6871137032498504	1.598129741713679
1.6871782811276106	1.5980454881750155
1.6872428590053707	1.5979603195184002
1.687307436883131	1.5978271839052511
1.687372014760891	1.5976940482921025
1.6875011705164116	1.5974006575271487
1.6875614643110572	1.5972555663127337
1.6876217581057027	1.5971083188766877
1.6877423456949936	1.5968039933271514
1.687802639489639	1.596644194746215
1.6878629332842847	1.5964670161710381
1.6879835208735758	1.5961009768907588
1.6880438146682213	1.595885566961041
1.688104108462867	1.5956701570313228
1.688224696052158	1.5951889178113705
1.6884658712307403	1.5941118695585765
1.6885261650253858	1.5938428171423316
1.6885864588200314	1.5935995648609544
1.6886467526146771	1.5933563125795778
1.6887070464093226	1.5931327099484311
1.688767340203968	1.5929534915674661
1.6888276339986137	1.5927742731865009
1.6888879277932594	1.5926204989058583
1.6889482215879048	1.5925241096015066
1.6890085153825503	1.592427720297154
1.689068809177196	1.5923463612610658
1.6891291029718416	1.5922988488424694
1.689189396766487	1.5922513364238733
1.6892496905611325	1.592209140001633
1.689309984355778	1.5921788964175387
1.6893702781504234	1.592148652833445
1.689430571945069	1.5921239766161828
1.6894908657397147	1.5921117993743052
1.6895511595343602	1.5920996221324266
1.6896114533290056	1.5920902211904067
1.689671747123651	1.592087043674578
1.6897320409182965	1.592083866158749
1.6897923347129422	1.5920797836444427
1.6898526285075879	1.5920736755473206
1.6899129223022333	1.5920675674501987
1.6899732160968788	1.5920582021780973
1.6900335098915245	1.5920415577234093
1.6900938036861701	1.5920249132687219
1.6901540974808156	1.592000002819308
1.690214391275461	1.5919566474659577
1.6902746850701067	1.5919132921126058
1.6903349788647524	1.5918582929319793
1.6903952726593978	1.5917773509325925
1.6904555664540433	1.5916964089332066
1.690515860248689	1.5916035759499434
1.6905761540433346	1.591484289675541
1.69063644783798	1.5913650034011382
1.6906967416326255	1.591242078152967
1.6907570354272712	1.59111106973427
1.6908776230165623	1.5908562365461139
1.6909379168112078	1.5907483444703954
1.6909982106058534	1.5906404523946753
1.691058504400499	1.5905428659315053
1.6911187981951445	1.59046810177578
1.69117909198979	1.5903933376200539
1.6912393857844354	1.59032426553515
1.691299679579081	1.5902677797498155
1.6913599733737266	1.59021129396448
1.6914190830769213	1.5901607634106834
1.6914781927801161	1.590121651284805
1.691537302483311	1.5900825391589266
1.6915964121865057	1.5900464558179697
1.6916555218897005	1.5900200599245156
1.6917146315928953	1.5899936640310612
1.69177374129609	1.5899690063964393
1.6918328509992848	1.5899523531473294
1.6918919607024796	1.5899356998982184
1.6919510704056744	1.5899185134549447
1.6920101801088692	1.589897366462017
1.692069289812064	1.5898762194690899
1.6921283995152587	1.5898545138763513
1.6921875092184535	1.5898238810089833
1.6922466189216483	1.5897932481416146
1.692305728624843	1.5897626152742461
1.6923648383280379	1.5897246592206833
1.6924239480312326	1.5896866967356005
1.6925421674376222	1.5896009741171446
1.692601277140817	1.5895525814730629
1.6926603868440118	1.5895041888289803
1.6927786062504013	1.5894049777342014
1.6928377159535961	1.5893552944877136
1.692896825656791	1.5893171489105453
1.6929559353599857	1.5892815389530373
1.6930150450631805	1.589245928995529
1.6930741547663752	1.5892317738324189
1.69313326446957	1.5892243915465587
1.6931923741727648	1.5892170092606985
1.6932514838759596	1.5892381267874076
1.6933105935791544	1.5892714412245628
1.6933697032823491	1.5893047556617177
1.693428812985544	1.5893593725883441
1.6934879226887387	1.589425944495608
1.6935470323919335	1.589492516402872
1.6936061420951283	1.5895912673792034
1.693665251798323	1.5897132471240116
1.6937243615015178	1.5898352268688198
1.6937834712047126	1.5899742009676585
1.6938425809079074	1.5901287992808346
1.6939016906111022	1.5902833975940103
1.693960800314297	1.5904239210198257
1.6940199100174917	1.590548003841098
1.6940790197206865	1.5906720866623716
1.6941381294238813	1.590770228481902
1.694197239127076	1.5908296966501765
1.6942563488302709	1.5908891648184509
1.6943154585334657	1.590929067784954
1.6943745682366604	1.5909312787775343
1.6944336779398552	1.5909334897701146
1.69449278764305	1.5909220257837753
1.6945518973462448	1.5908757340380453
1.6946110070494396	1.5908294422923146
1.6946701167526343	1.5907711800403164
1.6947292264558291	1.5906710101490997
1.694788336159024	1.590570840257882
1.6948474458622187	1.5904641623104236
1.6949065555654135	1.5903239212383542
1.6949656652686083	1.5901836801662845
1.695024774971803	1.5900399068485305
1.6950838846749978	1.5898652543214942
1.6951429943781926	1.5896906017944576
1.6952071199732646	1.5895004151871264
1.6952712455683363	1.5893048822830425
1.6953994967584798	1.5889184070022782
1.6954636223535515	1.588738313931679
1.6955277479486233	1.5885582208610802
1.6956559991387667	1.5882315943957543
1.6957201247338385	1.5880742245868715
1.6957842503289102	1.58793069161487
1.695848375923982	1.587792758618791
1.695912501519054	1.5876548256227125
1.695976627114126	1.5875323555000447
1.6960407527091976	1.5874107526738122
1.696169003899341	1.587195415958738
1.6962331294944129	1.58709739307412
1.6962972550894846	1.587010875488752
1.6963613806845563	1.5869404502996296
1.6964255062796283	1.5868700251105063
1.6964896318747003	1.586808816991973
1.696553757469772	1.586752530685715
1.6966178830648437	1.5866962443794577
1.6966820086599155	1.5866556613144864
1.6967461342549872	1.5866170808307414
1.696810259850059	1.5865806695354558
1.6968743854451307	1.5865598840465907
1.6969385110402027	1.586539098557725
1.6970026366352746	1.586521199449775
1.6970667622303464	1.5865085013139766
1.697130887825418	1.5864958031781793
1.6971950134204898	1.586492849519564
1.6972591390155616	1.5864966143650465
1.6973232646106333	1.5865003792105292
1.697387390205705	1.5865244710366424
1.697451515800777	1.5865528179107469
1.697515641395849	1.5865830027894845
1.6975797669909207	1.5866410399674276
1.6976438925859925	1.5866990771453713
1.6977080181810642	1.5867667706773574
1.697772143776136	1.5868573309434661
1.6978362693712077	1.5869478912095747
1.6979003949662794	1.5870561488312975
1.6979645205613514	1.5871799804674505
1.6980286461564233	1.5873038121036027
1.698092771751495	1.5874439373270945
1.6982210229416386	1.5877340977659917
1.6982851485367103	1.5878821597221224
1.698349274131782	1.5880302216782527
1.6984133997268538	1.5881725286950448
1.6984775253219258	1.5882962994693666
1.6985416509169977	1.588420070243689
1.6986057765120695	1.5885282244047765
1.6986699021071412	1.588618903281752
1.698734027702213	1.5887095821587263
1.6987981532972847	1.5887664549116605
1.6988622788923564	1.5888093119624167
1.6989264044874282	1.5888521690131734
1.6989905300825001	1.5887962985070412
1.699054655677572	1.5887343403406247
1.6991187812726438	1.5886508515853037
1.6991829068677156	1.5884671979384335
1.6992470324627873	1.5882835442915635
1.6993068739747446	1.5880971052614843
1.6993667154867016	1.5878850128005764
1.6994265569986586	1.5876729203396678
1.699486398510616	1.5874727218591909
1.6995462400225732	1.5872898617617854
1.6996060815345302	1.587107001664381
1.6996659230464872	1.5869509787544043
1.6997257645584445	1.586828572121823
1.6997856060704017	1.5867061654892414
1.6998454475823588	1.5866089043669478
1.6999052890943158	1.5865387768748536
1.699965130606273	1.5864686493827596
1.7000249721182303	1.5864152676339234
1.7000848136301874	1.586377463445145
1.7001446551421444	1.586339659256368
1.7002044966541017	1.586318438708978
1.700264338166059	1.5863105098990233
1.700324179678016	1.5863025810890685
1.700384021189973	1.5863144432188192
1.7004438627019303	1.5863399366876052
1.7005037042138875	1.5863654301563912
1.7005635457258446	1.586403514489582
1.7006233872378016	1.5864490187942308
1.7006832287497589	1.58649452309888
1.7007430702617161	1.586545898412579
1.7008029117736732	1.5866002146520821
1.7009225947975875	1.5867152074820887
1.7011619608454158	1.5869690776257155
1.7012218023573729	1.587032685193948
1.7012816438693301	1.587101199696473
1.7013414853812872	1.5871711190908708
1.7014013268932442	1.5872410384852687
1.7014611684052015	1.5873252504809277
1.7015210099171585	1.5874127181498987
1.7016406929410728	1.5875937986059336
1.70170053445303	1.5876884828569244
1.701760375964987	1.5877831671079166
1.7018800589889014	1.5879927458934915
1.7019399005008586	1.5880981314467104
1.7019997420128157	1.588209500384721
1.7020595835247727	1.5883213500182387
1.70211942503673	1.5884331996517564
1.7021792665486872	1.5885710394109471
1.7022391080606443	1.5887098864403255
1.7023587910845586	1.5890288868092963
1.7024186325965158	1.5892090507138004
1.7024784741084729	1.5893898433728142
1.7025981571323872	1.5897843440222226
1.7026579986443444	1.5899817527329083
1.7027178401563015	1.5901811476779562
1.7027776816682585	1.590380542623004
1.7028375231802158	1.5905777200744038
1.702897364692173	1.5907571208269977
1.70295720620413	1.5909365215795899
1.703017047716087	1.5911046402112035
1.7030768892280443	1.5912077903671418
1.7031417466318786	1.5913195865283756
1.7032066040357128	1.5913972963286442
1.703271461439547	1.591404334242964
1.703336318843381	1.5914113721572838
1.703401176247215	1.5913314102632958
1.7034660336510492	1.5911913850506378
1.7035308910548834	1.5910513598379803
1.7035957484587176	1.5908336448987106
1.7036606058625519	1.5906030491647623
1.703725463266386	1.5903642625185919
1.7037903206702203	1.5900676013516915
1.7038551780740543	1.5897709401847917
1.7039200354778883	1.5894591250769254
1.7039848928817225	1.5891236257784473
1.704114607689391	1.588451975559436
1.7041794650932252	1.5881154835131153
1.7042443224970594	1.5877789914667957
1.7043091799008936	1.587500784555769
1.7043740373047276	1.587227468580918
1.7044388947085616	1.5869668046359844
1.7045037521123958	1.586760507682271
1.70456860951623	1.5865542107285577
1.7046334669200642	1.5863883259890381
1.7046983243238985	1.5862708504291365
1.7047631817277324	1.5861533748692358
1.7048280391315664	1.5860829318856957
1.7048928965354007	1.5860306721860236
1.7049577539392349	1.5859784124863505
1.705022611343069	1.5859642528972548
1.7050874687469033	1.5859505801475
1.7051523261507373	1.5859412976599239
1.7052171835545713	1.58594493779387
1.7052820409584055	1.5859485779278153
1.7053468983622397	1.5859729427224072
1.705411755766074	1.586016454554579
1.7054766131699082	1.586059966386751
1.7055414705737422	1.5861562969107217
1.7056063279775762	1.5862670094676838
1.7056711853814104	1.5863799629771578
1.7057360427852446	1.5865336186777064
1.7058009001890788	1.5866872743782545
1.705865757592913	1.5868539866754987
1.705930614996747	1.5870486512858073
1.705995472400581	1.5872433158961161
1.7060603298044152	1.587484719939026
1.7061251872082495	1.5877593377884005
1.7061900446120837	1.5880339556377754
1.706254902015918	1.588384150519969
1.7063197594197521	1.588747600505463
1.7064494742274203	1.58953345667513
1.7065143316312543	1.5899496882082031
1.7065791890350885	1.5903431202843017
1.7066440464389228	1.590699851987719
1.706708903842757	1.5910565836911355
1.7067737612465912	1.5912734084233182
1.7068386186504254	1.591414694941537
1.7069034760542596	1.5915559814597562
1.7069683334580936	1.591538283032204
1.7070331908619276	1.591505926657417
1.7070980482657618	1.5914735702826295
1.707162905669596	1.5910977343756458
1.7072277630734303	1.5907036756801032
1.7072914363858136	1.5903168112523682
1.707355109698197	1.5895526883694826
1.7074187830105805	1.5887747823368346
1.7074824563229638	1.587996876304189
1.7075461296353471	1.5871999884123458
1.7076098029477307	1.586401966599356
1.707673476260114	1.5856039447863692
1.7077371495724973	1.5851934251270778
1.7078008228848807	1.5848154562938166
1.707864496197264	1.5844374874605556
1.7079281695096475	1.584250362845232
1.7079918428220309	1.5840841172425326
1.7080555161344142	1.583917871639833
1.7081191894467977	1.583836645998001
1.708182862759181	1.5837669851337717
1.7082465360715644	1.583697324269544
1.7083102093839477	1.5836742070258034
1.708373882696331	1.583658720798156
1.7084375560087146	1.583643234570509
1.708501229321098	1.5836078701729484
1.7085649026334813	1.5835686634874384
1.7086285759458648	1.5835294568019285
1.7086922492582481	1.583458623588924
1.7087559225706315	1.5833807013918733
1.708819595883015	1.5833027791948229
1.7088832691953983	1.5832102676486484
1.7090106158201652	1.5830177561441283
1.7090742891325486	1.5829281457455422
1.7091379624449319	1.5828404685108346
1.7092653090696988	1.5826779430490823
1.709328982382082	1.5826072910682054
1.7093926556944656	1.5825366390873277
1.7095200023192323	1.5824094136226137
1.709774695568766	1.5821707443708792
1.7098383688811494	1.5821133404579675
1.7099020421935327	1.5820563427864605
1.7100293888182996	1.5819454696674669
1.7102840820678331	1.5817386427851212
1.7103477553802164	1.581687827014001
1.7104114286925998	1.581639207464235
1.7104751020049833	1.5815918955932216
1.7105387753173666	1.5815445837222084
1.71060244862975	1.5815050234808088
1.7106661219421335	1.5814705100280313
1.7107297952545168	1.5814359965752547
1.7107934685669002	1.5814117858761891
1.7108571418792835	1.581394897572737
1.7109208151916668	1.5813780092692855
1.7109844885040504	1.5813719390444676
1.7110481618164337	1.5813742512728213
1.711111835128817	1.581376563501175
1.7111755084412006	1.581406964988932
1.711239181753584	1.581461073412337
1.7113028550659672	1.5815151818357414
1.7113622442952359	1.581584667288323
1.7114216335245047	1.5816742144145692
1.7114810227537736	1.5817637615408164
1.7115404119830422	1.5818500693077409
1.7115998012123108	1.5819265327611274
1.7116591904415797	1.5820029962145152
1.7117185796708485	1.5820788692932108
1.7117779689001171	1.5820861592953064
1.7118373581293858	1.582093449297402
1.7118967473586546	1.5821007392994988
1.7119561365879234	1.5820780313385798
1.712015525817192	1.5820463366949489
1.7120749150464607	1.582014642051318
1.7121343042757295	1.58198380946679
1.7121936935049984	1.5819537400365173
1.712253082734267	1.5819236706062438
1.7123124719635356	1.5818856379612025
1.7123718611928045	1.5818282387550626
1.7124312504220733	1.581770839548923
1.712490639651342	1.5817123577006011
1.7125500288806106	1.581634266516401
1.7126094181098794	1.5815561753322012
1.712728196568417	1.5813956627324113
1.7127875857976855	1.5813122470695378
1.7128469750269544	1.5812288314066643
1.7129063642562232	1.5811487273981073
1.7129657534854918	1.581071079003645
1.7130251427147605	1.5809934306091824
1.7130845319440293	1.580924338304863
1.7131439211732982	1.5808722181193642
1.7132033104025668	1.5808200979338658
1.7132626996318354	1.5807706747507575
1.7133220888611043	1.5807466164893662
1.7133814780903731	1.5807225582279765
1.7134408673196417	1.580698499966586
1.7135002565489104	1.5807075972875801
1.7135596457781792	1.5807222244706354
1.713619035007448	1.5807368516536888
1.7136784242367167	1.580771584313892
1.7137378134659853	1.580818744498463
1.7137972026952542	1.5808659046830342
1.713856591924523	1.5809380416410552
1.7139159811537916	1.5810511124179243
1.7139753703830602	1.5811641831947933
1.714034759612329	1.5812877341622056
1.714094148841598	1.581475719044036
1.7141535380708666	1.5816637039258663
1.7142129273001352	1.5818516888076968
1.714272316529404	1.5820360928427368
1.7143317057586729	1.5822201027286054
1.7143910949879415	1.582404112614474
1.7144504842172101	1.5825253723688877
1.714509873446479	1.582614563409021
1.7145692626757478	1.5827037544491531
1.7146286519050165	1.5827562596994174
1.714688041134285	1.5827586690326156
1.714747430363554	1.5827610783658148
1.7148068195928228	1.5827614958936742
1.7148662088220914	1.5827530615291874
1.7149255980513602	1.5827446271647003
1.714984987280629	1.5827361928002133
1.7150443765098977	1.582764972783519
1.7151037657391666	1.5827959341057807
1.7151681708603124	1.5828295103574956
1.715232575981458	1.582993081311002
1.7152969811026038	1.5831878639306127
1.7153613862237496	1.5833826465502234
1.7154257913448954	1.5837428451948197
1.7154901964660412	1.5841394550472048
1.7156190067083326	1.5849827858124528
1.7156834118294784	1.5854395676278548
1.715747816950624	1.5858963494432556
1.7158122220717698	1.5861832105775868
1.7158766271929156	1.5864391411905858
1.7159410323140614	1.5866950718035855
1.7160054374352072	1.5867490091331282
1.7160698425563528	1.5867698473622582
1.7161342476774986	1.5867906855913885
1.7161986527986444	1.5867366627828314
1.71626305791979	1.5866716918805022
1.7163274630409358	1.5866067209781733
1.7163918681620816	1.5863833668639382
1.7164562732832274	1.586139556910811
1.7165206784043732	1.5858957469576838
1.7165850835255188	1.5855890627148064
1.7166494886466646	1.5852753010384115
1.7167138937678104	1.5849615393620167
1.716778298888956	1.584600046839934
1.7169071091312476	1.583867853946636
1.7169715142523934	1.5835252644608575
1.7170359193735392	1.5831845745001463
1.7171003244946847	1.5828438845394357
1.7171647296158306	1.5826206535330907
1.7172291347369764	1.582405127633146
1.717293539858122	1.5821896017332024
1.7173579449792677	1.5820728700266242
1.7174223501004136	1.5819611582247015
1.7174867552215594	1.5818494464227792
1.7175511603427052	1.5817998889914098
1.7176155654638507	1.5817525958397523
1.7176799705849966	1.581705302688094
1.7177443757061424	1.5816937032131757
1.717808780827288	1.5816829045789875
1.7178731859484337	1.5816721059447998
1.7179375910695796	1.5816979135303526
1.7180019961907254	1.5817240438316928
1.7180664013118712	1.5817502749666188
1.7181308064330167	1.5817989809310737
1.7181952115541625	1.58184768689553
1.7182596166753084	1.5818969863446655
1.718324021796454	1.5819792760644482
1.7183884269175997	1.5820615657842314
1.7184528320387455	1.5821445519894346
1.7185172371598914	1.5822493984190862
1.7185816422810372	1.5823542448487375
1.7187104525233285	1.5825522980899323
1.7187748576444744	1.5826459963398736
1.71883926276562	1.5827388869134507
1.7189680730079115	1.5828980862108506
1.7190324781290574	1.5829783869706724
1.7190968832502032	1.5830679324454726
1.7191612883713487	1.583157477920274
1.7192256934924945	1.5832527639657281
1.7192858145305254	1.5834003773233853
1.7193459355685565	1.5835479906810446
1.7194060566065876	1.5837074323295623
1.7194661776446187	1.5839688324360257
1.7195262986826498	1.58423023254249
1.719586419720681	1.584499989152684
1.719646540758712	1.5848320631440374
1.7197066617967431	1.585164137135392
1.7197667828347742	1.585484783174518
1.7198269038728053	1.5857306275222827
1.7198870249108364	1.5859764718700464
1.7199471459488676	1.5862094405943115
1.7200072669868987	1.586367587218598
1.7200673880249298	1.5865257338428846
1.7201275090629609	1.586673043110314
1.720187630100992	1.5867639217321887
1.720247751139023	1.5868548003540641
1.7203078721770542	1.586938361465417
1.7203679932150853	1.5869875201721404
1.7204281142531164	1.5870366788788641
1.7204882352911475	1.5870808808984889
1.7205483563291786	1.5871039084618763
1.7206084773672097	1.5871269360252642
1.7206685984052408	1.5871527369009626
1.7207287194432719	1.587189360866266
1.720788840481303	1.5872259848315695
1.720848961519334	1.5872656641328577
1.7209090825573652	1.5873162865173662
1.7209692035953963	1.587366908901876
1.7210293246334274	1.5874284655597908
1.7210894456714585	1.5875261065871606
1.7211495667094896	1.5876237476145312
1.7212096877475207	1.5877360208859674
1.7212698087855518	1.5878929399712398
1.721329929823583	1.5880498590565115
1.721390050861614	1.588216983662441
1.721450171899645	1.5884129849296933
1.7215102929376762	1.5886089861969475
1.7216305350137384	1.5890240351034428
1.7216906560517695	1.589238106022659
1.7217507770898006	1.589459403822788
1.7218710191658628	1.5899374365159686
1.721931140203894	1.5901898574354374
1.721991261241925	1.5904729682673753
1.7221115033179872	1.5910463330651525
1.7221716243560183	1.5913518864316514
1.7222317453940494	1.5916574397981498
1.7222918664320805	1.5919783916792611
1.7223519874701116	1.5923302459982163
1.7224121085081427	1.5926821003171714
1.7224722295461738	1.5930712894600072
1.722532350584205	1.5935307793000848
1.722592471622236	1.5939902691401626
1.7226525926602672	1.5944923490185627
1.7227127136982983	1.5950697670351301
1.7227728347363294	1.5956471850516962
1.7228329557743605	1.596274749125933
1.7228930768123916	1.5969857327848949
1.7229531978504227	1.597696716443857
1.7230734399264849	1.5993236790098706
1.7231323768730653	1.6001652618054056
1.7231913138196455	1.601054535996832
1.7233091877128062	1.60299413822525
1.7233681246593866	1.6040226362328318
1.7234270616059668	1.6051723466829677
1.723485998552547	1.6063220571331034
1.7235449354991275	1.6075529658910832
1.723603872445708	1.6089920896618621
1.723662809392288	1.6104312134326355
1.7237806832854488	1.6136935776032888
1.7238396202320292	1.6154437609075258
1.7238985571786096	1.617238191174147
1.7240164310717703	1.6212063615987853
1.7240753680183505	1.6231998481439442
1.724134304964931	1.6252494604523584
1.7241932419115114	1.627299072760772
1.7242521788580918	1.6293189798233645
1.7243111158046722	1.631064782997891
1.7243700527512524	1.6328105861724107
1.7244289896978326	1.6345031208262857
1.724487926644413	1.6352260946682533
1.7245468635909935	1.6359490685102214
1.7246058005375737	1.636665019421302
1.724664737484154	1.636287762624973
1.7247236744307344	1.6359105058286432
1.7247826113773148	1.6355332490323125
1.724841548323895	1.6341450039090688
1.7249004852704752	1.6327153870493611
1.7249594222170557	1.6312857701896464
1.725018359163636	1.629211499449989
1.7250772961102163	1.6270773353429713
1.725195170003377	1.6225846965681616
1.7252541069499574	1.6201924947871706
1.7253130438965376	1.6178002930061897
1.7254309177896983	1.6136328858263267
1.7254898547362787	1.6115790242841457
1.725548791682859	1.6098782984311784
1.7256077286294391	1.6082783965853131
1.7256666655760196	1.6066784947394421
1.7257256025226	1.6053013851871965
1.7257845394691802	1.604005759376289
1.7259024133623408	1.60160164669467
1.7259613503089213	1.600578616267829
1.7260202872555015	1.5995555858409929
1.7260792242020817	1.5986782647974076
1.7261381611486621	1.5978826169077796
1.7261970980952426	1.597086969018152
1.7262560350418228	1.596384888609902
1.726314971988403	1.5957464665412193
1.7263739089349834	1.5951080444725338
1.7264328458815639	1.5945567501603874
1.726491782828144	1.5940769097719114
1.7266096567213047	1.593146628394974
1.7266685936678852	1.5927251522999775
1.7267275306144656	1.5923036762049814
1.726786467561046	1.5918939169405155
1.7268454045076262	1.5914980219965305
1.7309383861688965	1.5832798327766622
1.7309980549242392	1.5835495514444167
1.7310577236795819	1.583819270112171
1.7311770611902673	1.5843331826843805
1.73123672994561	1.5845837137288414
1.7312963987009526	1.5848298302184354
1.7313560674562953	1.5850169106913699
1.731415736211638	1.5852039911643045
1.7314754049669807	1.5853910716372395
1.7315350737223234	1.585510340440343
1.731594742477666	1.5856135865869692
1.7316544112330088	1.5857168327335953
1.7317140799883515	1.585688513863695
1.7317737487436942	1.5855517565072328
1.7318334174990369	1.5854149991507702
1.7318930862543795	1.5852054358852448
1.7319527550097222	1.5848154247267632
1.732012423765065	1.5844254135682811
1.7321317612757503	1.5836313831273279
1.732191430031093	1.5832277292570998
1.7322510987864357	1.5828240753868719
1.732370436297121	1.5820763088759806
1.7324301050524638	1.581706368653096
1.7324897738078064	1.5813806045331655
1.7325494425631491	1.5810980743599132
1.7326091113184918	1.5808155441866611
1.7328477863398626	1.5797547763719855
1.7329074550952053	1.5794983381163294
1.732967123850548	1.5792419765990784
1.7330864613612333	1.5787308779658495
1.733146130116576	1.5784767622787494
1.7332057988719187	1.5782226465916485
1.733325136382604	1.5777404644585296
1.7333848051379468	1.577504159012546
1.7334444738932895	1.5772730556311163
1.7335041426486322	1.57706251555092
1.7335638114039749	1.5768519754707233
1.7336234801593176	1.5766414353905263
1.7336831489146602	1.5764960637251104
1.733742817670003	1.5763547630695915
1.7338024864253456	1.576213462414072
1.7338621551806883	1.576116004841123
1.733921823936031	1.5760391313367237
1.7339814926913737	1.575962257832324
1.7340411614467164	1.5758953075659334
1.734100830202059	1.5758420715830008
1.7341604989574018	1.5757888356000667
1.7342201677127445	1.5757422294891
1.7342798364680871	1.5757306616813378
1.7343395052234298	1.575719093873574
1.7343991739787725	1.5757075260658109
1.7344588427341152	1.575728381316414
1.734518511489458	1.5757529027424515
1.7345781802448006	1.5757774241684879
1.7346378490001433	1.5758146609348245
1.7346975177554862	1.5758591212360646
1.7347571865108289	1.5759035815373035
1.7348218711580485	1.5759540188885175
1.7348865558052684	1.5760074822587748
1.7350159250997077	1.576111750530679
1.7350806097469276	1.5761588459459592
1.7351452943941472	1.5762059413612388
1.7352746636885867	1.5763019236568425
1.7353393483358064	1.5763502899524588
1.735404032983026	1.5764091276167753
1.735468717630246	1.5764835567123259
1.7355334022774656	1.5765579858078769
1.7355980869246852	1.5766583814690782
1.735662771571905	1.5767987283108817
1.7357274562191247	1.5769390751526837
1.7357921408663444	1.577110837661603
1.735856825513564	1.577332556856222
1.7359215101607837	1.5775542760508432
1.7359861948080035	1.577833719858463
1.7360508794552232	1.5782080599456105
1.7361155641024428	1.578582400032758
1.7361802487496627	1.578943156256392
1.7362449333968824	1.5792808200197683
1.736309618044102	1.5796184837831433
1.7363743026913216	1.5798498487744288
1.7364389873385413	1.5798942912856704
1.7365036719857612	1.5799387337969122
1.7365683566329808	1.5799111291273118
1.7366330412802005	1.5797524329611485
1.7366977259274203	1.5795937367949837
1.73676241057464	1.5793963679338765
1.7368270952218596	1.579126164969769
1.7368917798690793	1.5788559620056628
1.736956464516299	1.5785467245082172
1.7370211491635188	1.5781613646954675
1.7370858338107384	1.5777760048827199
1.737150518457958	1.5773885247959587
1.737215203105178	1.5769967615973932
1.7373445723996173	1.5762204751391118
1.737409257046837	1.575851108107063
1.7374739416940566	1.5754817410750135
1.7375386263412764	1.575133244884489
1.737603310988496	1.5748300470825296
1.7376679956357157	1.5745268492805706
1.7377326802829356	1.574255691659187
1.7377973649301552	1.5740566674266179
1.737862049577375	1.5738576431940499
1.7379267342245945	1.573678733446309
1.7379914188718142	1.5735468213449393
1.738056103519034	1.5734149092435679
1.7381207881662537	1.5733033896550543
1.7381854728134734	1.5732413475103093
1.7382501574606932	1.573179305365564
1.7383148421079129	1.5731328957516608
1.7383795267551325	1.5731258951979379
1.7384442114023522	1.5731188946442163
1.7385088960495718	1.5731289657729088
1.7385735806967917	1.573183782789678
1.7386382653440113	1.5732385998064482
1.738702949991231	1.5733150827669211
1.7387676346384509	1.5734506489904034
1.7388323192856705	1.5735862152138849
1.7388970039328902	1.5737426533239316
1.738957404496995	1.5739440680993801
1.7390178050611003	1.5741454828748302
1.7391386061893104	1.574584223864748
1.7391990067534153	1.5748195896301962
1.7392594073175205	1.5750549553956463
1.7393802084457306	1.5755365638662344
1.7394406090098355	1.5757778521091865
1.7395010095739407	1.5760022601436645
1.7395614101380459	1.5762161169997546
1.7396218107021508	1.5764299738558436
1.7396822112662558	1.57660825482991
1.739742611830361	1.5767318564897737
1.739803012394466	1.5768554581496361
1.739863412958571	1.5769409241353276
1.739923813522676	1.576844061234593
1.7399842140867812	1.5767471983338568
1.7400446146508863	1.5766503354331218
1.7401050152149913	1.5763102301669294
1.7401654157790962	1.575957803535909
1.7402258163432014	1.5756053769048872
1.7403466174714115	1.574797217877736
1.7404070180355165	1.5743850975072264
1.7404674185996216	1.5740201135193648
1.7405278191637268	1.57370052536322
1.7405882197278317	1.5733809372070748
1.7406486202919367	1.5730913132054958
1.7407090208560418	1.5728756900337975
1.740769421420147	1.5726600668620985
1.740829821984252	1.572450388636773
1.740890222548357	1.572323465942444
1.740950623112462	1.5721965432481149
1.7410110236765672	1.5720696205537852
1.7410714242406722	1.5719856506094558
1.7411318248047771	1.5719095096008873
1.7411922253688823	1.5718333685923191
1.7412526259329875	1.571873217431891
1.7413130264970924	1.5719827670454325
1.7413734270611974	1.572092316658974
1.7414338276253025	1.5722295045432264
1.7414942281894077	1.5724075591300473
1.7415546287535126	1.5725856137168668
1.7416150293176176	1.5727628994959122
1.7416754298817227	1.5729367358419044
1.741735830445828	1.5731105721878968
1.7417962310099329	1.5732844085338893
1.7418566315740378	1.5733771219601214
1.741917032138143	1.573466549057012
1.7419774327022481	1.5735559761539033
1.742037833266353	1.5736681390750662
1.742098233830458	1.573788295428133
1.7421586343945632	1.5739084517811996
1.7422190349586684	1.5740472183494865
1.7422794355227733	1.5742032543592248
1.7423398360868783	1.5743592903689623
1.7424002366509834	1.5745418198803276
1.7424606372150886	1.5747869117371012
1.7425210377791935	1.5750320035938734
1.7425814383432985	1.5752861696417948
1.7426418389074037	1.5756501863073216
1.7427626400356138	1.5763782196383738
1.742821856508268	1.5767777020400022
1.7428810729809223	1.5771845722459208
1.7429402894535766	1.5775914424518398
1.7429995059262309	1.5778964598378535
1.7430587223988852	1.5781235722545517
1.7431179388715394	1.5783506846712503
1.7431771553441937	1.5785126515895724
1.743236371816848	1.5785079372180044
1.7432955882895023	1.5785032228464349
1.7433548047621565	1.5784897039998667
1.7434140212348108	1.5783261651789584
1.743473237707465	1.5781626263580502
1.7435324541801194	1.5779990875371424
1.7435916706527737	1.5777264333213135
1.743650887125428	1.5774314081745673
1.7437101035980824	1.5771363830278222
1.743769320070737	1.5768427324177159
1.7438285365433912	1.5765499819128335
1.7438877530160455	1.5762572314079515
1.7439469694886998	1.5759827984319412
1.744006185961354	1.575738415770207
1.7440654024340083	1.5754940331084728
1.7441246189066626	1.5752670035048073
1.7441838353793169	1.5751359366839977
1.7442430518519711	1.5750048698631889
1.7443022683246254	1.5748738030423792
1.7443614847972797	1.5748729190567463
1.744420701269934	1.5748822012895527
1.7444799177425883	1.5748914835223589
1.7445391342152425	1.5749897583825774
1.7445983506878968	1.5751258124282956
1.744657567160551	1.5752618664740141
1.7447167836332054	1.5754323251434823
1.7447760001058596	1.575640594614662
1.744835216578514	1.5758488640858404
1.7448944330511682	1.5760493195591188
1.7449536495238225	1.576226438010978
1.7450128659964768	1.5764035564628365
1.7451312989417853	1.5767164564940488
1.7451905154144396	1.5768532568450684
1.7452497318870939	1.576990057196089
1.7453089483597481	1.577035169370549
1.7453681648324024	1.57705731568048
1.7454273813050567	1.5770794619904107
1.745486597777711	1.577071783675439
1.7455458142503653	1.5770419815815664
1.7456050307230198	1.5770121794876935
1.7456642471956743	1.576971142015928
1.7457234636683285	1.576909104932575
1.7457826801409828	1.5768470678492228
1.745841896613637	1.576785618221591
1.7459011130862914	1.5767283582909462
1.7459603295589456	1.576671098360301
1.7460195460316	1.5766138384296573
1.7460787625042542	1.576621142793597
1.7461379789769085	1.5766358289854812
1.7461971954495628	1.576650515177366
1.746256411922217	1.5766832260799728
1.7463156283948713	1.5767247417954942
1.7463748448675256	1.5767662575110153
1.7464340613401799	1.576807895398844
1.7464932778128341	1.5768496848900695
1.7465524942854884	1.5768914743812952
1.7466167266500197	1.576930507784068
1.746680959014551	1.5769534743063305
1.7467451913790821	1.5769764408285942
1.7468094237436136	1.5769885429606822
1.746873656108145	1.5769762175125126
1.7469378884726763	1.5769638920643432
1.7470021208372075	1.576943135413976
1.7470663532017388	1.576905578435343
1.74713058556627	1.5768680214567097
1.7471948179308014	1.5768326867324
1.7473232826598641	1.5767699027499937
1.7473875150243954	1.5767385653123909
1.7474517473889266	1.5767073143689228
1.7475159797534578	1.5766760634254542
1.7475802121179893	1.5766409694053034
1.7476444444825208	1.5766004150910602
1.747708676847052	1.5765598607768168
1.7478371415761145	1.5764707418069304
1.7479013739406457	1.57642462241608
1.7479656063051772	1.5763743823222705
1.7480940710342399	1.5762644469149294
1.748158303398771	1.5762086222626595
1.7482225357633023	1.5761519128474923
1.748351000492365	1.5760417580729544
1.7484152328568965	1.5759913459661898
1.7484794652214277	1.575940933859425
1.7486079299504902	1.5758482507815217
1.7486721623150214	1.5758031092604716
1.7487363946795527	1.5757648748887627
1.748800627044084	1.5757318310924204
1.7488648594086154	1.575698787296079
1.7489290917731468	1.5756691758243564
1.748993324137678	1.5756418788468274
1.7490575565022093	1.5756145818692993
1.7491217888667405	1.5755915423278697
1.7491860212312718	1.5755710729049808
1.749250253595803	1.5755506034820919
1.7493144859603342	1.5755347132208322
1.7493787183248657	1.5755212899947
1.7494429506893971	1.5755078667685682
1.7495071830539284	1.5754978246497335
1.7495714154184596	1.5754894016757257
1.7496356477829909	1.5754809787017188
1.749699880147522	1.5754714298095687
1.7497641125120533	1.5754614040997854
1.749892577241116	1.5754421310550553
1.7499568096056475	1.5754331733561482
1.7500210419701787	1.5754242156572413
1.7501495066992412	1.5754055784960694
1.7502137390637724	1.5753962095637044
1.7502779714283039	1.5753848009648266
1.7504064361573666	1.5753608427470769
1.7504706685218978	1.5753490145830467
1.750534900886429	1.5753372223474902
1.7506633656154917	1.5753147855363776
1.7507233138969083	1.5753050640380843
1.750783262178325	1.575295342539791
1.7508432104597418	1.575288647044421
1.7509031587411585	1.5752832028578139
1.7509631070225753	1.5752777586712068
1.7510230553039918	1.5752752224447861
1.7510830035854084	1.5752753570149953
1.7511429518668251	1.5752754915852047
1.7512029001482419	1.5752786223374324
1.7512628484296584	1.575287699199353
1.751322796711075	1.5752967760612746
1.7513827449924917	1.5753069501173513
1.7514426932739084	1.5753233976696914
1.751502641555325	1.5753398452220302
1.7515625898367415	1.5753562927743696
1.7516225381181583	1.575379742805484
1.751682486399575	1.5754034644464354
1.7517424346809916	1.575427186087386
1.751802382962408	1.575468163572967
1.7518623312438248	1.5755141088902964
1.7519222795252416	1.575560054207626
1.7519822278066581	1.5756231306064317
1.7520421760880747	1.5756980986803741
1.7521021243694914	1.5757730667543173
1.7521620726509082	1.575856519700173
1.7522220209323247	1.575952486537001
1.7522819692137412	1.5760484533738284
1.752341917495158	1.5761419893558168
1.7524018657765748	1.576226798669394
1.7524618140579913	1.5763116079829709
1.7525217623394078	1.5763948314464233
1.7525817106208246	1.5764295640985435
1.7526416589022413	1.5764642967506641
1.7527016071836579	1.576499029402785
1.7527615554650744	1.5764968168725948
1.7528215037464911	1.5764878517212577
1.752881452027908	1.5764788865699209
1.7529414003093244	1.576441879946022
1.753001348590741	1.5763903807711312
1.7530612968721577	1.57633888159624
1.7531212451535745	1.5762833064339477
1.753181193434991	1.5762231912817173
1.7532411417164075	1.576163076129488
1.7533010899978243	1.5761054310975913
1.753361038279241	1.5760539263957345
1.7534209865606576	1.5760024216938782
1.7534809348420741	1.5759534928439969
1.7535408831234909	1.5759275736378868
1.7536008314049076	1.5759016544317768
1.7536607796863242	1.5758757352256667
1.7537207279677407	1.5758911664167803
1.7537806762491575	1.5759104647067177
1.7538406245305742	1.5759297629966558
1.7539005728119907	1.5759712821362553
1.7539605210934073	1.5760210918620499
1.754020469374824	1.5760709015878445
1.7540804176562408	1.576138586149033
1.7541403659376573	1.5762213703513779
1.7542003142190739	1.5763041545537222
1.7542602625004906	1.5764058052552528
1.7543202107819074	1.5765416027381958
1.7543801590633241	1.5766774002211383
1.7544401073447409	1.576830577735215
1.7545000556261574	1.5770688010455047
1.754565019799451	1.577326956576349
1.7546299839727446	1.5776133896517388
1.7546949481460383	1.5780747162590802
1.754759912319332	1.578536042866422
1.7548248764926258	1.5790222043873279
1.7548898406659195	1.579608336269621
1.755019769012507	1.5807876329729378
1.7550847331858006	1.581400940292103
1.7551496973590943	1.5820142476112677
1.755214661532388	1.582533648589205
1.7552796257056815	1.582852214598935
1.755344589878975	1.583170780608665
1.7554095540522687	1.583346729329615
1.7554745182255624	1.5832884140086003
1.7555394823988562	1.5832300986875867
1.7556044465721499	1.58305734697356
1.7556694107454436	1.582819154131521
1.7557343749187373	1.582580961289481
1.7557993390920308	1.5821970053832255
1.7558643032653243	1.58179576057938
1.755929267438618	1.5813856528244714
1.7560591957852054	1.5804663481319101
1.7561241599584991	1.58000822419984
1.7561891241317928	1.5795523040663353
1.75631905247838	1.5786664242700816
1.7563840166516735	1.5782494081233007
1.7564489808249673	1.5778323919765187
1.756513944998261	1.5774926282296973
1.7565789091715547	1.577159121671319
1.7566438733448484	1.5768479746930941
1.756708837518142	1.576636752846424
1.7567738016914358	1.5764255309997541
1.7568387658647293	1.576244426888703
1.7569037300380228	1.5761015573729915
1.7569686942113165	1.5759586878572804
1.7570336583846102	1.5758800585248327
1.757098622557904	1.5758291707900662
1.7571635867311977	1.5757782830553
1.7572285509044914	1.5757854228684456
1.757293515077785	1.5757952221387364
1.7573584792510786	1.5758300425017349
1.757423443424372	1.5759567880114516
1.7574884075976658	1.5760835335211678
1.7575533717709595	1.5762583396044376
1.7576183359442532	1.5764869666167909
1.757683300117547	1.5767155936291433
1.7577482642908406	1.576953283637138
1.7578132284641343	1.5771943341116632
1.7578781926374278	1.5774353845861864
1.7579431568107213	1.5775924138659503
1.758008120984015	1.57774836086404
1.7580730851573088	1.577874641179869
1.7581380493306025	1.577909528868343
1.7582030135038962	1.5779444165568177
1.75826797767719	1.5779355765490648
1.7583329418504836	1.5778835019890565
1.7583979060237773	1.5778314274290486
1.758462870197071	1.5777515802927833
1.7585278343703648	1.577662992258238
1.7585927985436585	1.5775737642260224
1.758657762716952	1.5774503710600625
1.7587215427987948	1.5773292269613264
1.7587853228806378	1.5772069543372067
1.7589128830443235	1.576955422029389
1.7591680033716952	1.5765188516967568
1.759231783453538	1.5764171140074128
1.7592955635353809	1.576315376318069
1.7594231236990667	1.576105570687728
1.7596782440264382	1.5756823973398781
1.7597420241082813	1.5755673565625152
1.7598058041901241	1.575452315785153
1.75993336435381	1.5752406306694204
1.7599971444356528	1.575137975073268
1.7600609245174956	1.5750437981500875
1.7601247045993387	1.5749533909852733
1.7601884846811815	1.5748629838204602
1.7602522647630243	1.5748016961646956
1.7603160448448674	1.574743676702286
1.7603798249267102	1.5746880268858658
1.760443605008553	1.5746523714656284
1.760507385090396	1.5746167160453899
1.7605711651722389	1.5745853815781166
1.7606349452540817	1.5745635388783656
1.7606987253359248	1.5745416961786138
1.7607625054177678	1.5745442581777578
1.7608262854996106	1.5745693755412258
1.7608900655814534	1.5745944929046944
1.7609538456632965	1.5746332827637457
1.7610176257451393	1.5746772183325968
1.7610814058269821	1.5747211539014483
1.7611451859088252	1.574936457034905
1.761208965990668	1.575163983041494
1.7612727460725108	1.5754259813804203
1.7613365261543539	1.5758992302607902
1.7614003062361967	1.576372479141157
1.7614640863180395	1.5769658875022643
1.7615278663998826	1.5777852619040789
1.7615916464817254	1.5786046363058903
1.7616554265635682	1.5796076293826287
1.7617192066454113	1.5807584322036137
1.761782986727254	1.581909235024594
1.761846766809097	1.583276884810787
1.76191054689094	1.584712679430009
1.7619743269727828	1.5861484740492273
1.7620381070546256	1.5878432295197877
1.7621018871364686	1.5895466134713778
1.7622294473001543	1.5932305040144772
1.7622932273819973	1.5951698131021492
1.7623570074638402	1.5971143360965263
1.762420787545683	1.5990673124942167
1.762484567627526	1.6010202888919145
1.7625483477093689	1.6026509943062193
1.7626121277912117	1.6040562203201347
1.7626759078730547	1.605461446334055
1.7627396879548975	1.6062236728853612
1.762799183953626	1.6067802419167438
1.762858679952354	1.6073368109481236
1.7629181759510824	1.6070663081105527
1.7629776719498107	1.606659175660558
1.7630371679485388	1.6062520432105654
1.7630966639472672	1.60520909543147
1.7631561599459955	1.604066037846604
1.7632156559447236	1.6029229802617417
1.7632751519434517	1.6010910110601773
1.76333464794218	1.5991558376196207
1.7634536399396366	1.5949682890884
1.7635131359383647	1.5926707874512884
1.763572631937093	1.5903732858141688
1.7636916239345495	1.585988757585237
1.7637511199332776	1.5838031395099013
1.763810615932006	1.582055909916459
1.7638701119307343	1.5803645622983618
1.7639296079294624	1.5786732146802709
1.7639891039281907	1.5775751707245722
1.764048599926919	1.5765484522703077
1.7641080959256472	1.5755217338160479
1.7641675919243756	1.5748938240940975
1.764227087923104	1.5743110022696323
1.764286583921832	1.5737281804451686
1.7643460799205604	1.573461015469255
1.7644055759192887	1.573227305805204
1.7644650719180168	1.5729935961411545
1.7645245679167452	1.5728958556823713
1.7645840639154735	1.5728115769190067
1.7646435599142016	1.572727298155644
1.7647030559129298	1.5726961813308427
1.764762551911658	1.572669961368318
1.7648220479103864	1.5726437414057919
1.7648815439091146	1.5726450652419413
1.7649410399078427	1.5726487386971602
1.765000535906571	1.5726524121523795
1.7650600319052994	1.572687295745341
1.7651195279040275	1.5727246318875385
1.7651790239027556	1.572761968029736
1.765238519901484	1.5727963827912423
1.7652980159002123	1.5728305873840138
1.7653575118989404	1.5728647919767857
1.7654170078976688	1.5728758119068729
1.765476503896397	1.5728853159634073
1.7655359998951252	1.5728948200199426
1.7655954958938536	1.5728928020250406
1.765654991892582	1.572890105342106
1.76571448789131	1.5728874086591702
1.7657739838900384	1.5728779488425255
1.7658334798887667	1.5728681339442152
1.7658929758874948	1.5728583190459047
1.7659524718862232	1.5728409616805947
1.7660119678849515	1.572823256014819
1.7660714638836796	1.5728055503490421
1.7661309598824078	1.5727810119134842
1.766190455881136	1.572756200644204
1.7663094478785926	1.57270406834068
1.7663689438773207	1.5726766625868926
1.766428439876049	1.5726492568331056
1.7665474318735055	1.5725952947647897
1.7666119437641108	1.5725663198670454
1.766676455654716	1.5725417849926095
1.7667409675453212	1.5725172501181741
1.7668054794359265	1.5724979175959197
1.7668699913265318	1.5724909119807047
1.7669345032171369	1.5724839063654903
1.7669990151077422	1.5724840899002974
1.7670635269983475	1.5725008955574373
1.7671280388889528	1.5725177012145772
1.767192550779558	1.5725393880238567
1.7672570626701634	1.572572089927255
1.7673215745607687	1.572604791830653
1.767386086451374	1.5726407075795907
1.7674505983419793	1.5726837035307142
1.7675796221231896	1.5727710011364768
1.767644134013795	1.5728181115440492
1.7677086459044	1.5728652219516215
1.7678376696856106	1.5729559974323908
1.7680957172480318	1.573140443812783
1.7681602291386371	1.5731877403239687
1.7682247410292424	1.573235098491162
1.7683537648104528	1.5733295096963698
1.7684182767010581	1.5733759648729615
1.7684827885916632	1.5734224200495515
1.7686118123728738	1.5735052634643945
1.768676324263479	1.5735442230648995
1.7687408361540844	1.5735804341469222
1.7688053480446895	1.573611500054512
1.7688698599352948	1.5736425659621007
1.7689343718259	1.573670045134739
1.7689988837165052	1.573690959889814
1.7690633956071105	1.573711874644889
1.7691279074977158	1.573730659136867
1.769192419388321	1.5737456313019371
1.7692569312789264	1.5737606034670082
1.7693214431695317	1.573770254136264
1.769385955060137	1.573770591324495
1.7694504669507423	1.5737709285127253
1.7695149788413476	1.5737638070223998
1.7695794907319526	1.5737439176135932
1.769644002622558	1.5737240282047857
1.7697085145131632	1.5736868317552262
1.7697730264037683	1.5736206540938162
1.7698375382943736	1.5735544764324052
1.769902050184979	1.573476708658944
1.7699665620755842	1.5733799533014914
1.7700310739661895	1.573283197944039
1.7701600977474001	1.5731094521931217
1.7702246096380054	1.5730269760304232
1.7702891215286107	1.5729604950395266
1.7703536334192158	1.5729191037478956
1.7704181453098211	1.5728777124562643
1.7704826572004264	1.5728505273876998
1.7705471690910315	1.5728451503335388
1.7706116809816368	1.5728397732793775
1.770676192872242	1.5728398664974443
1.7707364206797327	1.5728476267360867
1.7707966484872233	1.572855386974729
1.7708568762947139	1.5728647488993244
1.7709171041022045	1.5728797849176814
1.770977331909695	1.5728948209360385
1.7710375597171857	1.5729099900796726
1.7710977875246763	1.572935891484107
1.7711580153321669	1.5729617928885418
1.7712182431396575	1.5729876942929768
1.771278470947148	1.5730134580921769
1.7713386987546387	1.5730391884234969
1.7713989265621293	1.5730649187548165
1.7714591543696199	1.573087654764666
1.7715193821771105	1.5731083650916167
1.771579609984601	1.5731290754185683
1.7716398377920919	1.5731446630721926
1.7717000655995827	1.5731521907015955
1.7717602934070733	1.5731597183309969
1.771820521214564	1.5731649333445412
1.7718807490220545	1.573159663125381
1.771940976829545	1.5731543929062204
1.7720012046370357	1.57314912268706
1.7720614324445263	1.5731207086697807
1.772121660252017	1.5730916479383361
1.7721818880595075	1.5730625872068908
1.772242115866998	1.573028375251408
1.7723625714819793	1.5729567852880821
1.7726034827119417	1.572809745518739
1.7726637105194323	1.5727755922077153
1.7727239383269229	1.572741438896691
1.7727841661344135	1.5727084078817164
1.772844393941904	1.572682199042371
1.7729046217493947	1.5726559902030255
1.7729648495568853	1.5726297813636807
1.7730250773643759	1.5726217636298483
1.7730853051718665	1.5726150442786533
1.773145532979357	1.572608324927457
1.7732057607868477	1.5726117126642762
1.7732659885943383	1.5726189246474649
1.7733262164018289	1.572626136630653
1.7733864442093195	1.5726433320066884
1.77344667201681	1.5726698316200132
1.7735068998243007	1.5726963312333384
1.7735671276317913	1.5727283527690346
1.7736273554392818	1.572772681207622
1.7736875832467724	1.5728170096462093
1.773747811054263	1.572865100906711
1.7738080388617536	1.5729463807575972
1.7738682666692442	1.573027660608483
1.7739284944767348	1.5731089404593683
1.7739887222842254	1.573226913841004
1.774048950091716	1.5733492404613525
1.7741091778992066	1.573471567081701
1.7741694057066972	1.5735995920886856
1.7742296335141878	1.5737302247020593
1.7742898613216784	1.5738608573154336
1.774350089129169	1.5739648742524863
1.7744103169366596	1.5740398453365045
1.7744705447441502	1.5741148164205223
1.774530772551641	1.574176274818037
1.7745898162676808	1.5742007602487225
1.7746488599837207	1.5742252456794075
1.7747079036997606	1.5742495927761622
1.7747669474158005	1.5742343673316266
1.7748259911318405	1.5742191418870914
1.7748850348478802	1.5742039164425559
1.77494407856392	1.5741551186960536
1.7750031222799598	1.5740939832780974
1.7750621659959998	1.5740328478601409
1.7751212097120395	1.573963874292297
1.7751802534280792	1.5738856639351302
1.775239297144119	1.5738074535779634
1.775298340860159	1.5737303083856686
1.7753573845761987	1.5736577994521868
1.7754164282922384	1.5735852905187044
1.7754754720082784	1.573512781585222
1.7755345157243183	1.573459167917243
1.775593559440358	1.5734073184736936
1.7756526031563977	1.5733554690301448
1.7757116468724377	1.5733174820100997
1.7757706905884776	1.573287212187923
1.7758297343045175	1.5732569423657454
1.7758887780205574	1.5732323368805683
1.7759478217365972	1.5732173692447948
1.7760068654526369	1.5732024016090207
1.7760659091686768	1.5731892501015436
1.7761249528847167	1.5731928247013622
1.7761839966007567	1.5731963993011813
1.7762430403167966	1.5731999739009996
1.7763020840328363	1.5732092522994494
1.776361127748876	1.5732197345178256
1.776420171464916	1.5732302167362022
1.7764792151809559	1.573242774405382
1.7765382588969956	1.5732570062680764
1.7765973026130353	1.5732712381307712
1.7766563463290752	1.573287321936295
1.7767153900451151	1.5733081376342228
1.776774433761155	1.5733289533321513
1.7768925211932347	1.5733758829915425
1.7769515649092744	1.5734019493473541
1.7770106086253143	1.5734280157031673
1.7770696523413543	1.5734482647695747
1.7771286960573942	1.5734664362838522
1.7771877397734341	1.57348460779813
1.7772467834894738	1.573494277762131
1.7773058272055136	1.5734941517017318
1.7773648709215535	1.573494025641332
1.7774239146375934	1.5734922560113995
1.7774829583536331	1.5734835878204119
1.7775420020696728	1.5734749196294242
1.7776010457857128	1.5734662514384368
1.7776600895017527	1.5734530168957777
1.7777191332177926	1.5734393862916434
1.7778372206498723	1.573410245504793
1.777896264365912	1.5733937141732115
1.777955308081952	1.573377182841629
1.7780733955140318	1.573340346142683
1.7781324392300717	1.5733210715507095
1.7781914829461114	1.5733023822062677
1.778250526662151	1.573288760619583
1.778309570378191	1.573275139032898
1.778373629986108	1.5732603602628483
1.7784376895940248	1.5732549359272314
1.7785017492019417	1.573250293973262
1.7785658088098586	1.5732456520192912
1.7786298684177755	1.573250152752354
1.7786939280256924	1.5732555930043342
1.7787579876336093	1.5732610332563162
1.778822047241526	1.573275627349758
1.7788861068494426	1.5732913434590143
1.7789501664573595	1.5733070595682708
1.7790142260652764	1.5733329384923087
1.7790782856731933	1.5733602718117128
1.7791423452811101	1.573387605131115
1.779206404889027	1.573426009192755
1.779270464496944	1.5734662334080354
1.7793345241048608	1.5735072433159278
1.7793985837127777	1.573565503338234
1.7794626433206946	1.5736237633605406
1.7795907625365284	1.5737468207575687
1.7796548221444453	1.5738104029582076
1.7797188817523621	1.5738772850186
1.7798470009681957	1.5740204261805846
1.7799110605761124	1.574098847958602
1.7799751201840293	1.5741818784145571
1.780103239399863	1.5743506164321268
1.78016729900778	1.5744370676635757
1.7802313586156968	1.5745235188950246
1.7802954182236137	1.5746026603475716
1.7803594778315306	1.5746815551721234
1.7804235374394475	1.5747553298940964
1.7804875970473644	1.5748005667371272
1.7805516566552813	1.574845803580158
1.7806157162631981	1.5748752145218028
1.780679775871115	1.574873473680741
1.780743835479032	1.5748717328396786
1.7808078950869488	1.5748469873225854
1.7808719546948655	1.574801145892966
1.7809360143027821	1.574755304463348
1.781000073910699	1.574706469843074
1.781064133518616	1.5746563911720317
1.7811281931265328	1.574606312500989
1.7811922527344497	1.5745650480088806
1.7812563123423666	1.5745248600124193
1.7813203719502835	1.5744855133694522
1.7813844315582004	1.5744564074346181
1.7814484911661173	1.5744273014997838
1.7815125507740341	1.5744020587407141
1.781576610381951	1.5743877724114845
1.7816406699898677	1.5743734860822565
1.7817047295977844	1.5743658666877718
1.7817687892057013	1.5743665474412782
1.7818328488136181	1.574367228194784
1.781896908421535	1.5743722703747176
1.781960968029452	1.5743798718347897
1.7820250276373688	1.5743874732948597
1.7820890872452857	1.5744004589846066
1.7821531468532026	1.5744146671909882
1.7822172064611195	1.57442887539737
1.7822812660690364	1.5744425520254266
1.7823453256769533	1.5744562285041266
1.78240938528487	1.5744704058456762
1.782469160809672	1.574485701133172
1.7825289363344745	1.5745009964206675
1.7826484873840789	1.57453503681677
1.7828875894832876	1.5746101300959627
1.7829473650080898	1.5746293396775164
1.783007140532892	1.5746483412244494
1.7831266915824964	1.5746867350771867
1.7833657936817051	1.5747761476310753
1.7834255692065073	1.5747993782486418
1.7834853447313095	1.574823167230058
1.7835451202561117	1.5748522349648197
1.7836048957809139	1.5748813026995825
1.783664671305716	1.5749106698569335
1.7837244468305182	1.5749435446023705
1.7838439978801228	1.5750096217776064
1.783903773404925	1.5750478123496006
1.7839635489297274	1.575086002921595
1.7840233244545296	1.5751249934753053
1.7840830999793318	1.5751811063867194
1.784142875504134	1.5752372192981339
1.7842026510289362	1.575293764993707
1.7842624265537383	1.5753655421130641
1.7843222020785405	1.5754373192324194
1.7843819776033427	1.575509332171972
1.784441753128145	1.5756033110200893
1.784501528652947	1.5756972898682058
1.7845613041777493	1.5757912687163227
1.7846210797025515	1.57591645012505
1.7846808552273536	1.5760418320565477
1.7847406307521558	1.5761672139880458
1.784800406276958	1.5763667979944735
1.7848601818017602	1.5765681593574417
1.7849199573265624	1.5767695207204093
1.7849797328513646	1.577044849673823
1.7850395083761668	1.577323292707776
1.785099283900969	1.5776017357417302
1.7851590594257711	1.5779114758189163
1.7852786104753757	1.5785347681515294
1.785338386000178	1.5788270354892593
1.7853981615249803	1.579117744833037
1.7854579370497825	1.5794084541768125
1.7855177125745847	1.5796619903894755
1.7855774880993869	1.5799117862410956
1.785637263624189	1.580161582092716
1.7856970391489912	1.5803489410539706
1.7857568146737934	1.5805287067611804
1.7858165901985956	1.5807084724683909
1.7858763657233978	1.5807737595424256
1.7859361412482	1.5808226273736459
1.7859959167730022	1.5808714952048666
1.7860556922978044	1.5807861729669321
1.7861154678226066	1.580678561383314
1.7861752433474087	1.580570949799696
1.786235018872211	1.5803892796110883
1.78629981028889	1.580177137540281
1.7863646017055692	1.5799649954694734
1.7864293931222486	1.5796251420119014
1.7864941845389277	1.5792842632441564
1.7865589759556069	1.5789507949485115
1.7866237673722862	1.5786454421577905
1.7866885587889654	1.5783400893670716
1.7867533502056445	1.5780802039130508
1.7868181416223239	1.5778817952181599
1.786882933039003	1.5776833865232698
1.7869477244556822	1.57753863850719
1.7870125158723615	1.577423851462763
1.7870773072890407	1.5773090644183354
1.7871420987057198	1.5772435300036067
1.7872068901223992	1.57718612920464
1.7872716815390783	1.5771343401029407
1.7873364729557575	1.5771519390673137
1.7874012643724368	1.577169538031686
1.787466055789116	1.5772013119896668
1.7875308472057951	1.577267558692692
1.7875956386224745	1.5773338053957164
1.7876604300391536	1.5774239870595168
1.7877252214558328	1.5775373555993277
1.7877900128725122	1.577650724139138
1.7878548042891913	1.577789792382556
1.7879195957058704	1.5779386334869077
1.788049178539229	1.5782431442012195
1.788113969955908	1.578399241547196
1.7881787613725875	1.5785529696269185
1.7883083442059458	1.5788350994206557
1.7883731356226251	1.57896924036616
1.7884379270393043	1.5790918003158099
1.7885027184559834	1.5792143602654598
1.7885675098726628	1.5793193109421808
1.788632301289342	1.5794120612987355
1.788697092706021	1.5795048116552903
1.7887618841227004	1.5795404394587491
1.7888266755393796	1.5795624307514604
1.7888914669560587	1.5795816654340666
1.788956258372738	1.5794880268197828
1.7890210497894172	1.5793943882054995
1.7890858412060964	1.5792845600127687
1.7891506326227757	1.5791235763319225
1.7892154240394549	1.5789625926510762
1.789280215456134	1.5788139787703055
1.7893450068728134	1.5786800651603552
1.7894097982894925	1.5785461515504058
1.7894745897061717	1.5784521848009316
1.789539381122851	1.5783775824471535
1.7896041725395302	1.5783029800933757
1.7896689639562093	1.578272811114367
1.7897337553728887	1.5782481299883406
1.7897985467895678	1.5782261651907816
1.789863338206247	1.5782269590689315
1.7899281296229264	1.5782277529470803
1.7899929210396055	1.578231751391203
1.7900577124562846	1.5782424608575683
1.790122503872964	1.5782531703239333
1.7901872952896432	1.5782742743674023
1.7902520867063223	1.5783042422479685
1.7903168781230017	1.5783342101285363
1.7903816695396808	1.5783738838198194
1.7904452768649093	1.5784159027791387
1.7905088841901375	1.5784579217384564
1.7906360988405945	1.5785463674222238
1.7908905281415084	1.5787166380149047
1.7909541354667369	1.5787522098103697
1.7910177427919654	1.578787781605834
1.7911449574424223	1.5788597670357682
1.7912085647676508	1.5788962195196434
1.7912721720928793	1.5789326720035186
1.7913357794181077	1.5789718631855656
1.7913993867433362	1.5790114140946905
1.7914629940685647	1.5790509650038156
1.7915266013937932	1.5791061278774765
1.7915902087190216	1.5791649074135115
1.7916538160442501	1.579223686949547
1.7917174233694786	1.5792933642373632
1.791781030694707	1.5793668719541947
1.7919082453451638	1.579522747891081
1.7919718526703923	1.5796095210704792
1.7920354599956205	1.5796962942498776
1.7921626746460775	1.5798987561694895
1.7924171039469914	1.5803445930728086
1.7924807112722199	1.5804607621435567
1.7925443185974483	1.5805779846893562
1.7926715332479053	1.5808120483717374
1.792925962548819	1.581276675761385
1.7934348211506466	1.582137143527606
1.793498428475875	1.5822602947866138
1.7935620358011035	1.582383446045624
1.7936892504515605	1.5826439776221324
1.793752857776789	1.5827810782422378
1.7938164651020174	1.5829181788623428
1.7939436797524742	1.58317315991234
1.7940072870777026	1.5833003942265635
1.7940708944029309	1.5833983217901348
1.7941345017281594	1.5834921038140015
1.7941981090533878	1.5835858858378682
1.7942617163786163	1.583621072683434
1.7943253237038448	1.583641983165475
1.7943889310290733	1.5836628936475143
1.7944525383543017	1.5836142496302716
1.7945118615964155	1.5835451439694903
1.7945711848385293	1.5834760383087088
1.794630508080643	1.5833902132425923
1.7946898313227568	1.5832870653187534
1.7947491545648706	1.5831839173949138
1.7948084778069844	1.5830888063913846
1.7948678010490982	1.5830263923943826
1.7949271242912122	1.582963978397381
1.7949864475333261	1.5829015644003788
1.79504577077544	1.5828897304121368
1.7951050940175537	1.5828833006364975
1.7951644172596675	1.582876870860859
1.7952237405017812	1.5828841170472892
1.795283063743895	1.5829001202991828
1.7953423869860088	1.582916123551075
1.7954017102281226	1.5829499728775567
1.7954610334702363	1.5830224865840736
1.79552035671235	1.583095000290591
1.7955796799544639	1.5831718335768712
1.7956390031965777	1.5832972940895238
1.7956983264386914	1.5834227546021762
1.7957576496808052	1.5835482151148292
1.795816972922919	1.58369997702894
1.795876296165033	1.583861559212397
1.795935619407147	1.5840231413958554
1.7959949426492607	1.584185067143421
1.7961135891334883	1.584509813662433
1.796172912375602	1.5846681057732803
1.7962322356177158	1.5848014246528668
1.7962915588598296	1.5849347435324534
1.7963508821019434	1.5850680624120397
1.7964102053440572	1.5852353630743896
1.796469528586171	1.5854088195608054
1.7965288518282847	1.5855822760472202
1.7965881750703985	1.5857789089128747
1.7966474983125122	1.585994290972065
1.796706821554626	1.5862096730312547
1.7968254680388538	1.5867121582638082
1.7968847912809678	1.5869845086693612
1.7969441145230816	1.5872568590749143
1.7970034377651953	1.587669073386838
1.797062761007309	1.5880863408941315
1.7971220842494229	1.5885036084014257
1.7971814074915367	1.589049490510745
1.7972407307336504	1.5896583493427767
1.7973000539757642	1.590267208174808
1.797359377217878	1.5909171284518089
1.7974187004599917	1.591634770063819
1.7975373469442193	1.5930745979647525
1.797596670186333	1.593846582972571
1.7976559934284468	1.594618567980389
1.7977746399126746	1.596118306406446
1.7978339631547886	1.5968342875288493
1.7978932863969024	1.59755026865125
1.7979526096390162	1.5981318973593561
1.79801193288113	1.5985769854659173
1.7980712561232437	1.5990220735724776
1.7981305793653575	1.599387687662401
1.7981899026074712	1.5994395878358518
1.798249225849585	1.599491488009302
1.7983135649835758	1.5995477764401906
1.7983779041175667	1.5991765780888516
1.7984422432515577	1.5988025409270576
1.7985065823855484	1.5984285037652646
1.7985709215195391	1.5974637112319952
1.7986352606535299	1.5964719599279844
1.7987639389215115	1.5943468835360826
1.7988282780555025	1.5932011324025623
1.7988926171894932	1.5920553812690463
1.798956956323484	1.5911742310470172
1.7990212954574747	1.5903283907020511
1.7990856345914654	1.5894825503570857
1.7991499737254564	1.5888888815809445
1.7992143128594473	1.5883413916293434
1.799278651993438	1.5877939016777434
1.7993429911274288	1.587526422128592
1.7994073302614197	1.5873254052682784
1.7994716693954107	1.5871243884079642
1.7995360085294014	1.5870487241944295
1.7996003476633922	1.5870102649089843
1.799664686797383	1.5869718056235391
1.7997290259313736	1.5869730526464385
1.7997933650653646	1.5869886831221507
1.7998577041993555	1.5870043135978633
1.7999220433333463	1.5870568046539333
1.799986382467337	1.5871253170277353
1.8000507216013277	1.5871938125336513
1.8001150607353185	1.5873024344607471
1.8001793998693094	1.5874317308309507
1.800308078137291	1.5876845997610687
1.8003724172712818	1.5878047078099693
1.8004367564052728	1.5879248158588697
1.8005010955392637	1.588030834832481
1.8005654346732545	1.588126895912042
1.8006297738072452	1.5882229569916029
1.800694112941236	1.5883126268650012
1.8008227912092176	1.588481459674418
1.8008871303432086	1.5885628866593697
1.8009514694771993	1.588641462144569
1.8010801477451808	1.5887967620980976
1.8013375042811441	1.5890984003830324
1.8014018434151349	1.589175116177033
1.8014661825491256	1.5892538044883453
1.8015948608171073	1.589417082203892
1.8018522173530704	1.589772129092772
1.8019165564870612	1.5898658423888488
1.8019808956210521	1.5899595556849255
1.8021095738890338	1.590146907359401
1.8021739130230245	1.5902405625586336
1.8022382521570153	1.5903315697905753
1.802366930424997	1.5904979049474555
1.802426985475873	1.5905729264085382
1.8024870405267492	1.5906342001671365
1.8025470955776255	1.590695473925735
1.8026071506285017	1.590756747684333
1.802667205679378	1.5907966399079947
1.802727260730254	1.5908343078848937
1.80278731578113	1.590871975861791
1.8028473708320063	1.5909019085939105
1.8029074258828826	1.5909277141345155
1.8029674809337586	1.5909535196751217
1.8030275359846346	1.5909821464795812
1.8030875910355109	1.5910150338164317
1.8031476460863871	1.5910479211532826
1.8032077011372631	1.591081997211922
1.8032677561881392	1.591123100415195
1.8033278112390154	1.5911642036184677
1.8033878662898917	1.59120530682174
1.8034479213407677	1.5912506134054283
1.80356803144252	1.5913416673623624
1.8038082516460248	1.5915497081520436
1.804288692053034	1.5919915757171932
1.8043487471039104	1.592048299673615
1.8044088021547864	1.5921077370148002
1.8045289122565387	1.5922267357791857
1.8047691324600434	1.5924791964147427
1.8048291875109195	1.5925486077893198
1.8048892425617957	1.5926180191638968
1.8050093526635482	1.5927619643808084
1.8052495728670528	1.5930675548555506
1.805309627917929	1.5931466818186568
1.805369682968805	1.593229417777546
1.8054897930705573	1.5933948896953247
1.805730013274062	1.5937349948441644
1.8057900683249382	1.593824795220249
1.8058501233758142	1.5939145955963334
1.8059702334775665	1.594100110023189
1.8060302885284427	1.5941940702915236
1.806090343579319	1.5942904443510149
1.8061503986301952	1.5943950340053656
1.8062104536810712	1.5944996236597162
1.8062755246238242	1.594617329279917
1.8063405955665774	1.5947715353519516
1.8064707374520839	1.595083967948299
1.806535808394837	1.595263477557407
1.8066008793375903	1.5954429871665148
1.8067310212230967	1.595819966693285
1.80679609216585	1.596014311859082
1.8068611631086031	1.5962031479934975
1.8069262340513563	1.5963764953961208
1.8069913049941093	1.5965498427987443
1.8070563759368623	1.5967117850479853
1.8071214468796155	1.5968488218339196
1.8071865178223687	1.5969858586198553
1.807251588765122	1.5971025663354488
1.8073166597078751	1.5971840344052637
1.8073817306506283	1.5972655024750788
1.8074468015933816	1.597335787149433
1.8075118725361348	1.5973904733593283
1.807576943478888	1.5974451595692245
1.8076420144216412	1.5974953646386447
1.8077070853643944	1.5975405024981046
1.8077721563071474	1.597585640357564
1.8078372272499004	1.597623265836535
1.8079022981926536	1.5976539858498562
1.8079673691354068	1.5976847058631767
1.80803244007816	1.5977040816772254
1.8080975110209132	1.5977149963292296
1.8081625819636664	1.5977259109812332
1.8082276529064196	1.5977360043148134
1.8082927238491728	1.5977456038498052
1.808357794791926	1.5977552033847968
1.8084228657346793	1.5977735470989312
1.8084879366774325	1.5977960768734942
1.8085530076201857	1.597818606648058
1.8086180785629389	1.5978571179751946
1.808683149505692	1.5979016005824336
1.8087482204484453	1.5979460831896721
1.8088132913911983	1.5980027359488478
1.8088783623339513	1.5980628266793375
1.8089434332767045	1.5981229174098273
1.8090085042194577	1.5981997440240205
1.809073575162211	1.5982799628494766
1.809138646104964	1.5983601816749333
1.8092037170477173	1.5984591266883696
1.8092687879904705	1.5985605480342486
1.8093338589332237	1.5986619693801274
1.809398929875977	1.5987867371060678
1.8094640008187302	1.5989131293735952
1.8095941427042364	1.599172082006103
1.8096592136469893	1.5993047256419282
1.8097242845897425	1.5994373971621185
1.809854426475249	1.5997041361208133
1.8099194974180022	1.599838064500298
1.8099845683607554	1.5999776334138516
1.8100496393035086	1.600117202327405
1.8101147102462618	1.6002629744813948
1.810179781189015	1.6004462619530342
1.8102448521317682	1.6006295494246736
1.8103749940172744	1.6010560384571424
1.8104388808685767	1.601285272239583
1.8105027677198793	1.6015341757617265
1.8105666545711816	1.6018558236883198
1.810630541422484	1.6021774716149118
1.8106944282737865	1.6025201793715687
1.8107583151250888	1.6029421424805197
1.8108860888276936	1.603786301936422
1.8109499756789962	1.6042093916365507
1.8110138625302985	1.6046324813366797
1.8110777493816008	1.6050331302902598
1.8111416362329034	1.6053462826558536
1.811205523084206	1.6056594350214473
1.8112694099355082	1.6059296377792025
1.8113332967868105	1.6060293402020396
1.811397183638113	1.6061290426248773
1.8114610704894156	1.6062106801407154
1.811524957340718	1.6062192880651802
1.8115888441920203	1.606227895989644
1.8116527310433228	1.6062242727362492
1.8117166178946251	1.6061702859557496
1.8117805047459274	1.6061162991752498
1.81184439159723	1.6060572321177298
1.8119082784485323	1.605976853737144
1.8119721652998346	1.6058964753565572
1.8120360521511372	1.6058167950167608
1.8120999390024395	1.6057400984954182
1.8121638258537418	1.6056634019740752
1.8122277127050443	1.6055943932887415
1.8122915995563467	1.6055588781235397
1.812355486407649	1.6055233629583359
1.8124193732589515	1.605504226618186
1.812483260110254	1.6055578354667195
1.8125471469615564	1.605611444315253
1.8126110338128587	1.6056713483565317
1.8126749206641612	1.6057597624863327
1.8127388075154636	1.6058481766161339
1.8128026943667659	1.605939823929304
1.8129304680693707	1.6061529878240275
1.812994354920673	1.6062637683422596
1.8130582417719756	1.6063943345373055
1.8131860154745802	1.6066577157117667
1.81344156287979	1.6072473720339935
1.8135054497310925	1.6074039492938554
1.8135693365823948	1.607560550637801
1.8136971102849997	1.6078739947427458
1.8139526576902094	1.608459457621493
1.8144637525006286	1.6095087630492917
1.8145233552688165	1.609619512912335
1.814582958037004	1.6097249436184202
1.8147021635733798	1.6099358050305932
1.8149405746461307	1.6103522258243546
1.8150001774143185	1.6104583591285306
1.8150597801825064	1.6105644924327074
1.8151789857188818	1.6107872012026019
1.815417396791633	1.6112614659731277
1.8154769995598206	1.6113841821087815
1.8155366023280084	1.6115294701637382
1.8156558078643839	1.6118201776762142
1.815894218937135	1.6124499755185568
1.816371041082637	1.6137428969419183
1.8164306438508246	1.6138896960423277
1.8164902466190125	1.614036305927273
1.816609452155388	1.6143231601309547
1.816847863228139	1.614871078866224
1.816907465996327	1.6150048536043902
1.8169670687645145	1.6151435115147967
1.8170862743008902	1.6154210950105652
1.8173246853736411	1.616019373825283
1.8173842881418287	1.6161789806013336
1.8174438909100166	1.6163385873773841
1.8175034936782044	1.6165203122114418
1.817563096446392	1.6167028533281458
1.8176226992145799	1.6168853944448502
1.8176823019827677	1.6171134855538403
1.8177419047509553	1.6173434037091161
1.8178015075191432	1.6175733218643937
1.817861110287331	1.6178469440331276
1.8179207130555186	1.6181224601480475
1.8180399185918943	1.6186873432037983
1.8182783296646452	1.6198597100396752
1.81834294832471	1.6201806772712193
1.8184075669847748	1.6204925799733254
1.8184721856448396	1.6208044826754318
1.8185368043049044	1.6211067831829005
1.8186014229649692	1.62138192624937
1.818666041625034	1.6216570693158399
1.8187952789451634	1.6221371694228603
1.8188598976052281	1.6223652502084598
1.8189245162652927	1.6225418868360053
1.8189891349253575	1.6226986631058737
1.8190537535854223	1.6228554393757426
1.8191183722454871	1.6229643436860544
1.819182990905552	1.623070813094723
1.8192476095656167	1.6231719491569556
1.8193122282256815	1.623249070406658
1.8193768468857463	1.6233261916563584
1.819441465545811	1.6233996702058027
1.8195707028659407	1.6235362234491537
1.8196353215260055	1.6236007832167807
1.8196999401860703	1.6236632701866482
1.8198291775061997	1.6238065417981276
1.8198937961662645	1.6238900096879942
1.819958414826329	1.623976541734376
1.8200230334863938	1.6240899804888325
1.8200876521464586	1.6242034192432895
1.8201522708065234	1.6243274106608696
1.8202168894665882	1.6244725995810794
1.8203461267867178	1.6247813939069413
1.8204107454467826	1.6249593236314597
1.8204753641068474	1.6251372533559774
1.820604601426977	1.6255183430394846
1.820863076067236	1.6262566027766079
1.8209276947273008	1.626430909441134
1.8209923133873653	1.6266052161056594
1.821121550707495	1.6269931341001127
1.8211861693675597	1.6271939441684644
1.8212507880276245	1.6274213856845126
1.8213800253477541	1.627897694491012
1.821444644007819	1.628151580716258
1.8215092626678837	1.6284064132597622
1.8216384999880133	1.628959747933449
1.821703118648078	1.6292517971492748
1.821767737308143	1.6295623910225094
1.8218969746282723	1.6302384049200616
1.821961593288337	1.6306242385472278
1.8220262119484016	1.6310377243676328
1.8220908306084664	1.6314512101880396
1.8221554492685312	1.6319821058582658
1.822220067928596	1.6325315187312932
1.8222846865886608	1.633096109363297
1.8223493052487256	1.6338071617910885
1.8224139239087904	1.6345182142188803
1.8224742584857405	1.6352551521913439
1.8225345930626906	1.6361836257638298
1.8225949276396407	1.6371120993363164
1.8226552622165908	1.6381235919601425
1.822715596793541	1.6393203184305993
1.822775931370491	1.6405170449010558
1.8228966005243914	1.6431877079528805
1.8229569351013417	1.6445908559300413
1.8230172696782918	1.6460833161865962
1.823077604255242	1.6477237544308465
1.823137938832192	1.6493641926750964
1.823198273409142	1.650858851514941
1.8232586079860922	1.6521435878288415
1.8233189425630423	1.6534283241427425
1.8233792771399924	1.6543168369821777
1.8234396117169425	1.6547077439821911
1.8234999462938926	1.6550986509822039
1.8235602808708427	1.6550581403315383
1.8236206154477927	1.654544113414209
1.8236809500247428	1.6540300864968802
1.823741284601693	1.6533329292232917
1.823801619178643	1.6524599577235888
1.8238619537555933	1.6515869862238828
1.8239222883325437	1.6506465084615092
1.8239826229094938	1.6496493630646758
1.824103292063394	1.6476972354460955
1.824163626640344	1.6467731511502
1.8242239612172941	1.645849066854305
1.8243446303711943	1.644263046145041
1.8244049649481444	1.6435017313717766
1.8244652995250945	1.6429269271993914
1.8245256341020446	1.6424552259443723
1.8245859686789947	1.6419835246893526
1.8246463032559448	1.6416223298894823
1.8247066378328949	1.6413137498249428
1.824766972409845	1.6410051697604033
1.8248273069867953	1.6408218937575492
1.8248876415637456	1.6406895744109038
1.8249479761406957	1.6405572550642584
1.8250083107176458	1.640541012717582
1.825068645294596	1.6405646367348237
1.825128979871546	1.6405882607520643
1.825189314448496	1.6406772528260674
1.8252496490254462	1.6407849185090864
1.8253099836023963	1.6408925841921058
1.8253703181793464	1.6410615558754138
1.8254306527562965	1.6412447906956318
1.8255513219101966	1.6416273554543959
1.825792660217997	1.6424670196109292
1.826275336833598	1.6442457013406893
1.8263344873190972	1.6444628021947592
1.8263936378045966	1.6446799030488308
1.8265119387755955	1.6451056789609952
1.8267485407175927	1.6459514690787813
1.8272217446015877	1.647746547368687
1.8281681523695772	1.6516326770154142
1.8282273028550766	1.651869265421258
1.828286453340576	1.6521058538271016
1.8284047543115747	1.6525759824924176
1.8286413562535722	1.653571662344209
1.829114560137567	1.655658672235673
1.8300609679055566	1.660234528786417
1.830125134282933	1.6605721160057851
1.8301893006603094	1.660909703225154
1.8303176334150622	1.6615801961972412
1.8305742989245677	1.6629181107542863
1.8310876299435785	1.6655708628546437
1.8311517963209547	1.6658985627148681
1.831215962698331	1.6662255941838269
1.8313442954530839	1.6668751876762313
1.8316009609625894	1.668184839162707
1.8321142919816005	1.6709750595607422
1.8321784583589769	1.6713231634284216
1.8322426247363532	1.6716696200177106
1.832370957491106	1.6723631612774104
1.8326276230006113	1.673795877357116
1.8326917893779875	1.674166251279392
1.8327559557553639	1.674537198179041
1.8328842885101166	1.675308317927946
1.8331409540196222	1.6768699600726615
1.8332051203969986	1.6772768675785512
1.833269286774375	1.6776839316911099
1.8333976195291277	1.6785383112717869
1.8336542850386333	1.6803943356335023
1.8337184514160096	1.6808745154751616
1.833782617793386	1.6813922452144021
1.8339109505481388	1.6824344649281333
1.8341676160576441	1.6846506006824271
1.8342274983519058	1.685144137467365
1.8342873806461677	1.6856376742523043
1.834407145234691	1.6864850013079848
1.8344670275289527	1.6868959003117683
1.8345269098232144	1.6872717628899343
1.8346466744117378	1.6879380727138495
1.8347065567059995	1.6882695006984303
1.8347664390002612	1.6885944420852164
1.8348862035887847	1.6892443248587903
1.8351257327658317	1.6904624835017037
1.8351856150600934	1.6907788173189642
1.835245497354355	1.6910951511362238
1.8353652619428784	1.6917753217698734
1.83542514423714	1.6921235576513831
1.8354850265314018	1.6924816259899746
1.8356047911199254	1.6932571951456772
1.835664673414187	1.6936456530712207
1.835724555708449	1.6941154826302676
1.8357844380027106	1.6945853121893137
1.8358443202969723	1.6950551417483595
1.835904202591234	1.695598405205383
1.8359640848854957	1.6961638770191492
1.8360239671797574	1.6967293488329152
1.836083849474019	1.697383294991953
1.8361437317682807	1.6981165262271358
1.8362036140625424	1.69884975746232
1.8363233786510658	1.700487532362953
1.8365629078281127	1.704109646244867
1.8366227901223744	1.705052576563232
1.8366826724166363	1.7060032129902551
1.836742554710898	1.7069557023398243
1.8368024370051597	1.707908191689393
1.8368623192994213	1.7087351010516012
1.836922201593683	1.7094656198223404
1.8369820838879447	1.7101961385930795
1.8370419661822064	1.7108082486443053
1.837101848476468	1.7111748149725465
1.8371617307707298	1.7115413813007887
1.8372216130649914	1.7118982936655183
1.8372814953592531	1.7121511927201616
1.8373413776535148	1.7124040917748042
1.8374012599477765	1.7126569908294478
1.8375210245363	1.7131195712217522
1.8375809068305617	1.71334903997392
1.8376407891248236	1.7135634355858997
1.8377006714190853	1.7137679534741468
1.837760553713347	1.713972471362393
1.8378204360076087	1.7142051590352592
1.8378803183018704	1.7144871295214261
1.8380000828903937	1.7150549781971225
1.8380649810765326	1.7153949161778324
1.8381298792626712	1.715734854158541
1.8382596756349487	1.7164038486265047
1.8385192683795035	1.7177263377597471
1.8385841665656422	1.718055698303998
1.838649064751781	1.718375640922784
1.8387788611240583	1.7190169089728555
1.8390384538686133	1.7203455243299786
1.8391033520547522	1.7206855408020403
1.8391682502408908	1.7210321965695148
1.8392980466131683	1.721788547963986
1.839362944799307	1.722181241489301
1.8394278429854456	1.7226383069978741
1.839557639357723	1.7235771417702588
1.8396225375438617	1.7240971895758113
1.8396874357300006	1.7246172373813649
1.8398172321022779	1.725685326580493
1.8398821302884167	1.7262228655687213
1.8399470284745554	1.7267690912899165
1.840011926660694	1.727317372588239
1.8400768248468329	1.7278654291386528
1.8421535668032722	1.742137924571351
1.8422172808979602	1.7425655885928477
1.842280994992648	1.7430046283149152
1.842408423182024	1.7439066027880643
1.8426632795607758	1.7457392700324685
1.8431729923182796	1.7495660037039547
1.8432367064129676	1.7500708104853337
1.8433004205076555	1.7505756172667146
1.8434278486970315	1.7515918133878143
1.8436827050757834	1.7536314037487235
1.8437464191704713	1.7541459730403601
1.8438101332651593	1.7546621058821075
1.8439375614545352	1.7556902495634465
1.8441924178332871	1.7576691032864509
1.844256131927975	1.7581383474744625
1.844319846022663	1.7585712898616956
1.844383560117351	1.7590042322489288
1.844447274212039	1.7594185857531077
1.844510988306727	1.7598004055852583
1.844574702401415	1.7601822254174095
1.844702130590791	1.7608262616286026
1.8447658446854789	1.7611293917086628
1.8448295587801669	1.7613979990832296
1.8449569869695428	1.761902160263183
1.8450207010642308	1.7621274183873774
1.8450844151589187	1.7623472829829965
1.8452118433482945	1.762777888168108
1.8452755574429824	1.7629885263908873
1.8453392715376702	1.7631994354532805
1.8454666997270461	1.763624441760378
1.845721556105798	1.764532218612542
1.8462312688633018	1.7665845912249591
1.846290698874875	1.7668594786104075
1.8463501288864483	1.7671358161088984
1.846468988909595	1.7676875319277452
1.8467067089558884	1.7687956493598245
1.8467661389674617	1.7690748144891717
1.846825568979035	1.7693475469253026
1.8469444290021815	1.7698892888027582
1.8471821490484748	1.7708470273421326
1.8472415790600483	1.7710683603626456
1.8473010090716215	1.7712896933831586
1.847419869094768	1.7716879037092408
1.8474792991063413	1.7718819559992418
1.8475387291179146	1.772067375036572
1.8476575891410612	1.7724257557767498
1.8477170191526344	1.7725909611798036
1.8477764491642077	1.7727438753972113
1.847835879175781	1.7728967896146175
1.8478953091873545	1.7730250611784084
1.847954739198928	1.7731270148362783
1.8480141692105012	1.773228968494147
1.8481330292336478	1.7734065857004087
1.848192459245221	1.7734902173979277
1.8482518892567943	1.7735705125877204
1.848370749279941	1.7737204986260406
1.8484301792915145	1.7737989992138892
1.8484896093030878	1.7738843831261313
1.8486084693262343	1.774057909852546
1.8486678993378076	1.7741528436189602
1.8487273293493809	1.7742477773853733
1.8487867593609542	1.7743494606066996
1.8488461893725274	1.7744724904667233
1.8489056193841007	1.7745955203267472
1.848965049395674	1.7747234340982305
1.8490839094188207	1.7750204846502013
1.8491433394303942	1.7751742318657844
1.8492027694419675	1.7753593014873466
1.849321629465114	1.775730584872441
1.8493810594766873	1.77592779701233
1.8494404894882606	1.776125009152218
1.849559349511407	1.77655744096528
1.8496187795229804	1.7767910045071043
1.8496782095345536	1.7770245680489287
1.8497970695577004	1.7775668084950913
1.849856499569274	1.7778379871759529
1.8499159295808472	1.7781391091005334
1.8500347896039937	1.7787446228961674
1.850099235507444	1.7791145543377254
1.8501636814108944	1.7794887345443502
1.850292573217795	1.7802818534372522
1.8505503568315964	1.7819746349876442
1.851065924059199	1.7854571794906373
1.8511303699626493	1.7859027259662308
1.8511948158660996	1.7863520472762344
1.851323707673	1.7872627158713659
1.8515814912868014	1.7892018581998528
1.852097058514404	1.793571647235681
1.8521615044178543	1.7941800906170948
1.8522259503213048	1.794790124937495
1.8523548421282054	1.7960127258708631
1.8526126257420066	1.7986929885972183
1.852677071645457	1.7993926726462977
1.8527415175489073	1.800096169736097
1.8528704093558077	1.8015220032822463
1.853128192969609	1.804394016620837
1.8531926388730593	1.80514710007293
1.8532570847765097	1.8059012469606697
1.8533859765834104	1.807516681074711
1.8536437601972118	1.8109742060479648
1.8541593274248143	1.8186101464422506
1.8542194892451498	1.8195982232315373
1.8542796510654855	1.8205863000208276
1.854399974706157	1.8225584055527007
1.8546406219874996	1.8266295989758605
1.8547007838078353	1.8276766157263304
1.854760945628171	1.8287329811219624
1.8548812692688423	1.8308800050843546
1.855121916550185	1.8354129258825407
1.8551820783705208	1.8365459087067328
1.8552422401908564	1.837731578495369
1.8553625638315276	1.8401925730205404
1.8556032111128704	1.8453384746328227
1.8560845056755557	1.8567110005588163
1.8561446674958915	1.8582448884900138
1.856204829316227	1.859789636491866
1.8563251529568983	1.863005348378481
1.856565800238241	1.8698099051720676
1.8566259620585766	1.8715149737257004
1.8566861238789123	1.8733804957082083
1.8568064475195838	1.877139326424988
1.8570470948009263	1.8848692226696364
1.857107256621262	1.8868474753694502
1.8571674184415978	1.888834674708616
1.857287742082269	1.8930760295675535
1.8575283893636119	1.9019999997200276
1.8575885511839476	1.9044501462496493
1.8576487130042831	1.906900292779262
1.8577690366449544	1.911997830685476
1.8580096839262972	1.922423790510646
1.858068661655182	1.9249889874277923
1.858127639384067	1.9275929737918591
1.8582455948418368	1.9328543258404585
1.8584815057573763	1.9442409106805791
1.858540483486261	1.947192044340874
1.858599461215146	1.9501864385011847
1.858717416672916	1.9564334786595934
1.8589533275884556	1.9699241613018874
1.8590123053173404	1.9736469913722334
1.8590712830462253	1.9773698214425801
1.8591892385039952	1.985238909925326
1.85924821623288	1.9893100617264226
1.8593071939617651	1.9934516006866898
1.8594251494195349	2.0022844864906273
1.8594841271484197	2.0067819311785398
1.8595431048773046	2.0116200974880765
1.8596610603350745	2.021398759889935
1.8598969712506142	2.043411221488359
1.859955948979499	2.049150323145131
1.8600149267083839	2.05478945340375
1.860073904437269	2.0598907657945653
1.8601328821661538	2.064992078185362
1.8601918598950387	2.06978065693762
1.8602508376239237	2.0727247579958488
1.8603098153528086	2.0756688590540655
1.8603687930816935	2.078217486641814
1.8604277708105783	2.0781924731057493
1.8604867485394632	2.078167459569684
1.8605457262683482	2.0778151702600476
1.860604703997233	2.0750947599788843
1.860663681726118	2.0723743496977205
1.860722659455003	2.069408194888171
1.860781637183888	2.0644465053606753
1.8608406149127728	2.059484815833178
1.8608995926416576	2.054428419865688
1.8609585703705425	2.048499047154242
1.8610765258283124	2.036644792504246
1.861312436743852	2.01351316307323
1.861371414472737	2.0079870728133655
1.8614303922016218	2.0024875266186775
1.8615483476593915	1.9922841753487852
1.8617842585749311	1.9733813282347528
1.861848252195693	1.9687256186700357
1.861912245816455	1.9640699091053042
1.8620402330579786	1.9553540098008129
1.8622962075410263	1.9385665362538664
1.8623602011617884	1.9347024223093021
1.8624241947825502	1.9309784454744645
1.862552182024074	1.9237178104962909
1.8628081565071217	1.9103313598369125
1.8628721501278838	1.907134119239759
1.8629361437486456	1.9039288530161664
1.8630641309901694	1.897510619626944
1.8633201054732171	1.8859993263565205
1.8633840990939792	1.8833130976781889
1.863448092714741	1.880626868999866
1.8635760799562648	1.8755841996626903
1.8638320544393125	1.8658284615502148
1.8638960480600746	1.8635251674419764
1.8639600416808364	1.8612899653665664
1.8640880289223603	1.8568835425375896
1.864344003405408	1.8484562238614612
1.8648559523715034	1.8319229716903154
1.8649199459922654	1.829862546208293
1.8649839396130272	1.8278021207262778
1.865111926854551	1.8236803490787172
1.8653679013375988	1.815131591491851
1.8654318949583608	1.812973757305076
1.8654958885791226	1.8108360730799677
1.8656238758206465	1.806625363547519
1.865879850303694	1.798825882803895
1.8659395598413413	1.7971047409046763
1.8659992693789884	1.795424613418786
1.866118688454283	1.7921915980447563
1.866357526604872	1.7862148985668118
1.8668352029060502	1.7746352488087909
1.8668949124436975	1.7731779106999639
1.8669546219813449	1.7717356441734002
1.8670740410566393	1.7689383701125656
1.8673128792072284	1.7635210973265338
1.8677905555084067	1.7537149378978454
1.867850265046054	1.7525768044817605
1.8679099745837013	1.7514386989010444
1.8680293936589958	1.7491628901747003
1.868268231809585	1.7446115543591867
1.868745908110763	1.7356914542182909
1.8697012607131192	1.7195175330383834
1.8697659861426434	1.718485249849276
1.8698307115721677	1.7174529558330454
1.8699601624312163	1.7153871590835772
1.8702190641493135	1.7114441045951907
1.8707368675855076	1.7037898989940796
1.870801593015032	1.7028511939671134
1.870866318444556	1.701952377355604
1.8709957693036046	1.700154913420594
1.8712546710217017	1.6965649928412723
1.871772474457896	1.6895362103186236
1.8718371998874204	1.6887089678259952
1.8719019253169447	1.6878817253333658
1.8720313761759932	1.6862694796850382
1.8722902778940904	1.6830939662112698
1.8728080813302845	1.6770332986755612
1.873843688202673	1.665756624091623
1.8739041295490826	1.6651180337953386
1.8739645708954922	1.6644793193462073
1.8740854535883116	1.6632018892969747
1.8743272189739502	1.6606467224631132
1.874810749745227	1.6556641811624397
1.8757778112877812	1.6465438027401131
1.8758382526341908	1.645994884901501
1.8758986939806004	1.6454459670628896
1.8760195766734196	1.6443556395153995
1.8762613420590581	1.6423058291299495
1.876744872830335	1.6382938718168594
1.8777119343728892	1.6301135289149744
1.877771191627848	1.6296270220757252
1.8778304488828068	1.6291405152364746
1.8779489633927247	1.628190171727593
1.87818599241256	1.6263367597523337
1.8786600504522308	1.622800744350963
1.8796081665315727	1.6161507275578622
1.8815043986902564	1.6036219020997737
1.8815686718370923	1.6032045417982523
1.8816329449839282	1.6027871814967316
1.8817614912776	1.6019575386212808
1.8820185838649435	1.600377595006228
1.8825327690396305	1.5973213276081517
1.8835611393890046	1.5913277298132034
1.8856178800877526	1.5808265627118239
1.8856778691514737	1.580525930252109
1.8857378582151951	1.5802252977923945
1.8858578363426375	1.579623049869234
1.8860977925975222	1.5784166503516597
1.886577705107292	1.57608497271396
1.8875375301268318	1.5714379464397223
1.8894571801659108	1.5634809097704456
1.8895221851215092	1.5632398067763456
1.8895871900771073	1.5630005584652429
1.8897171999883038	1.5625352003779516
1.8899772198106968	1.56163644324868
1.8900422247662951	1.5614102076623857
1.8901072297218933	1.561188192419323
1.8902372396330898	1.5607458625471862
1.8904972594554825	1.5598570746431397
1.8905622644110807	1.5596306257338448
1.890627269366679	1.5594041768245472
1.8907572792778753	1.5589022559509986
1.8910172991002683	1.5578317483965947
1.8915373387450543	1.5554461839482543
1.8916023437006526	1.5551598726210143
1.8916673486562507	1.5548839231011353
1.8917973585674472	1.5543357206937176
1.8920573783898402	1.5532558869935653
1.8925774180346262	1.5511727413836884
1.893617497324198	1.547217660313734
1.8936813181883454	1.546979119686156
1.893745139052493	1.5467405790585762
1.893872780780788	1.5462604694322264
1.894128064237378	1.5453244328903282
1.8946386311505576	1.543510257342108
1.8956597649769171	1.5402434195230372
1.8957235858410646	1.5400608028890745
1.895787406705212	1.5398775313293045
1.895915048433507	1.5395101624053527
1.8961703318900969	1.5387595962321376
1.8966808988032766	1.5372126456871857
1.897702032629636	1.5339688479751958
1.8977615694106689	1.5337802637364286
1.8978211061917016	1.533591679497662
1.8979401797537674	1.5332194957659424
1.8981783268778987	1.5324791667671793
1.8986546211261612	1.5309982344249384
1.898714157907194	1.5308228593263422
1.8987736946882268	1.530647484227746
1.8988927682502925	1.5302998764465952
1.8991309153744238	1.5296109086166871
1.8996072096226864	1.5282487093949964
1.8996667464037191	1.5280862638567247
1.899726283184752	1.5279238183184536
1.8998453567468176	1.5276212638830804
1.8999048935278506	1.5274779681491892
1.8999644303088834	1.5273346724152979
1.900083503870949	1.5270868252453538
1.9001430406519817	1.5269633616501799
1.9002025774330145	1.526852360780059
1.9003216509950802	1.5266391527197165
1.9005597981192115	1.5262616357696
1.9006193349002443	1.526175771628799
1.900678871681277	1.5260899074879972
1.9007979452433428	1.525913448213237
1.9008574820243758	1.5258232768878446
1.9009170188054085	1.5257331055624532
1.9009765555864413	1.5256239498682904
1.901036092367474	1.5255123222272757
1.9010956291485068	1.5254006945862604
1.9011551659295396	1.5252797662363802
1.9012742394916053	1.5250287967670333
1.9013337762726383	1.524900186479976
1.901393313053671	1.5247678711830956
1.9015123866157366	1.5245018014918896
1.9056437576819658	1.513543267834286
1.9095009474288573	1.5040430265649347
1.9132823553229	1.4962073921347008
1.9173847802970714	1.4878382410030224
1.9212130239519052	1.4812563272237718
1.921277856150889	1.4811417414920593
1.9213426883498728	1.4810261537389533
1.9214723527478403	1.480794360964096
1.9217316815437755	1.4803328712351334
1.9222503391356458	1.4794086393492225
1.9223151713346296	1.4792931788717119
1.9223800035336134	1.4791792884009611
1.922509667931581	1.4789521423795742
1.922768996727516	1.4785084068704926
1.9232876543193864	1.4776543853229196
1.9233524865183702	1.4775513130867022
1.923417318717354	1.4774482408504839
1.9235469831153216	1.4772455659321895
1.9238063119112567	1.4768471007841313
1.924324969503127	1.476138704297525
1.9243898017021108	1.476064208392749
1.9244546339010946	1.475994998735941
1.9245842982990622	1.4758680663166581
1.924649130498046	1.4758034361625352
1.9247139626970298	1.4757376150660406
1.9248436270949973	1.4755978570826285
1.9249084592939811	1.4755160995859253
1.924973291492965	1.4754343420892215
1.9251029558909325	1.475248251681241
1.9253622846868677	1.4748519438336318
1.9254259327944006	1.4747530569024458
1.9254895809019337	1.4746540013927183
1.9256168771169997	1.4744573338073126
1.9258714695471317	1.4740733078881227
1.9259351176546646	1.4739776355296763
1.9259987657621978	1.4738815617144554
1.9261260619772638	1.473688324819196
1.926189710084797	1.4735947924642627
1.92625335819233	1.4735062150256675
1.926380654407396	1.4733335987585934
1.9264443025149292	1.4732582435698989
1.926507950622462	1.4731828883812026
1.9265715987299952	1.4731136600038255
1.9266352468375283	1.4730585442307393
1.9266988949450612	1.4730034284576534
1.9267625430525943	1.4729512614325775
1.9268261911601274	1.4729073927769973
1.9268898392676603	1.4728635241214176
1.9269534873751932	1.472827211076089
1.9270171354827264	1.4728174320719631
1.9270807835902595	1.4728076530678396
1.9271444316977924	1.4728032715715738
1.9272080798053253	1.4728232964695454
1.9272717279128584	1.472843321367517
1.9273353760203915	1.4728658846620806
1.9273990241279244	1.4729039684691796
1.9274626722354573	1.4729420522762775
1.9275263203429904	1.4729784696391657
1.9275899684505235	1.4729998928880568
1.9276536165580564	1.4730213161369474
1.9277172646655893	1.4730404106538413
1.9277809127731225	1.4730226854254742
1.9278445608806556	1.473004960197108
1.9279082089881885	1.4729867846919584
1.9279718570957214	1.47294529302998
1.9280355052032545	1.472903801368001
1.9280991533107876	1.4728623097060212
1.9281628014183205	1.4727975625052332
1.9282264495258536	1.472732302070405
1.9282900976333868	1.4726670416355772
1.9283537457409197	1.4725726256466043
1.9284173938484528	1.4724762781737626
1.928481041955986	1.4723799307009209
1.9285446900635188	1.4722527302076314
1.928608338171052	1.472121999590542
1.928671986278585	1.4719912689734538
1.928735634386118	1.471827874078227
1.928799282493651	1.4716590194918675
1.928926578708717	1.4712918162362618
1.92899022681625	1.4710868281177631
1.929053874923783	1.4708818399992647
1.9291811711388491	1.4704833894100844
1.929244819246382	1.4702848920044265
1.9293084673539151	1.470112760365469
1.9293721154614483	1.469950126211566
1.9294357635689812	1.4697874920576632
1.933235061131757	1.4656890637586828
1.9332994410480526	1.4655802284213975
1.933363820964348	1.4654910203123603
1.9334282008806434	1.465415323441561
1.9334925807969388	1.465339626570762
1.9335569607132341	1.4652770723577873
1.9336213406295295	1.465223791658238
1.9336857205458249	1.4651705109586883
1.9337501004621203	1.4651249409484723
1.9338144803784156	1.4650849470788045
1.933878860294711	1.465044953209137
1.9340076201273018	1.464974256230393
1.9340720000435971	1.464940163695758
1.9341363799598925	1.4649072928057423
1.9342651397924833	1.4648434064854694
1.9343295197087786	1.4648088560434396
1.934393899625074	1.4647722768531275
1.9344582795413694	1.464735697662816
1.9345226594576648	1.4646817646912478
1.9345870393739601	1.4646139971439092
1.9346514192902555	1.4645462295965705
1.934715799206551	1.4644608025922081
1.9347801791228463	1.4643609527113521
1.9348445590391417	1.4642611028304957
1.934908938955437	1.4641493650873985
1.9350376987880278	1.463917718564098
1.9352952184532093	1.463500115749493
1.9353595983695047	1.4634040030050164
1.9354239782858	1.463311127577683
1.9355527381183908	1.4631387877630149
1.9356171180346862	1.4630587616901658
1.9356814979509815	1.462984420937821
1.9358102577835723	1.4628382560485806
1.9358746376998677	1.4627674440774763
1.935939017616163	1.4626966321063717
1.9360677774487538	1.46257078241671
1.9361321573650492	1.4625090868866626
1.9361965372813446	1.4624549293816116
1.9363252971139355	1.4623477805614347
1.9363896770302311	1.462297582526957
1.9364540569465265	1.4622473844924806
1.9365828167791173	1.4621524707647138
1.9368403364442988	1.461979744493699
1.9369047163605941	1.4619401622967303
1.9369690962768895	1.4619008580525017
1.9370978561094803	1.4618257474755312
1.9373553757746618	1.4616906663876152
1.9374154716078424	1.4616617731559127
1.9374755674410231	1.4616342808835678
1.9375957591073847	1.4615802880919342
1.9378361424401076	1.461482654189004
1.9378962382732883	1.4614594973082162
1.937956334106469	1.4614368703025715
1.9380765257728305	1.4613932073261602
1.9383169091055534	1.4613075262975703
1.938377004938734	1.4612853629112459
1.9384371007719148	1.4612631995249206
1.9385572924382763	1.4612146399331176
1.938617388271457	1.4611894115228683
1.938677484104638	1.4611622807762683
1.9387976757709993	1.4611016713053746
1.93885777160418	1.4610698016207233
1.9389178674373606	1.4610352499216472
1.9389779632705415	1.4610006982225718
1.9390380591037222	1.4609682325787612
1.9390981549369029	1.4609394398605653
1.9391582507700837	1.4609106471423696
1.939278442436445	1.4608612463433448
1.9393385382696258	1.4608384896433386
1.9393986341028064	1.460817490081292
1.9394587299359873	1.460799757993594
1.939518825769168	1.4607820259058963
1.9395789216023487	1.4607654430125645
1.9396390174355296	1.460751056994559
1.9396991132687103	1.460736670976553
1.939759209101891	1.46072405586064
1.9398193049350716	1.4607149218479416
1.9398794007682523	1.460705787835243
1.9399995924346138	1.4606883373853226
1.9400596882677945	1.4606798176634488
1.9401197841009754	1.4606716314795152
1.9402399757673368	1.460656646690971
1.9403000716005174	1.4606495957487358
1.940360167433698	1.460643489800633
1.940420263266879	1.4606373838525297
1.9404803591000597	1.4606332209990927
1.9405404549332403	1.4606333400190672
1.9406005507664212	1.4606334590390415
1.940660646599602	1.4606342688975464
1.9407207424327826	1.4606366464072307
1.9407808382659635	1.4606390239169147
1.9408409340991442	1.4606418043806277
1.9409010299323248	1.4606455267513168
1.9409611257655057	1.4606492491220064
1.9412015090982286	1.4606619419916038
1.9412604208399586	1.460664936302534
1.9413193325816884	1.4606679306134642
1.9413782443234184	1.460671071634725
1.9414371560651484	1.4606747145577268
1.9414960678068784	1.4606783574807285
1.9415549795486085	1.4606823149991954
1.9416138912903385	1.4606879302213156
1.9416728030320685	1.4606935454434367
1.9417317147737985	1.4606988326410617
1.9417906265155285	1.460700913983411
1.9418495382572583	1.46070299532576
1.9419084499989883	1.460705015363896
1.9419673617407183	1.460704751350654
1.942026273482448	1.4607044873374126
1.942085185224178	1.4607042233241707
1.942144096965908	1.4607030094534528
1.942203008707638	1.4607017554426414
1.942261920449368	1.4607005014318293
1.942320832191098	1.460705093529674
1.942379743932828	1.4607103877986223
1.942438655674558	1.4607156820675702
1.942497567416288	1.4607242682875585
1.9425564791580179	1.4607335475547985
1.9426153908997479	1.4607428268220375
1.942674302641478	1.4607550456124976
1.9427332143832077	1.460768195720578
1.9427921261249377	1.460781345828659
1.9428510378666677	1.4607922724913496
1.9429099496083977	1.4608022128561684
1.9429688613501277	1.4608121532209881
1.9430866848335877	1.4608303689643376
1.9431455965753177	1.460839285373326
1.9432045083170477	1.4608486791801958
1.9432634200587777	1.4608584490774226
1.9433223318005077	1.460868218974649
1.9433812435422377	1.4608802069064062
1.9434401552839677	1.460894478919675
1.9434990670256975	1.4609087509329435
1.9435579787674275	1.4609248124929533
1.9436168905091575	1.4609432855106121
1.9436758022508873	1.460961758528271
1.9437347139926173	1.4609822657216145
1.9437936257343473	1.4610064002912089
1.9438525374760773	1.4610305348608041
1.9439114492178073	1.4610549171333835
1.9440292727012674	1.461104879318338
1.9440881844429974	1.461129553930401
1.9441470961847274	1.4611531784830656
1.9442649196681872	1.4612002701451345
1.944500566635107	1.4612909847805255
1.9449718605689468	1.4614787797150708
1.9450357882025537	1.4615041399377602
1.945099715836161	1.4615295436858742
1.9452275711033749	1.4615851045768056
1.9452914987369818	1.461614930600823
1.9453554263705888	1.461645030876255
1.9454193540041957	1.4616759591559285
1.9454832816378027	1.4617068874356014
1.9455472092714097	1.4617339461846313
1.9456111369050166	1.4617557210833787
1.9456750645386236	1.4617774959821246
1.9457389921722306	1.4617954957076829
1.9458029198058375	1.4618109436141218
1.9458668474394445	1.4618263915205605
1.9459307750730515	1.4618367351834085
1.9459947027066584	1.4618455594617297
1.9460586303402654	1.4618543837400508
1.9461225579738723	1.4618634650394355
1.9461864856074793	1.4618725614285906
1.9462504132410863	1.4618810238466244
1.9463143408746932	1.4618847693453791
1.9463782685083002	1.4618885148441334
1.9464421961419074	1.4618895426464356
1.9465061237755144	1.4618854790724047
1.9465700514091213	1.4618814154983721
1.9466339790427285	1.4618669912103912
1.9466979066763355	1.4618449887479823
1.9467618343099424	1.461822986285574
1.9468257619435494	1.4617941229236018
1.9468896895771564	1.4617636197205968
1.9470175448443703	1.4616928505431914
1.9470814724779772	1.4616529295662617
1.9471454001115842	1.461611988749133
1.9472093277451912	1.4615682362474673
1.9472732553787981	1.4615244837458012
1.947337183012405	1.4614856128724327
1.947401110646012	1.4614517081387446
1.947465038279619	1.4614178034050558
1.947528965913226	1.4613905084137675
1.947592893546833	1.4613657174565444
1.94765682118044	1.461340926499322
1.9477207488140469	1.4613201363042514
1.9477846764476539	1.4612995355673644
1.9478486040812608	1.4612806663150073
1.9479125317148678	1.4612694592848503
1.947976459348475	1.461258252254694
1.948040386982082	1.461250682457063
1.948104314615689	1.4612482639391415
1.948168242249296	1.4612458454212214
1.948232169882903	1.461249255368759
1.94829609751651	1.4612558956972783
1.948360025150117	1.4612625360257978
1.948423952783724	1.4612701760732654
1.948487880417331	1.4612779616356826
1.9485518080509379	1.4612849712263367
1.9486157356845448	1.4612851846276065
1.9486796633181518	1.461285398028876
1.9487435909517588	1.4612809352325522
1.9488075185853657	1.461267064345305
1.9488714462189727	1.4612531934580577
1.9489353738525796	1.4612361516821388
1.9489993014861866	1.461216634157457
1.9490632291197936	1.4611971166327744
1.9491228726702858	1.461177426312545
1.949182516220778	1.4611573087701009
1.9493018033217628	1.4611159442084345
1.949540377523732	1.4610309437980498
1.9496000210742244	1.4610100088320424
1.9496596646247168	1.460989437154049
1.9497789517257016	1.460948404570999
1.9500175259276709	1.460873913129
1.9500771694781633	1.4608567826456602
1.9501368130286556	1.4608396521623208
1.9502561001296401	1.4608087634436266
1.9504946743316096	1.4607493214649176
1.9505543178821019	1.460734956562217
1.9506139614325941	1.4607205916595158
1.9506736049830864	1.4607063263728781
1.9507332485335789	1.460693916358155
1.9507928920840714	1.4606815063434315
1.9508525356345636	1.4606693438125253
1.9509121791850559	1.460659970458457
1.9509718227355481	1.4606505971043884
1.9510314662860404	1.4606412111870795
1.9510911098365327	1.4606317257011954
1.9512103969375174	1.4606127518406542
1.95127004048801	1.4606032460942233
1.9513296840385022	1.4605937403477924
1.9514489711394867	1.4605736322754836
1.951508614689979	1.460563191776265
1.9515682582404714	1.4605525860679
1.9516875453414562	1.4605300826971037
1.9517471888919484	1.4605182511353378
1.9518068324424407	1.4605045235138903
1.9519261195434254	1.460477001176916
1.951985763093918	1.460463020127498
1.9520454066444102	1.46044903907808
1.9521646937453947	1.4604186017831593
1.9524032679473642	1.4603544433857811
1.9524629114978564	1.4603376701971924
1.9525225550483487	1.460319764012393
1.9526418421493335	1.4602832234824719
1.9528804163513027	1.4602022407470343
1.952945075793672	1.4601793887662506
1.9530097352360414	1.4601565086639965
1.95313905412078	1.4601107057509315
1.9532037135631493	1.4600887772582491
1.9532683730055187	1.4600670490607996
1.9533976918902574	1.460025146032783
1.9534623513326266	1.4600048427110734
1.953527010774996	1.4599837483803113
1.9535916702173655	1.459961191928204
1.9536563296597347	1.4599386354760977
1.9537209891021041	1.4599110559218214
1.9537856485444736	1.4598802913195816
1.9539149674292122	1.4598155895462717
1.9539796268715817	1.4597811902585442
1.9540442863139509	1.4597456332392473
1.9541089457563203	1.4597025782279858
1.9541736051986898	1.4596595232167247
1.954238264641059	1.4596128843930598
1.9543029240834284	1.45956074833161
1.954432242968167	1.4594561833585198
1.9549495185071217	1.4590466111210618
1.955014177949491	1.4589978362228924
1.9550788373918604	1.4589490613247231
1.955208156276599	1.4588486874458655
1.9554667940460764	1.4586460664098528
1.955984069585031	1.4582028845283797
1.9570186206629405	1.4572207387311213
1.957078996022195	1.457155726315206
1.9571393713814498	1.4570899697810769
1.9572601220999593	1.4569581293698342
1.9575016235369782	1.4566913669444186
1.9579846264110157	1.4561449956687256
1.9589506321590906	1.4550393122694785
1.9608826436552407	1.4529897049526104
1.9646708847946919	1.4484408582514627
1.9647350919543727	1.4483638267248726
1.9647992991140537	1.4482871816091052
1.9649277134334158	1.4481349438943887
1.9651845420721394	1.4478351418293904
1.9656981993495868	1.4472473736966578
1.966725513904482	1.4461731354952367
1.968780143014272	1.4441332217153677
1.9688400660908383	1.444074375266496
1.9688999891674044	1.4440155288176246
1.969019835320537	1.4438982966270564
1.9692595276268023	1.4436653645334496
1.9697389122393325	1.4431992349771803
1.970697681464393	1.4423639524838228
1.9707576045409594	1.4423191690622665
1.9708175276175255	1.442276337504647
1.9709373737706581	1.4421920268085506
1.9711770660769234	1.4420311203601488
1.9712369891534898	1.4419917779185272
1.971296912230056	1.4419524354769047
1.9714167583831885	1.4418729710855205
1.9716564506894536	1.4417097290058773
1.97171637376602	1.4416646307712229
1.9717762968425863	1.4416184597300175
1.9718961429957187	1.4415224621027787
1.9721358353019838	1.4413139430076636
1.9726152199145142	1.4409018801042985
1.9726801588829574	1.4408496713022387
1.972745097851401	1.440797462500179
1.9728749757882875	1.4406921583850825
1.9731347316620607	1.4404756067105278
1.973199670630504	1.4404220612241398
1.9732646095989472	1.4403685157377504
1.9733944875358338	1.4402680370228673
1.973459426504277	1.440218353636281
1.9735243654727204	1.4401738793339236
1.973654243409607	1.4400867999044258
1.9737191823780502	1.440049610896306
1.9737841213464935	1.440012421888186
1.9738490603149368	1.43997920330149
1.97391399928338	1.4399512768757106
1.9739789382518234	1.439923350449931
1.9740438772202666	1.4398992349134272
1.9741737551571532	1.4398548003547802
1.9742386941255965	1.4398352007852093
1.9743036330940398	1.4398158716618619
1.974368572062483	1.4397974395519955
1.9744335110309263	1.4397842875894056
1.9744984499993696	1.4397711356268164
1.974563388967813	1.4397591821244398
1.9746283279362564	1.4397491505928144
1.9746932669046997	1.4397391190611883
1.974758205873143	1.4397304495978676
1.9748231448415865	1.4397226046416187
1.9748880838100298	1.439714759685369
1.974953022778473	1.4397039605051514
1.9750179617469164	1.4396926874896003
1.9750829007153596	1.4396802959602288
1.975147839683803	1.4396579080156993
1.9752127786522462	1.439635520071169
1.9752777176206895	1.4396079304123746
1.9753426565891328	1.4395702201422598
1.975407595557576	1.4395325098721454
1.9754725345260193	1.4394839468656377
1.9755374734944626	1.4394274712810324
1.975602412462906	1.439370995696427
1.9757322903997925	1.4392363243734405
1.9757972293682358	1.4391675232286651
1.975862168336679	1.439092440419063
1.9759920462735656	1.4389392810487758
1.976056985242009	1.4388540465954773
1.9761219242104522	1.438768812142178
1.9762518021473388	1.4385802169938304
1.976316741115782	1.4384831643468174
1.9763816800842253	1.4383832838245174
1.976511558021112	1.4381819463688859
1.9767713138948853	1.4378256977859283
1.9768350687718779	1.437746817139838
1.9768988236488703	1.4376720779809256
1.9770263334028555	1.4375322796293355
1.977090088279848	1.437467715843146
1.9771538431568405	1.437406041569008
1.9772813529108255	1.4372927705329062
1.977345107787818	1.4372431469502502
1.9774088626648105	1.4371937416281544
1.9774726175418031	1.4371532760329095
1.9775363724187955	1.437112810437665
1.9776001272957882	1.4370737709300703
1.9776638821727808	1.437040051078772
1.9777913919267658	1.4369746719541288
1.9778551468037584	1.4369461167398268
1.9779189016807508	1.4369175615255239
1.9779826565577434	1.436890743012236
1.978046411434736	1.4368651486674824
1.9781101663117284	1.436839554322729
1.978173921188721	1.4368260942923379
1.9782376760657137	1.4368161748503783
1.978301430942706	1.4368062554084184
1.9783651858196984	1.436821400211904
1.978428940696691	1.4368375433023337
1.9784926955736837	1.4368555652660762
1.978556450450676	1.4368842955027996
1.9786202053276687	1.4369130257395233
1.9786839602046613	1.4369386280653171
1.9787477150816537	1.4369580723118327
1.9788114699586463	1.4369775165583472
1.978875224835639	1.4369777121581597
1.9789389797126313	1.4369604513927545
1.979002734589624	1.4369431906273493
1.9790664894666166	1.4369198345023453
1.979130244343609	1.4368940126871557
1.9791939992206016	1.4368681908719645
1.9792577540975942	1.4368914532614845
1.9793215089745866	1.436920196119406
1.979385263851579	1.4369527682981433
1.9794490187285716	1.4370254592197431
1.9795127736055642	1.437098150141344
1.9795765284825566	1.437176157680584
1.9796402833595492	1.4372682024764212
1.9797040382365418	1.4373602472722593
1.9797677931135342	1.4374355978136366
1.9798315479905269	1.4374915296159154
1.9798953028675195	1.4375474614181936
1.9799590577445119	1.4375358926415567
1.9800228126215045	1.4374879535994365
1.980086567498497	1.437440014557315
1.9801503223754895	1.4373349196586909
1.980214077252482	1.4372187286077005
1.9803415870064671	1.4369712830896455
1.9804053418834595	1.4368403959732337
1.9804690967604521	1.4367055256192802
1.9805966065144371	1.4364062743074495
1.9808516260224074	1.4357419917467529
1.980911096816285	1.4355819602345887
1.980970567610163	1.4354219287224241
1.9810895091979188	1.4351139537348987
1.9811489799917967	1.43496140695296
1.9812084507856746	1.4348304939974605
1.9812679215795526	1.4347140035340908
1.9813273923734305	1.4345975130707216
1.9813868631673084	1.4344967863756402
1.9814463339611863	1.4344072436499682
1.9815058047550642	1.4343177009242944
1.981565275548942	1.4342349279507223
1.9816247463428196	1.4341667574277646
1.9816842171366975	1.4340985869048082
1.9818031587244533	1.4339826445658002
1.9818626295183313	1.4339339285369643
1.9819221003122092	1.433885212508128
1.981981571106087	1.4338450556758762
1.982041041899965	1.4338073085622864
1.982100512693843	1.4337695614486974
1.9821599834877208	1.4337385788774606
1.9822194542815987	1.4337140413538318
1.9822789250754764	1.4336895038302038
1.9823383958693541	1.4336657744041377
1.982397866663232	1.433644550484319
1.9825168082509879	1.433602102644681
1.9827546914264995	1.433520875659425
1.9828141622203774	1.4334997965459115
1.9828736330142553	1.4334787174323969
1.9829925746020112	1.4334314264256744
1.983052045395889	1.433406780927743
1.983111516189767	1.433381485604697
1.9832304577775226	1.4333245938897974
1.9832899285714003	1.4332961480323478
1.9833493993652782	1.433262853299955
1.983468340953034	1.433195219367897
1.983527811746912	1.4331603365442152
1.9835872825407899	1.433124839869974
1.9837062241285457	1.4330555987158755
1.9837656949224236	1.433024885162087
1.9838251657163015	1.4329941716082972
1.9838846365101794	1.4329642833556215
1.9839441073040573	1.4329419819586082
1.9840035780979353	1.4329196805615938
1.9840630488918132	1.43289737916458
1.984122519685691	1.432881990333331
1.9841819904795688	1.4328680184570455
1.9842414612734465	1.4328540465807598
1.9843009320673244	1.432841338768736
1.9843604028612023	1.4328296174506123
1.9844198736550802	1.4328178961324887
1.9844793444489581	1.4328078168788723
1.984538815242836	1.4328016913503743
1.984598286036714	1.4327955658218763
1.9846577568305919	1.4327896808846368
1.9847222435163467	1.4327933806117512
1.9847867302021016	1.4327970803388654
1.9848512168878565	1.4328008195828255
1.9849157035736114	1.4328087907888856
1.9849801902593662	1.4328167619949455
1.985044676945121	1.432824733201005
1.985109163630876	1.4328374922059117
1.985173650316631	1.4328502741150375
1.9852381370023862	1.4328630560241626
1.985302623688141	1.4328788856277443
1.985367110373896	1.4328947735419693
1.9854315970596508	1.4329106614561944
1.9854960837454056	1.4329293306710051
1.9855605704311605	1.4329480941643822
1.9856250571169154	1.4329668576577603
1.9856895438026703	1.4329945744625672
1.9857540304884251	1.4330227308389196
1.98581851717418	1.433050887215272
1.9858830038599349	1.4330795046673626
1.9859474905456898	1.4331081519732631
1.9860119772314446	1.433136799279165
1.9860764639171995	1.4331780195610317
1.9861409506029544	1.4332202566760008
1.9862054372887092	1.433262493790971
1.9862699239744641	1.4333092726341043
1.986334410660219	1.4333564942812955
1.9864633840317287	1.4334554316231152
1.9867213307747484	1.4336753236930804
1.9867858174605035	1.4337333791757088
1.9868503041462584	1.4337994465213344
1.9869792775177681	1.4339339940604026
1.987043764203523	1.4340074176400799
1.987108250889278	1.4340818832053792
1.9872372242607876	1.434241466027754
1.9873017109465425	1.4343285955606786
1.9873661976322974	1.434415725093603
1.9874951710038071	1.4345900032453154
1.9877531177468266	1.4349685427747054
1.9878176044325815	1.4350734495528759
1.9878820911183364	1.435180144122181
1.988011064489846	1.4354037438405995
1.9882690112328658	1.4358819586650853
1.988333497918621	1.436001327236789
1.9883979846043758	1.436134895780647
1.9885269579758855	1.436411147989045
1.988784904718905	1.4370014489826028
1.9888451073215452	1.4371521559926994
1.9889053099241853	1.4373028630027955
1.989025715129466	1.437606411623315
1.989085917732106	1.4377584936776304
1.9891461203347465	1.43791894238656
1.9892665255400268	1.4382747694402558
1.9893267281426672	1.4384543722733911
1.9893869307453074	1.4386499932303791
1.989507335950588	1.4390412351443573
1.9897481463611488	1.4398909138269171
1.989808348963789	1.4401190166183997
1.9898685515664294	1.440347119409883
1.9899889567717097	1.4408343163450046
1.9902297671822708	1.4418737827078658
1.9907113880033926	1.4441656284458533
1.990771590606033	1.4444613499098216
1.9908317932086732	1.4447570713737894
1.9909521984139538	1.4453331416682562
1.9911930088245147	1.4464629853934998
1.9912532114271548	1.4467443577614794
1.9913134140297952	1.4470450388803175
1.9914338192350756	1.4476554317481
1.9916746296456367	1.4490703327361354
1.9917348322482769	1.4494650131391897
1.991795034850917	1.449859693542244
1.9919154400561976	1.4507151880686933
1.9921562504667585	1.4525386246275958
1.9922164530693989	1.4529971378381084
1.992276655672039	1.4534989179689435
1.9923970608773196	1.4545454844590322
1.9926378712878805	1.4567285657784104
1.99269688979907	1.4573168106224996
1.9927559083102593	1.4579050554665873
1.9928739453326383	1.4591372849121063
1.9931100193773963	1.461822159275362
1.9931690378885858	1.4625261618104433
1.9932280563997753	1.4632477339477803
1.9933460934221543	1.464760489091576
1.9935821674669123	1.4679878009543235
1.9936411859781018	1.4688440368871063
1.9937002044892913	1.4697115116711221
1.9938182415116703	1.4714862497441084
1.994054315556428	1.4754111813624065
1.9941133340676176	1.4764524707235327
1.9941723525788069	1.4774937600846558
1.9942903896011859	1.4796787288541955
1.9945264636459439	1.4841621626057397
1.9945854821571334	1.4853386512492104
1.9946445006683229	1.4865542337759186
1.9947625376907019	1.489028193114484
1.9948215562018914	1.4903911013152842
1.994880574713081	1.4917540095160842
1.9949986117354597	1.4946893783902835
1.9950576302466492	1.4962504567436492
1.9951166487578385	1.4978115350970092
1.9952346857802175	1.5011594429818316
1.9954707598249755	1.508253742189947
1.995529778336165	1.51013306482744
1.9955887968473545	1.5121153571188466
1.9957068338697335	1.5161001140286647
1.9959429079144915	1.524869211084348
1.996001926425681	1.5272320706443807
1.9960609449368705	1.5295949302044134
1.9961789819592495	1.534560784623667
1.9964150560040073	1.5453454544062146
1.9964790904070737	1.5484749232343284
1.9965431248101404	1.551811620901425
1.9966711936162733	1.558577784428439
1.9969273312285392	1.5736711972596655
1.9969913656316056	1.577655538520926
1.997055400034672	1.5817740083854086
1.9971834688408052	1.5905889923679626
1.9974396064530713	1.6094323416480332
1.9975036408561377	1.6148233970258155
1.9975676752592042	1.6202144524035993
1.9976957440653371	1.6318748879522318
1.9977597784684036	1.6379035156305937
1.99782381287147	1.64420835897708
1.9979518816776032	1.6576542647239836
1.9980159160806696	1.6647235367382327
1.9980799504837363	1.6722749456223105
1.9982080192898692	1.6878365665505162
1.998464156902135	1.7235072796079856
1.9985281913052015	1.7329814651867244
1.998592225708268	1.742947840245896
1.998720294514401	1.7639527343036447
1.9987843289174674	1.7749984206387834
1.9988483633205338	1.7865898017484225
1.998976432126667	1.8104796364869638
1.9990404665297334	1.8234331738493683
1.9991045009328001	1.8363867112118173
1.999232569738933	1.8643390892742517
1.9994887073511989	1.9231630281290186
1.9995527417542653	1.9382339538640883
1.9996167761573318	1.9533965689895927
1.9996808105603985	1.96855918411515
1.999744844963465	1.9816212965788782
1.9998088793665314	1.9932826432585968
1.999872913769598	2.004943989938356
1.9999369481726645	2.0113243109772623
2.000000982575731	2.014469754518226
2.0000650169787972	2.0176151590860223
2.000129051381864	2.013773295706192
2.0001930857849306	2.0060070215481325
2.000257120187997	1.9982407473901276
2.000321154591063	1.9863262010145066
2.0003851889941298	1.9722799790699654
2.0005132578002627	1.9432853372464771
2.0005730081202144	1.9289422484979126
2.000632758440166	1.9145991597493468
2.00075225908007	1.8874927835526054
2.0009912603598776	1.8362623070549622
2.0010510106798294	1.8239631487533634
2.001110760999781	1.8125175677716505
2.0012302616396846	1.789626405808225
2.001469262919492	1.7498303180342845
2.001529013239444	1.7405972651199373
2.001588763559396	1.7313642122055204
2.0017082641992996	1.714232783477289
2.0017680145192513	1.7058504157693837
2.001827764839203	1.6978330765196932
2.0019472654791066	1.683012545658101
2.0020070157990584	1.675743660383644
2.00206676611901	1.6691099327283567
2.002186266758914	1.6558424774177323
2.0024252680387216	1.632326795711706
2.0024850183586733	1.6268519675420274
2.002544768678625	1.6213771393723486
2.002664269318529	1.6114053922156404
2.0029032705983365	1.5926178827309694
2.0029630209182883	1.5881093688248404
2.00302277123824	1.583884809328118
2.0031422718781435	1.575446735660725
2.003381273157951	1.5609190685132854
2.0034410234779028	1.5575828503910887
2.003500773797855	1.5542466322688673
2.0036202744377585	1.5480032901277483
2.0038592757175655	1.5365085968824328
2.0039190260375173	1.5338036283624377
2.003978776357469	1.5312230994378557
2.004098276997373	1.5260722728262412
2.0043372782771804	1.5167184181812094
2.004402044489009	1.5143947596723442
2.004466810700838	1.5120711011634789
2.0045963431244957	1.507776669775563
2.004855407971811	1.499777201297351
2.00492017418364	1.497967148002294
2.004984940395469	1.4961635529450181
2.005114472819127	1.4926661974634092
2.005373537666442	1.4861325946710209
2.005438303878271	1.4845661874494147
2.0055030700901	1.4830701829339905
2.0056326025137574	1.48010888665803
2.005891667361073	1.4748465279629395
2.005956433572902	1.4735334507442235
2.0060211997847306	1.4722615810704365
2.0061507322083885	1.4699307710094782
2.0064097970557038	1.4655197382246734
2.0064745632675325	1.4644744760478943
2.006539329479361	1.463432466909481
2.006668861903019	1.4615206470599156
2.0069279267503344	1.4580226034800485
2.0069926929621635	1.457207190687169
2.0070574591739923	1.4563917778942947
2.00718699159765	1.4548837164100388
2.0074460564449654	1.4519394475576883
2.007510822656794	1.4512734605724422
2.0075755888686233	1.4506074735871917
2.0077051212922807	1.4492919151452675
2.0079641861395965	1.4467113275729147
2.008482315834227	1.441930079884075
2.008545897954605	1.4414153120535433
2.008609480074983	1.4409099329894155
2.0087366443157393	1.43990004323984
2.008990972797252	1.4379330027217423
2.00905455491763	1.4374624703693175
2.0091181370380085	1.4370074072866217
2.0092453012787646	1.4361213382177576
2.0094996297602767	1.4344681751124406
2.009563211880655	1.4340586529759727
2.009626794001033	1.4336810137255644
2.009753958241789	1.432930687843852
2.010008286723301	1.4315460897690313
2.010516943686326	1.4290248128573153
2.010580525806704	1.4287351577075893
2.0106441079270825	1.4284479533039776
2.0107712721678386	1.427890394290581
2.0110256006493508	1.4267787497422548
2.011089182769729	1.4265086596049974
2.011152764890107	1.4262385694677393
2.011279929130863	1.4257277554318597
2.011534257612375	1.4247722575009696
2.011597839732753	1.4245386249587608
2.0116614218531312	1.424304992416552
2.0117885860938873	1.4238568044256699
2.0120429145754	1.4230008733267172
2.012551571538425	1.421425813768157
2.0126108695756884	1.4212537993080616
2.012670167612952	1.4210866894030343
2.0127887636874786	1.420755410126748
2.0130259558365324	1.4201164349232653
2.0135003401346396	1.4189053287599052
2.0135596381719028	1.4187685582459728
2.0136189362091663	1.4186317877320391
2.0137375322836935	1.4183584487280514
2.013974724432747	1.417826145743116
2.0144491087308545	1.4168236045827125
2.014508406768118	1.416700825280213
2.0145677048053816	1.4165815081415019
2.0146863008799083	1.4163537519606688
2.014923493028962	1.4159162255823194
2.0149827910662257	1.4158115917969094
2.0150420891034893	1.4157069580115003
2.015160685178016	1.4155070597380939
2.0153978773270698	1.4151284808445443
2.0154571753643333	1.415037018864563
2.015516473401597	1.4149471521917953
2.0156350694761236	1.4147704122010358
2.0158722616251774	1.4144428362693093
2.0163466459232846	1.413816845474082
2.0164109598524247	1.4137338741528929
2.016475273781565	1.4136509028317024
2.0166039016398463	1.4134878072066506
2.0168611573564084	1.413167964403552
2.0173756687895317	1.4125276395539783
2.017439982718672	1.412446820427447
2.0175042966478127	1.4123662931851246
2.0176329245060938	1.4122074112792575
2.0178901802226554	1.4119033456167467
2.018404691655779	1.411345819401527
2.0184690055849197	1.4112806327747822
2.0185333195140602	1.4112154461480377
2.018661947372341	1.4110907888967408
2.0189192030889025	1.4108511516815394
2.0194337145220262	1.41040135610213
2.0204627373882733	1.409589901699643
2.020522767234299	1.4095466836144224
2.020582797080325	1.4095036106667969
2.0207028567723766	1.409417963889504
2.02094297615648	1.4092474229034841
2.0210030060025055	1.409203596535212
2.0210630358485315	1.4091595741627096
2.021183095540583	1.4090661980546357
2.021423214924686	1.4088769783966013
2.021483244770712	1.408827702717255
2.0215432746167377	1.4087774501669132
2.021663334308789	1.4086758875710694
2.021903453692892	1.408458744859701
2.0219634835389177	1.4084009150547725
2.022023513384944	1.4083430852498433
2.0221435730769954	1.408213935921677
2.022203602923021	1.4081493364219653
2.022263632769047	1.4080819280490988
2.022323662615073	1.4080137158355956
2.0223836924610987	1.4079455036220927
2.024304647533924	1.4063441288729095
2.028467574759704	1.4026605395034566
2.0325547201326346	1.399176657473775
2.0363676841862275	1.396378981401267
2.0405016653199493	1.393639456873037
2.040561974692049	1.3936018363738043
2.040622284064149	1.393563163386488
2.0407429028083484	1.3934855927496583
2.0409841402967475	1.393323138121152
2.0414666152735452	1.392973171140891
2.042431565227141	1.3922814940189592
2.042491874599241	1.3922439989446538
2.042552183971341	1.3922066215263444
2.0426728027155403	1.392130808191848
2.0427331120876397	1.3920914908156734
2.0427934214597396	1.3920521734394982
2.0429140402039394	1.3919673024273111
2.0429743495760393	1.3919232206856966
2.043034658948139	1.391878705151284
2.0431552776923385	1.3917785330728294
2.0433965151807376	1.391565927843931
2.0434568245528375	1.3915100891364167
2.0435171339249374	1.3914532935000117
2.0436377526691367	1.3913396868268706
2.043878990157536	1.3911148669953224
2.0443614651343336	1.3906928440012638
2.0444205904149824	1.3906411465465365
2.0444797156956316	1.3905881205153474
2.044597966256929	1.3904819029072761
2.044834467379525	1.3902615686527946
2.045307469624717	1.3897990992741693
2.046253474115101	1.3888460848711564
2.0463125993957503	1.388792155942597
2.046371724676399	1.3887413527849022
2.046489975237697	1.3886495829349168
2.0465491005183463	1.388604270119556
2.046608225798995	1.3885649557140949
2.046726476360293	1.3884863269031735
2.0467856016409423	1.388444379884298
2.046844726921591	1.388401714223756
2.046962977482889	1.3883124663963011
2.0470221027635382	1.388261709594122
2.047081228044187	1.3882109527919444
2.047199478605485	1.388101085603466
2.0472586038861342	1.3880432646800092
2.047317729166783	1.3879854437565513
2.047435979728081	1.3878561066302095
2.04749510500873	1.3877910049537514
2.047554230289379	1.3877172641513842
2.047672480850677	1.3875572456938787
2.047731606131326	1.3874704747723865
2.047790731411975	1.3873661430483992
2.0478498566926238	1.3872618113244137
2.047908981973273	1.387157479600426
2.047968107253922	1.387023176062215
2.048027232534571	1.386888150916737
2.048145483095869	1.3865980732736287
2.048209624268395	1.3864194050093188
2.048273765440921	1.3862407367450102
2.048402047785973	1.3859071585749456
2.048466188958499	1.3857435380715046
2.048530330131025	1.3855908666291925
2.048658612476077	1.385304515991327
2.048722753648603	1.3851690696444314
2.048786894821129	1.3850415971820953
2.0489151771661813	1.3847917431981267
2.049171741856285	1.384348817672293
2.0492358830288113	1.3842480529784882
2.049300024201337	1.3841477874376795
2.049428306546389	1.3839490142095878
2.049684871236493	1.3835535326342623
2.050198000616701	1.3827786402745574
2.0502621417892266	1.382684194587419
2.050326282961753	1.3825914237444272
2.050454565306805	1.382406140976149
2.050711129996909	1.3820489269373004
2.050775271169435	1.3819622189863134
2.050839412341961	1.3818755840052392
2.050967694687013	1.3817115459477223
2.051031835859539	1.3816295269189638
2.0510959770320647	1.3815611547518658
2.0512242593771166	1.3814251899752823
2.051288400549643	1.3813657210412071
2.0513525417221685	1.3813069037405383
2.0514166828946943	1.3812480864398697
2.0514808240672204	1.3812143549151756
2.0515449652397466	1.3811838648918353
2.051609106412273	1.3811533748684954
2.051673247584799	1.3811410205955206
2.0517373887573247	1.3811320633624304
2.0518015299298504	1.3811231061293414
2.0518656711023766	1.3811216463922562
2.051929812274903	1.3811220738405465
2.051993953447429	1.3811225012888362
2.052058094619955	1.3811206035474937
2.052122235792481	1.381117953626384
2.0521863769650066	1.381115303705274
2.052250518137533	1.3811003572756284
2.052310375226944	1.3810817730537213
2.0523702323163553	1.381063188831816
2.0524300894057665	1.381030376214825
2.0524899464951782	1.3809834528242677
2.05254980358459	1.3809365294337104
2.052609660674001	1.3808799288198303
2.0526695177634124	1.3807928388992359
2.0527293748528237	1.3807057489786427
2.052789231942235	1.3806186590580483
2.052849089031646	1.3804923508266034
2.0529089461210575	1.3803652332289675
2.052968803210469	1.3802381156313313
2.053028660299881	1.3800746085850335
2.053088517389292	1.3798968538851955
2.0532082315681146	1.379529103218429
2.053268088657526	1.379324590739745
2.053327945746937	1.3791200782610604
2.05344765992576	1.3787329301208635
2.0535075170151718	1.3785467041469666
2.053567374104583	1.3783604781730723
2.0536272311939943	1.378208557436421
2.0536870882834055	1.3780590141402247
2.0537469453728168	1.3779094708440285
2.053806802462228	1.3777658686998109
2.0539265166410505	1.3774844105580388
2.054165944998696	1.3769530208352023
2.056081371859859	1.3725381438643145
2.0561462448411474	1.3723925191887636
2.056211117822436	1.3722468945132127
2.056340863785013	1.3719645184443445
2.056600355710166	1.3714147995053214
2.057119339560473	1.3702432901149124
2.0571842125417614	1.3700939893741102
2.0572490855230496	1.3699439180308046
2.0573788314856265	1.3696422833041666
2.05763832341078	1.3690467914509774
2.058157307261087	1.3679395648011465
2.0582221802423755	1.3678015103162542
2.0582870532236637	1.3676628805149644
2.05841679918624	1.3673900671656158
2.058676291111394	1.3668603980414018
2.058741164092682	1.366728613725662
2.0588060370739703	1.3666011573711676
2.058935783036547	1.3663474873926258
2.0591952749617004	1.3658616623487205
2.0592601479429886	1.3657464713474767
2.0593250209242773	1.365631334267515
2.059454766886854	1.365410063723526
2.0597142588120074	1.3649838395960836
2.0602332426623144	1.3642260524836334
2.060296931552152	1.3641384760487965
2.0603606204419895	1.3640521008217887
2.0604879982216646	1.3638790265663558
2.0607427537810152	1.3635285390139764
2.061252264899716	1.3627103760017107
2.0613159537895536	1.3625872753800756
2.061379642679391	1.362464174758442
2.061507020459066	1.362225249642393
2.061761776018417	1.3617747052377778
2.0622712871371176	1.3608739507602483
2.062334976026955	1.3607530971624138
2.0623986649167927	1.3606318709310556
2.0625260426964678	1.3603842609708818
2.0627807982558184	1.3599075293039231
2.0628444871456564	1.3597993853495747
2.062908176035494	1.359691241395226
2.063035553815169	1.3594864399754003
2.063290309374519	1.3591083456106037
2.0633539982643567	1.3590169365504685
2.0634176871541943	1.3589280279274492
2.0635450649338694	1.3587502435474814
2.06379982049322	1.3584009829728334
2.063863509383058	1.358316802681675
2.0639271982728955	1.3582328242037094
2.0640545760525706	1.3580720484012598
2.0643093316119208	1.3577657658003766
2.064368736418644	1.3577015552966465
2.064428141225367	1.3576373447929164
2.0645469508388126	1.3575143434433965
2.0646063556455356	1.3574568128525486
2.0646657604522582	1.3573992822617005
2.0647845700657044	1.3572852656634689
2.0648439748724274	1.3572283940336638
2.0649033796791505	1.3571745642989406
2.065022189292596	1.3570777647650951
2.0650815940993192	1.357030633852684
2.065140998906042	1.356991780118503
2.065259808519488	1.3569140726501392
2.065319213326211	1.3568792113169268
2.065378618132934	1.3568447604131648
2.06549742774638	1.3567762544183835
2.0657350469732716	1.3566409112968334
2.0657944517799947	1.3566071343094412
2.0658538565867177	1.3565734040191988
2.0659726662001634	1.3565062590165293
2.0660320710068865	1.3564726739737314
2.066091475813609	1.356433463519104
2.066150880620332	1.356394253064476
2.066210285427055	1.356355042609848
2.0662696902337783	1.3563066107006916
2.0663290950405013	1.3562581098583146
2.066388499847224	1.3562096090159386
2.066447904653947	1.356146856117477
2.06650730946067	1.3560838557976538
2.0665667142673927	1.3560208554778306
2.0666261190741158	1.3559436184337297
2.066685523880839	1.3558659907141442
2.066744928687562	1.3557883629945586
2.066804333494285	1.3557041913415138
2.0669231431077306	1.3555353543065927
2.0671607623346224	1.3551878851586032
2.0672201671413455	1.3551009334643942
2.0672795719480686	1.3550139817701843
2.0673983815615142	1.3548428781955473
2.067636000788406	1.3545127705835762
2.0676954055951287	1.354433638052889
2.0677548104018517	1.3543547180258455
2.0678736200152974	1.3542012865395885
2.0679330248220205	1.3541272336561707
2.0679924296287435	1.3540531807727527
2.068051834435466	1.353982352319816
2.068111239242189	1.3539118975809012
2.0722341639525865	1.3498513425724483
2.076082907343646	1.3464442467020235
2.0798558688818565	1.3434165866424395
2.083949847500196	1.3405695428621027
2.0877696447991974	1.337780853843078
2.0919104591783277	1.335153788386798
2.0957770922381207	1.3323714179897177
2.0995679434450647	1.3299428927135581
2.103679811732137	1.3274800574102212
2.107517498699872	1.3250609676499252
2.111676202747736	1.322707715259118
2.115759124942751	1.3202617148623723
2.119567865818428	1.3181520333378909
2.119632393286487	1.3181201838421412
2.1196969207545466	1.3180883343463918
2.1198259756906657	1.318020742365665
2.1200840855629037	1.3178724480529105
2.1201486130309632	1.3178329689296384
2.1202131404990228	1.3177908536255218
2.120342195435142	1.3177065151754448
2.12060030530738	1.3175347610874157
2.1206648327754394	1.3174909704944766
2.120729360243499	1.317448473212646
2.120858415179618	1.317369921653915
2.1211165250518556	1.3172208414658217
2.1216327447963312	1.316933115153472
2.1216972722643908	1.3168978170576997
2.1217617997324503	1.3168626244570498
2.1218908546685693	1.3167924816137924
2.122148964540807	1.316654754234595
2.122213492008866	1.3166205745818818
2.1222780194769255	1.3165870787970748
2.1224070744130445	1.316521958820137
2.1226651842852826	1.3163948279216686
2.122729711753342	1.3163662162800833
2.1227942392214016	1.316337604638497
2.122858766689461	1.3163104306676345
2.1229232941575207	1.3162848575902715
2.12298782162558	1.3162592845129082
2.1230523490936397	1.3162365967367469
2.1231168765616992	1.3162169106769297
2.1231814040297583	1.3161972246171123
2.1232459314978174	1.3161843938953366
2.123310458965877	1.3161782269819715
2.1233749864339364	1.3161720600686067
2.123439513901996	1.3161701436004876
2.1235040413700554	1.316172087376658
2.123568568838115	1.316174031152829
2.1236330963061745	1.316181580762027
2.123697623774234	1.31619388602702
2.1237578671591786	1.3162053743255397
2.1238181105441236	1.3162201826259505
2.1238783539290687	1.3162389603927354
2.1239385973140132	1.3162577381595186
2.123998840698958	1.3162763935666477
2.124059084083903	1.316294701245605
2.124119327468848	1.3163130089245616
2.1241795708537925	1.316330803654869
2.124239814238737	1.3163412355966473
2.124300057623682	1.3163516675384266
2.124360301008627	1.3163620994802048
2.1244205443935718	1.3163597118704338
2.1244807877785163	1.3163554081776851
2.1245410311634614	1.3163511044849372
2.1246012745484064	1.316328299900111
2.124661517933351	1.3162965797049708
2.1247217613182956	1.3162648595098305
2.1247820047032406	1.3162163729852858
2.1248422480881857	1.3161496972890974
2.1249024914731303	1.3160830215929091
2.124962734858075	1.3160099267628764
2.12502297824302	1.3159206871746794
2.1251434650129095	1.3157424704681766
2.125625412092468	1.3151256510026323
2.1256856554774126	1.3150578110861342
2.1257458988623577	1.3149918352960626
2.1258663856322473	1.3148593279895675
2.125926629017192	1.3147899346053273
2.125986872402137	1.3147205412210872
2.1261073591720265	1.3145849659047584
2.126167602556971	1.314518291951938
2.126227845941916	1.3144540612606141
2.126288089326861	1.31439964971471
2.126348332711806	1.3143452381688068
2.1264085760967504	1.3142933203525666
2.1264688194816954	1.3142503706237627
2.126589306251585	1.314166151089982
2.1266495496365296	1.3141303230392611
2.1267097930214747	1.3140944949885385
2.1268302797913643	1.314026841520372
2.1270712533311436	1.3139006079720128
2.127131496716088	1.313870187385736
2.127191740101033	1.3138405424527264
2.127312226870923	1.3137817560412348
2.1273724702558674	1.313753739514743
2.1274327136408124	1.3137257229882506
2.1274929570257575	1.313698155197478
2.127553200410702	1.313671508896667
2.131332995194321	1.3115029950777761
2.135433807058069	1.309170780247323
2.1392604376024793	1.306811698589118
2.1434080852270183	1.3043202850394153
2.1474799509987084	1.3018956082703939
2.147539289818276	1.301863558401769
2.1475986286378443	1.301833367900328
2.1477173062769808	1.301772986897445
2.1479546615552527	1.3016601825240044
2.148014000374821	1.3016338895899058
2.1480733391943887	1.3016075966558076
2.1481920168335247	1.301555393297881
2.1484293721117966	1.3014511855595847
2.148488710931365	1.3014250509604228
2.1485480497509326	1.3013971479056639
2.1486667273900686	1.3013393753053037
2.1489040826683405	1.301209344717271
2.1489634214879088	1.3011728786295904
2.1490227603074765	1.30113641254191
2.1491414379466125	1.3010607997537023
2.1493787932248845	1.300898702236639
2.1494381320444527	1.3008570930360106
2.1494974708640204	1.300815166034181
2.1496161485031564	1.3007301723612776
2.1498535037814284	1.3005568592384062
2.1503282143379727	1.3002197095535977
2.151277635451061	1.2996425383096775
2.151341990162506	1.2996049139366384
2.151406344873951	1.2995673171547213
2.1515350542968408	1.2994922570668268
2.151792473142621	1.299342297262299
2.152307310834181	1.299045228784815
2.152371665545626	1.2990084571046439
2.1524360202570714	1.2989718286907976
2.1525647296799613	1.2988992020932946
2.152629084391406	1.2988639064669036
2.152693439102851	1.298828610840513
2.1528221485257415	1.2987627928503371
2.1528865032371867	1.2987306732005268
2.1529508579486314	1.2987006676034443
2.1530795673715213	1.2986443611261098
2.1531439220829665	1.2986171735044596
2.1532082767944116	1.2985907352411383
2.153272631505857	1.2985642969778182
2.1533369862173015	1.2985438626892103
2.1534013409287462	1.2985275472713333
2.1534656956401914	1.2985112318534549
2.1535300503516366	1.2985036787095936
2.1535944050630818	1.2985014240403716
2.153658759774527	1.29849916937115
2.1537231144859716	1.2985113280212346
2.1537874691974164	1.2985311379119844
2.1538518239088615	1.2985509478027346
2.1539161786203067	1.298580509041025
2.153980533331752	1.2986145899925197
2.154044888043197	1.2986486709440148
2.1541092427546418	1.2986754217703071
2.1541735974660865	1.298699227179052
2.1542379521775317	1.2987230325877972
2.154302306888977	1.2987272641518883
2.154366661600422	1.2987247400254347
2.154431016311867	1.2987222158989808
2.154495371023312	1.2987024482253913
2.1545597257347566	1.298677630609783
2.154624080446202	1.298652812994174
2.154688435157647	1.2986127377689292
2.154752789869092	1.2985689321713343
2.154881499291982	1.2984746242528242
2.1549458540034268	1.2984227851736707
2.155010208714872	1.298370946094516
2.1551389181377623	1.2982521279744337
2.155396336983542	1.297988169054008
2.1554564076118723	1.2979200261873025
2.1555164782402025	1.2978514925320783
2.1556366194968635	1.2977153200820732
2.155876902010185	1.2974557836425855
2.155936972638515	1.2973947283035951
2.1559970432668454	1.2973354298331847
2.1561171845235063	1.297222736618383
2.1563574670368277	1.2970094380841102
2.156417537665158	1.2969615844009963
2.1564776082934882	1.2969137307178829
2.156597749550149	1.2968203762382102
2.15665782017848	1.2967753646610647
2.15671789080681	1.2967303530839205
2.1568380320634706	1.296650213134229
2.156898102691801	1.2966112054958303
2.1569581733201315	1.296573750998237
2.1570783145767924	1.2965024249161352
2.157318597090114	1.2963706706793456
2.1573786677184446	1.2963396055906247
2.157438738346775	1.2963085405019048
2.1575588796034353	1.296246692481799
2.157799162116757	1.2961240881711595
2.1582797271434	1.2958791454024814
2.1592408571966857	1.2953905865441004
2.159305943716893	1.2953574600145235
2.1593710302371005	1.2953243334849467
2.1595012032775154	1.2952580269197467
2.1597615493583446	1.2951252135345912
2.1602822415200036	1.294859297881032
2.161323625843322	1.2943397367792548
2.163406394489958	1.2933901968300714
2.1674961499303818	1.291697352214182
2.167555768276024	1.291676241973342
2.167615386621666	1.291652720933276
2.1677346233129495	1.2916047193727211
2.1679730966955173	1.291504507361903
2.1684500434606533	1.2912839798729776
2.1685096618062953	1.291256159113726
2.168569280151937	1.291228270392865
2.168688516843221	1.291172340706468
2.168748135188863	1.2911442815060319
2.168807753534505	1.2911162223055954
2.1689269902257893	1.291062837641316
2.1689866085714313	1.2910362150779626
2.1690462269170734	1.2910125060832163
2.169165463608357	1.2909656454152547
2.169225081953999	1.2909442438053618
2.1692847002996407	1.2909230125325764
2.1693443186452828	1.290901781259791
2.169403936990925	1.2908875576712169
2.169463555336567	1.2908738423452275
2.169523173682209	1.2908601270192384
2.1695827920278505	1.2908527654863386
2.1696424103734926	1.2908457936610533
2.1697020287191346	1.2908388218357676
2.1697616470647763	1.2908379830633192
2.1698212654104183	1.2908374532203286
2.1698808837560604	1.2908369233773376
2.1699405021017024	1.2908421437552424
2.1700001204473445	1.2908475920260059
2.170059738792986	1.2908530402967686
2.170119357138628	1.2908555730345606
2.17017897548427	1.2908580209006735
2.170238593829912	1.290860468766786
2.170298212175554	1.2908487089189562
2.170357830521196	1.290836681977772
2.170417448866838	1.2908246550365867
2.17047706721248	1.2908005810752337
2.1705366855581216	1.2907764023921446
2.1705963039037637	1.2907522086866647
2.1706559222494057	1.2907156823201067
2.1707155405950473	1.2906791559535487
2.1708347772863315	1.29060120007591
2.1708943956319735	1.2905598241575638
2.1709540139776156	1.290518404407038
2.1710732506688997	1.2904314551959484
2.1713117240514674	1.2902630022623063
2.1713763582889865	1.2902206189113843
2.171440992526505	1.2901782355604623
2.171570261001543	1.2900972182256156
2.171828797951619	1.2899444175483628
2.172345871851771	1.2896497235488606
2.17241050608929	1.289611693277835
2.172475140326809	1.2895734648951627
2.1726044088018472	1.2894966259296536
2.172862945751923	1.2893492713567174
2.1733800196520745	1.2890726953174692
2.1734446538895935	1.2890399583300243
2.1735092881271125	1.289007229503156
2.1736385566021506	1.2889437598438416
2.1738970935522266	1.2888186787070406
2.1744141674523783	1.2885830295468064
2.175448315252682	1.288136575423406
2.1755086654070865	1.2881116358307014
2.1755690155614906	1.2880866962379975
2.1756897158702992	1.2880374780280546
2.1759311164879165	1.2879412190674726
2.176413917723151	1.287753869438507
2.1764742678775555	1.2877298645621102
2.1765346180319596	1.2877058596857132
2.176655318340768	1.287656401753893
2.1768967189583854	1.287551510246059
2.1773795201936204	1.2873293426019528
2.1774398703480244	1.2872997465085485
2.177500220502429	1.2872701504151434
2.177620920811238	1.287208099191854
2.1778623214288553	1.2870714278371753
2.17792267158326	1.2870354717145474
2.177983021737664	1.28699796915216
2.1781037220464725	1.2869193310084592
2.1783451226640898	1.286751872681162
2.1784054728184943	1.2867073333448193
2.1784658229728984	1.2866627940084776
2.178586523281707	1.2865722084884046
2.1788279238993242	1.2863849361455497
2.1793107251345587	1.2859969943044207
2.179369891197512	1.2859479255645705
2.1794290572604655	1.2858988568247203
2.179547389386373	1.2858007443249693
2.179784053638187	1.2856033600562498
2.1802573821418156	1.2852043548600718
2.1812040391490726	1.2844063254670177
2.1830973531635864	1.2828147015727858
2.187204998272743	1.2793572315962953
2.191038462062562	1.2763513930444388
2.1951929429325094	1.273333436422611
2.199271641949608	1.2703229090199244
2.2030761596473694	1.267911190301394
2.207201694425259	1.264830650426078
2.2110530478838113	1.2622596331075153
2.2148286194895146	1.2597716937402546
2.2189252081753468	1.257090602031708
2.222747615541841	1.2546462799278904
2.2268910399884643	1.2520626789740776
2.2309586825822385	1.2495942483119844
2.234752143856675	1.2473373237266179
2.23886662221124	1.2448263259657044
2.2427069192464675	1.2424708867424081
2.2468682333618237	1.2399567484076224
2.250953765624331	1.2375107149977282
2.254765116567501	1.2352349300398566
2.258897484590799	1.2328052331656185
2.26275567129476	1.230580053773144
2.266538076145872	1.2284175971554785
2.270641498077113	1.2260967187883693
2.2744707386890157	1.2239710575699139
2.2786209963810475	1.2217337040900553
2.2826954722202304	1.21982126943896
2.2864957667400754	1.2180990939547056
2.2906170783400492	1.2162497320000352
2.2944642086206852	1.2145561432178924
2.2982355570484727	1.2129664553736546
2.3023279225563886	1.2112960905312409
2.306146106744967	1.2097895609636677
2.310285308013674	1.2082638091157187
2.3141503279630435	1.2069290024808403
2.317939566059564	1.2056785454842098
2.3220498212362135	1.2044675645281184
2.325885895093525	1.2034692993228293
2.3300429860309655	1.202508306526144
2.330106756485412	1.2024941287644495
2.3301705269398587	1.2024799314543524
2.3302980678487524	1.2024523422080384
2.3305531496665397	1.2023999621560761
2.3310633133021135	1.2022945210193456
2.332083640573261	1.202084705323282
2.332147411027708	1.2020715578138055
2.3322111814821547	1.2020584010506414
2.332338722391048	1.2020320518356462
2.3325938042088348	1.2019794015388852
2.333103967844409	1.201873738906916
2.334124295115557	1.2016729466126428
2.334183781486889	1.201662017047746
2.3342432678582212	1.2016510986203222
2.3343622406008855	1.2016292533346533
2.3346001860862136	1.201585521904228
2.33507607705687	1.2014997637574711
2.3360278589981838	1.2013343072773972
2.3379314228808106	1.2010527959193738
2.3379959251440194	1.2010431556986803
2.3380604274072287	1.2010334263719233
2.338189431933647	1.2010139593643465
2.3384474409864833	1.2009741003859546
2.338963459092156	1.2008940501626109
2.339027961355365	1.200884071662006
2.339092463618574	1.200874093161401
2.3392214681449923	1.2008541361601917
2.3394794771978287	1.200814222157772
2.339995495303502	1.2007426604284455
2.340059997566711	1.200734309369
2.34012449982992	1.2007259950864773
2.3402535043563386	1.2007094318862122
2.340511513409175	1.2006800895859526
2.340576015672384	1.2006730587896977
2.340640517935593	1.2006660614517692
2.3407695224620113	1.2006525523787595
2.3410275315148477	1.200627996335851
2.3410920337780565	1.2006228308616405
2.341156536041266	1.2006176653874292
2.341285540567684	1.2006077466509693
2.3415435496205204	1.2005880563248916
2.342059567726193	1.2005437328134905
2.3421197859062874	1.2005380970529191
2.342180004086382	1.200532381537247
2.3423004404465706	1.2005209437270525
2.3425413131669486	1.2005003973984578
2.342601531347043	1.2004960800161153
2.342661749527138	1.2004917827277835
2.3427821858873266	1.2004832078711316
2.343023058607704	1.2004661225375248
2.3430832767877985	1.2004618671433256
2.343143494967893	1.2004576117491264
2.3432639313280816	1.2004492621793486
2.3435048040484596	1.2004328194114886
2.343986549489215	1.2004014055891448
2.3440467676693095	1.200397576914034
2.344106985849404	1.2003938056789814
2.3442274222095927	1.2003863241622663
2.3444682949299707	1.200371841444789
2.344528513110065	1.2003682730471597
2.34458873129016	1.2003647046495294
2.3447091676503486	1.2003576444734272
2.344950040370726	1.2003440308315023
2.3450102585508206	1.2003410495281708
2.345070476730915	1.2003382693826032
2.34513069491101	1.200335489237036
2.345190913091104	1.2003328415420136
2.3452511312711986	1.200330268274769
2.3453113494512934	1.200327695007525
2.3453715676313878	1.2003259969199196
2.345431785811482	1.2003247953028586
2.3454920039915765	1.2003235936857977
2.345552222171671	1.2003225804692415
2.3456124403517653	1.2003216751430312
2.3456726585318597	1.2003207698168206
2.345732876711954	1.2003201074007162
2.3457930948920485	1.2003195854081234
2.3459135312522377	1.2003183476853372
2.3459725653408814	1.2003175351963753
2.3460315994295247	1.2003167227074127
2.3460906335181684	1.2003161566788263
2.346149667606812	1.2003157678384466
2.346208701695456	1.2003153789980672
2.3462677357840995	1.2003149901576873
2.346385803961387	1.2003142124769284
2.3464448380500307	1.2003138236365491
2.3465038721386744	1.2003134347961695
2.346562906227318	1.2003130459557898
2.346621940315962	1.2003126571154104
2.3466809744046055	1.200312268275031
2.3467400084932493	1.2003118794346512
2.346799042581893	1.2003118926804424
2.3468580766705367	1.2003127144072938
2.3469171107591804	1.2003135361341457
2.346976144847824	1.2003143578609974
2.3470942130251116	1.2003160013147007
2.3473303493796864	1.2003192882221072
2.34738938346833	1.200320109948959
2.347448417556974	1.20032093167581
2.3475664857342613	1.2003225751295135
2.3478026220888357	1.2003258620369202
2.3478616561774794	1.200326683763772
2.3479206902661227	1.2003275054906235
2.3479797243547664	1.2003283272174752
2.34803875844341	1.2003291489443266
2.348097792532054	1.2003299706711783
2.3481568266206976	1.2003307923980298
2.3482158607093413	1.2003316141248817
2.348274894797985	1.2003342327840738
2.3483339288866287	1.2003372118804594
2.3483929629752724	1.200340190976846
2.34851103115256	1.200346162528243
2.3487471675071347	1.200358050877262
2.3488062015957785	1.20036101602164
2.348865235684422	1.2003639811660174
2.3489833038617096	1.2003698843623631
2.3492194402162845	1.2003815591583855
2.3496917129254338	1.2004048831944454
2.3497557629059544	1.2004079667949734
2.3498198128864756	1.2004110503955014
2.349947912847517	1.200417316311049
2.3502041127695996	1.2004307062385569
2.3502681627501203	1.2004342290723724
2.350332212730641	1.2004377664334434
2.3504603126916823	1.2004447949176458
2.350524362672203	1.2004482868252233
2.3505884126527237	1.2004517005231434
2.350716512613765	1.2004578808657749
2.3507805625942857	1.2004608222531492
2.3508446125748064	1.2004635125751262
2.3509727125358477	1.2004686882707505
2.3512289124579304	1.200479295692126
2.351292962438451	1.200482387816397
2.3513570124189718	1.2004852361338216
2.351485112380013	1.2004909287640517
2.351549162360534	1.2004938518864008
2.3516132123410545	1.2004967750087505
2.351677262321575	1.2004996309636367
2.351741312302096	1.2005023963041954
2.3537909116787583	1.2006074631465635
2.3538506775761645	1.2006099654367692
2.3539104434735707	1.2006124677269756
2.353970209370977	1.200615401546595
2.3540299752683826	1.2006194955008216
2.3540897411657884	1.2006235894550479
2.3541495070631946	1.2006276404815632
2.354269038858007	1.200635547532183
2.354328804755413	1.2006394421196287
2.354388570652819	1.2006432224315182
2.354508102447631	1.2006507830552968
2.354747166037255	1.200665765224689
2.354806931934661	1.2006694468579173
2.354866697832067	1.2006730964992585
2.3549862296268795	1.2006803156504
2.3550459955242857	1.2006838508013635
2.3551057614216915	1.2006873048551472
2.3552252932165034	1.200694077945464
2.3552850591139096	1.2006972688689468
2.355344825011316	1.2007004597924293
2.3554643568061278	1.2007062539988462
2.3555241227035335	1.200709065233761
2.3555838886009397	1.2007117312420557
2.355703420395752	1.2007168548763103
2.3557631862931583	1.2007192972296281
2.355822952190564	1.2007216653742274
2.355942483985376	1.2007264016634267
2.3561815475750003	1.200735292921788
2.356241313472406	1.2007373162692894
2.3563010793698123	1.2007393396167916
2.3564206111646246	1.2007433863117956
2.356480377062031	1.200745409659297
2.3565401429594366	1.2007474330067984
2.3566596747542485	1.2007514797018026
2.3567194406516547	1.2007535030493044
2.356779206549061	1.2007555263968066
2.356838972446467	1.2007586393203067
2.356898738343873	1.2007619845461752
2.3569585042412786	1.200765329772044
2.357018270138685	1.2007686257873922
2.357137801933497	1.2007752016408177
2.3571975678309034	1.200778756841167
2.357257333728309	1.200782343930264
2.357376865523121	1.2007895181084585
2.3576159291127454	1.2008046870726028
2.357680710902028	1.2008090284361077
2.3577454926913113	1.2008133697996126
2.3578750562698776	1.2008220525266227
2.35813418342701	1.2008394179806432
2.3586524377412745	1.200878557602091
2.3587172195305577	1.2008834431912956
2.358782001319841	1.2008883287805001
2.3589115648984067	1.2008980999589094
2.359170692055539	1.2009164948583866
2.359235473844822	1.2009210880282037
2.359300255634105	1.2009256811980198
2.359429819212671	1.2009348675376537
2.3594946010019537	1.2009394607074706
2.359559382791237	1.200944053877287
2.35962416458052	1.200948647047104
2.359688946369803	1.2009558267906097
2.3597537281590864	1.2009630573793235
2.3598185099483695	1.200970278530629
2.3599480735269354	1.2009846626361769
2.3602072006840675	1.2010130425091137
2.360725454998332	1.20106857706691
2.361761963626861	1.2011766169819753
2.361825561324693	1.2011831835590472
2.3618891590225255	1.2011897501361186
2.3620163544181905	1.2012028832902628
2.362079952116023	1.2012094498673351
2.362143549813855	1.2012160164444068
2.3622707452095195	1.2012291495985508
2.362334342907352	1.2012357161756224
2.362397940605184	1.2012422827526945
2.3625251360008486	1.2012572012247316
2.362588733698681	1.2012655413800049
2.362652331396513	1.2012738815352773
2.3627795267921776	1.2012910345078067
2.36284312449001	1.2012996130087439
2.362906722187842	1.2013085310669196
2.3630339175835067	1.2013263957968225
2.363288308374836	1.2013629294299737
2.3637970899574947	1.2014414384781853
2.363860687655327	1.2014512521092116
2.3639242853531592	1.2014610657402378
2.3640514807488238	1.2014819206602319
2.364305871540153	1.201527175308028
2.3648146531228114	1.2016176846036208
2.3648782508206434	1.2016289982655701
2.364941848518476	1.201640311927519
2.365069043914141	1.2016629392514175
2.36532343470547	1.2017081938992142
2.365832216288128	1.2018139595386217
2.3658915299028456	1.2018276114667181
2.365950843517563	1.201841297943698
2.3660694707469987	1.2018687455018016
2.3663067252058694	1.2019236406180078
2.3667812341236103	1.2020344219191157
2.3668405477383283	1.2020482696278025
2.366899861353046	1.2020621173364896
2.367018488582481	1.202089812753863
2.3672557430413512	1.202145850476459
2.3677302519590926	1.202260321108285
2.36778956557381	1.2022747004668173
2.3678488791885277	1.2022890928546268
2.3679675064179633	1.2023182734135234
2.368204760876834	1.20237697234931
2.3682640744915515	1.2023918358687276
2.368323388106269	1.2024068114342634
2.368442015335704	1.2024367625653356
2.3685013289504218	1.2024517381308708
2.3685606425651393	1.202466713696407
2.368619956179857	1.202482398547965
2.368679269794575	1.2025049079918235
2.368738583409293	1.2025274174356817
2.3687978970240104	1.2025499268795408
2.3689165242534456	1.2025953830858107
2.369153778712316	1.202686892021546
2.369628287630057	1.202872438299855
2.3696926171366517	1.2028979164823455
2.369756946643246	1.202923394664836
2.3698856056564357	1.2029751485468747
2.370142923682814	1.2030797279326941
2.3706575597355717	1.2032930833929898
2.371686831841086	1.2037348717458631
2.3717511613476807	1.2037631252927519
2.3718154908542752	1.2037913910074478
2.3719441498674647	1.2038481269158783
2.3722014678938432	1.2039624293418931
2.3727161039466007	1.2041936640917923
2.373745376052115	1.2046685381037994
2.3738054214755953	1.2046966497965033
2.3738654668990753	1.204724868589782
2.3739855577460354	1.2047813089193256
2.3742257394399555	1.2048946666445643
2.3742857848634356	1.2049230907697415
2.3743458302869156	1.2049515148949184
2.3744659211338757	1.2050085826226404
2.3747061028277954	1.2051229152117389
2.3747661482512754	1.2051514983590141
2.374826193674755	1.2051851466170622
2.374946284521715	1.205252698861335
2.3751864662156352	1.2053896405881137
2.3756668296034755	1.2056697130635279
2.3757268750269556	1.2057054836877554
2.3757869204504356	1.205741254311982
2.3759070112973957	1.2058130770035684
2.3761471929913154	1.2059572356489217
2.3766275563791552	1.20626026706009
2.3775882831548354	1.2068735949459908
2.3776533444701924	1.2069158233999728
2.37771840578555	1.206960253189666
2.377848528416264	1.2070491092366624
2.378108773677692	1.207226600426273
2.3786292642005478	1.2075810512478453
2.3796702452462597	1.2082924274423068
2.3817522073376844	1.2097323670490436
2.3858403496676845	1.2127101924872241
2.3896543106783468	1.2155881756553797
2.389718919711015	1.21564271614805
2.389783528743684	1.2156976071340553
2.3899127468090215	1.215808115221087
2.390171182939696	1.2160295183873358
2.3906880552010445	1.2164579273298566
2.3917217997237423	1.2172890161394687
2.3917864087564107	1.217341218239433
2.3918510177890795	1.2173934203393963
2.391980235854417	1.2174978257960853
2.3922386719850914	1.2177066381516322
2.39275554424644	1.2181480934193158
2.393789288769138	1.2190897255183266
2.393849613718692	1.219145500136338
2.393909938668246	1.219201269950117
2.394030588567354	1.2193128189993057
2.3942718883655694	1.219558333585754
2.3947544879620013	1.2200492920358976
2.3957196871548643	1.2210470656986925
2.397650085540591	1.223265527447141
2.3977092263986943	1.223333623232952
2.3977683672567975	1.2234017166755788
2.397886648973004	1.223537901747922
2.398123212405417	1.2238102616685942
2.3985963392702425	1.2243549895599448
2.3995425929998935	1.2255843236504262
2.3996017338579962	1.225665042705646
2.3996608747160995	1.225745762028323
2.399779156432306	1.2259072040618948
2.4000157198647187	1.2262300779121966
2.4004888467295444	1.2268913342466494
2.401435100459196	1.2282428614265013
2.401499257209176	1.2283346372009687
2.401563413959156	1.228426412975436
2.4016917274591165	1.228609964524372
2.401948354459037	1.2289887872090057
2.402461608458879	1.2297867437819388
2.403488116458562	1.2315136205289368
2.4035522732085424	1.2316264189199073
2.4036164299585225	1.2317392173108774
2.403744743458483	1.2319648140928183
2.404001370458404	1.2324160076567003
2.404514624458246	1.2333183947844641
2.405541132457929	1.235186235157065
2.4056010051247947	1.2352998987380817
2.40566087779166	1.2354154748262252
2.4057806231253913	1.2356466270025135
2.406020113792853	1.2361089313550886
2.406499095127778	1.2370526792900183
2.407457057797627	1.2390139098054451
2.4075169304644928	1.2391364867126593
2.4075768031313585	1.239259063619874
2.4076965484650894	1.2395042174343018
2.4079360391325517	1.2400176093881212
2.408415020467476	1.2411480310601575
2.4093729831373247	1.2434020277079454
2.4094378716960674	1.243554762064149
2.40950276025481	1.2437075598243998
2.409632537372295	1.2440131502929535
2.409892091607265	1.2446242314337241
2.4104112000772058	1.2458467021321642
2.4104760886359484	1.2459995752493889
2.4105409771946906	1.2461524483666129
2.410670754312176	1.2464581946010629
2.4109303085471465	1.2470716456502073
2.411449417017087	1.2484079886205115
2.4115143055758295	1.248578097827463
2.411579194134572	1.24874819158781
2.411708971252057	1.2490933423055879
2.411968525487027	1.249790267895699
2.4120334140457698	1.2499691162012863
2.4120983026045124	1.2501496784065356
2.4122280797219977	1.2505160739184633
2.4122929682807404	1.250701995607633
2.412357856839483	1.2509005807873108
2.412422745398225	1.251139431093286
2.412487633956968	1.2513782813992638
2.4125525225157105	1.2516329637079935
2.4126174110744527	1.2519037976698844
2.4126822996331954	1.2521746316317772
2.412747188191938	1.2525048564561176
2.4128120767506807	1.2528547991475734
2.4128769653094233	1.2532056899609285
2.412941853868166	1.2537015721332472
2.4130067424269086	1.2541974543055663
2.4130716309856513	1.2547139126562403
2.413136519544394	1.2552882569197987
2.413201408103136	1.2558626011833522
2.4132662966618788	1.2564947420471648
2.4133311852206214	1.2571806648168045
2.4133960737793636	1.2578665875864399
2.4134609623381063	1.2586749753029034
2.413525850896849	1.2595191752318018
2.4135895553641404	1.2603485539843824
2.4136532598314324	1.2612283624390326
2.413780668766016	1.2629812169165344
2.413844373233308	1.2638297444238158
2.4139080777006	1.2646782719310965
2.4140354866351834	1.2662419796621671
2.4140991911024754	1.2669966615961987
2.414162895569767	1.267633971486478
2.414226600037059	1.2682010566151358
2.414290304504351	1.268768141743794
2.4143540089716424	1.2691576301927683
2.4144177134389344	1.2695108464739777
2.4144814179062264	1.2698607928944619
2.414545122373518	1.2701209533174345
2.4146088268408095	1.2703811137404066
2.4146725313081014	1.2706347185385276
2.414799940242685	1.271100381262465
2.4150547581118524	1.2719415985005182
2.415564393850187	1.2736302880368158
2.4156280983174785	1.2738447309534375
2.4156918027847705	1.2740591738700602
2.415819211719354	1.274488059703304
2.4160740295885215	1.2753456793227393
2.416583665326856	1.2770599042445328
2.4176029368035246	1.28078398477825
2.4176623571877016	1.2810061180284766
2.417721777571879	1.2812282519246658
2.4178406183402332	1.2816725204817248
2.4180782998769415	1.2825706980142004
2.418553662950359	1.2844693161237293
2.4195043890971935	1.2882848455691385
2.4214058413908623	1.2967847635279979
2.4214702776669164	1.2970728115175365
2.421534713942971	1.297360857878612
2.421663586495079	1.2979369471851392
2.421921331599296	1.2990891176006065
2.422436821807729	1.3014406579121898
2.4234678022245957	1.3066688159188846
2.425529763058329	1.318079614151222
2.425589915251268	1.318462645363292
2.4256500674442076	1.3188456766827759
2.4257703718300867	1.3196117393525948
2.426010980601845	1.3211438648785343
2.426492198145361	1.3242081148552869
2.4274546332323936	1.3303366108234513
2.429379503406458	1.3431889596022333
2.4331534619017376	1.3713568204633788
2.433217445895103	1.371814792686199
2.433281429888469	1.372272764909023
2.4334093978752005	1.3731888085180244
2.433665333848664	1.3750210975138801
2.4341772057955895	1.3786861308072802
2.435200949689442	1.3858698626894121
2.4352649336828076	1.3863216569230747
2.4353289176761734	1.3867734489382482
2.435456885662905	1.3876909839807479
2.435712821636368	1.389556379222048
2.436224693583294	1.393307448093516
2.43628867757666	1.393785819165653
2.4363526615700257	1.3942658931157026
2.4364806295567574	1.3952264796139164
2.4367365655302202	1.397143012067777
2.4372484374771464	1.4007863214312428
2.4373081373873973	1.4011626157721107
2.4373678372976486	1.401538910112982
2.437487237118151	1.402291480053389
2.4375469370284018	1.4026677641033714
2.437606636938653	1.4030073372359404
2.4377260367591553	1.40366831092055
2.4377857366694062	1.4039732998288181
2.4378454365796576	1.404271182130178
2.43796483640016	1.40484522005839
2.4382036360411643	1.4059227987670457
2.438263335951415	1.4061922028963632
2.4383230358616665	1.406446350859396
2.438442435682169	1.4069429773326851
2.4386812353231733	1.4079362971413023
2.439158834605182	1.4099862860433574
2.439218534515433	1.4102585092646103
2.439278234425684	1.410530734692178
2.439397634246186	1.411075183526779
2.4396364338871903	1.4121640557008421
2.4401140331691993	1.4143413462645575
2.441069231733217	1.4182686719024573
2.441133947535345	1.4185033495722699
2.4411986633374734	1.4187333244616318
2.4413280949417295	1.4191850526342313
2.4415869581502423	1.4201167594756432
2.4416516739523706	1.420356817436329
2.4417163897544985	1.4205968755116385
2.441845821358755	1.4210769927281561
2.4421046845672674	1.4220937106870675
2.4421694003693952	1.4223673538487218
2.4422341161715235	1.422640997010377
2.4423635477757797	1.423229051010993
2.442622410984292	1.4244186540311967
2.443140137401317	1.427134897976305
2.4432048532034454	1.427498333014472
2.4432695690055732	1.4278617679691803
2.44339900060983	1.4286206902009464
2.443657863818342	1.4302676090533653
2.44372257962047	1.4307090146197288
2.4437872954225983	1.431163990750723
2.4439167270268545	1.4320739401150815
2.444175590235367	1.4339351872152273
2.4442403060374946	1.4344166024950977
2.444305021839623	1.4349226651955975
2.444434453443879	1.4359497986642311
2.444693316652392	1.4381263680122711
2.445211043069417	1.4429078086268234
2.4452714747884303	1.4435246947575355
2.4453319065074437	1.444141580888248
2.445452769945471	1.4453753531496767
2.445694496821525	1.447900325167387
2.445754928540538	1.448553197158552
2.4458153602595516	1.4492060691497175
2.4459362236975783	1.4505984134237218
2.4461779505736323	1.453455794472417
2.4462383822926457	1.4541910241902427
2.4462988140116595	1.4549525313389788
2.4464196774496862	1.4564842353919467
2.4466614043257398	1.459770198397037
2.4471448580778477	1.4668827622638592
2.447205289796861	1.4678100515703205
2.4472657215158744	1.4687805349430014
2.4473865849539016	1.4707255776052017
2.4476283118299555	1.4749347450347918
2.4481117655820634	1.4838239005278049
2.448172197301077	1.485007077554179
2.44823262902009	1.4862271322393377
2.4483534924581174	1.4886672416096636
2.4485952193341713	1.4935841703603279
2.449078673086279	1.5043342505427861
2.4491379207138415	1.505728126407675
2.449197168341404	1.507122002272563
2.4493156635965296	1.5099097540023403
2.4495526541067805	1.5158558741676467
2.450026635127282	1.5291200975211532
2.450085882754845	1.530811805945673
2.4501451303824076	1.5325703934525483
2.450263625637533	1.5362472912222902
2.450500616147784	1.5438269465111112
2.4509745971682855	1.5598298010397373
2.451033844795848	1.5619984388657076
2.451093092423411	1.564167076691678
2.4512115876785363	1.5686213130732334
2.451448578188787	1.5780140420539774
2.45150782581635	1.5804217805855758
2.4515670734439126	1.5828295443741578
2.451685568699038	1.5876637721703664
2.451922559209289	1.5981802240868543
2.4519818068368515	1.6007782294391972
2.4520410544644142	1.6033762347915395
2.4521595497195396	1.6084111772140954
2.4522187973471024	1.6109009493489628
2.452278044974665	1.6133166422181309
2.4523965402297905	1.6175221041036119
2.452455787857353	1.6196248350463531
2.452515035484916	1.6211534682368616
2.4525742831124786	1.6226144899249304
2.4526335307400413	1.6240755116129992
2.452692778367604	1.6248437327134861
2.4527520259951667	1.6251459884255903
2.4528112736227294	1.6254482441376947
2.452870521250292	1.6254234158489447
2.452934784769732	1.6245730660276594
2.452999048289172	1.6237227162063685
2.4530633118086116	1.622600658519895
2.4531275753280513	1.6206095065555608
2.453191838847491	1.618618354591227
2.4532561023669306	1.616462342893052
2.4533203658863703	1.6136416273220373
2.45338462940581	1.6108209117510233
2.4534488929252496	1.6079449143815487
2.4535131564446893	1.6047771446972452
2.4536416834835686	1.5984305377575458
2.4538987375613273	1.5853900681689022
2.453963001080767	1.582129950771741
2.4540272646002066	1.578872897937089
2.454155791639086	1.572502289828147
2.454412845716845	1.560239341097756
2.454926953872363	1.5381900847805559
2.4549912173918025	1.5356341155119013
2.455055480911242	1.533078146243247
2.4551840079501215	1.5279662077059382
2.4554410620278806	1.5177423306313023
2.4559551701833984	1.4988207976603936
2.456019433702838	1.4966675819123914
2.4560836972222777	1.4945453154453539
2.456212224261157	1.4903007825112777
2.456469278338916	1.4820972746391776
2.456983386494434	1.4665763882733993
2.457043365930759	1.4647656136231724
2.4571033453670843	1.462954838972945
2.4572233042397342	1.4594585465758894
2.4574632219850345	1.4527026711146038
2.457943057475635	1.4401064931434988
2.4589027284568363	1.4172422400764226
2.4589627078931615	1.4159303213964571
2.4590226873294867	1.414619094010357
2.4591426462021366	1.4120134074701274
2.459382563947437	1.4068547041771156
2.4598623994380375	1.3971321350014998
2.4608220704192383	1.3788740525626717
2.46088706574744	1.377708075923546
2.460952061075642	1.3765420992844128
2.4610820517320464	1.374293322397493
2.461342033044855	1.3699457146589709
2.4618619956704713	1.3613216003299762
2.4629019209217047	1.345916184174184
2.462966916249907	1.3449868597204464
2.463031911578109	1.344057535266708
2.4631619022345133	1.3421988863592322
2.4634218835473214	1.3386361891987537
2.463941846172938	1.3319532112586212
2.464981771424171	1.3187196039225921
2.465045582660922	1.3179642275212684
2.4651093938976736	1.3172229195296867
2.4652370163711765	1.3157407558520304
2.4654922613181816	1.3128018923479354
2.4660027512121925	1.307188026430497
2.4670237310002134	1.2967468747389717
2.467087542236965	1.2961172286297498
2.467151353473716	1.2954875825205314
2.4672789759472185	1.2942282903020905
2.467534220894224	1.2917097058652054
2.4680447107882344	1.2867292489858508
2.4690656905762554	1.2776293825340272
2.469125217729892	1.2771168502404988
2.4691847448835285	1.2766043179469708
2.469303799190802	1.275579253359911
2.4695419078053487	1.27359357377472
2.470018125034442	1.2698331420175302
2.4709705594926286	1.262312278503151
2.4728754284090018	1.2488357578228193
2.4729399714545153	1.24840999645722
2.4730045145000292	1.2479842350916175
2.4731336005910567	1.2471327123604155
2.473391772773111	1.2454296668980143
2.4739081171372206	1.2420439549919042
2.4749408058654394	1.2357242046363741
2.477006183321877	1.2241597712841341
2.477066442284276	1.2238369419831325
2.477126701246675	1.2235181264606163
2.477247219171473	1.2228808061621033
2.4774882550210693	1.221618025875938
2.4779703267202615	1.2191613398361658
2.478934470118646	1.2144732843890442
2.4808627569154145	1.2057096316769176
2.480921831786363	1.2054537494696966
2.4809809066573107	1.205197867262478
2.4810990563992075	1.2047012378653175
2.481335355883001	1.203715613249897
2.481807954850587	1.2017443640190582
2.482753152785759	1.1978390493476956
2.484643548656103	1.1906425168091737
2.4887453574769203	1.1765904350440324
2.4925729849783997	1.1654107990410167
2.496721629560008	1.1546243505147717
2.5007944922887675	1.1453232861912133
2.5045931736981895	1.1376280488810555
2.50871287218774	1.1300146113488692
2.512558389357953	1.1234996324281628
2.516328124675317	1.1179073710842211
2.5204188770728098	1.1122259142019246
2.524235448150965	1.1077111274210147
2.524300097965938	1.1076405894370893
2.5243647477809112	1.1075701700146081
2.5244940474108573	1.1074303756165653
2.52475264667075	1.107151094112171
2.525269845190536	1.1066027714995117
2.5263042422301067	1.1055300205286298
2.52636889204508	1.1054658410194544
2.526433541860053	1.1054016615102797
2.5265628414899997	1.1052733024919295
2.526821440749892	1.1050165844552298
2.5273386392696775	1.104509291079891
2.5283730363092487	1.1035539464720017
2.5284334020411077	1.1035004093632956
2.528493767772966	1.10344687225459
2.5286144992366832	1.1033402939160526
2.5288559621641173	1.1031319690856987
2.5293388880189855	1.102725954334714
2.530304739728722	1.1019560037349372
2.5322364431481947	1.1006164045040214
2.536024068134292	1.0975826813396827
2.540132710200518	1.093779539599778
2.543967170947406	1.090195813995085
2.548122648774423	1.0864223959397314
2.552202344748591	1.0829026157567085
2.556007859403421	1.079830768942795
2.56013439113838	1.076752046145341
2.5639867415540016	1.0741202000244516
2.5677633101167743	1.071770007797036
2.5718608957596754	1.0689796031293304
2.575684300083239	1.0663215199604397
2.5798287214869315	1.0629235077965389
2.583897361037775	1.0596164114159639
2.5839566494476425	1.0595693123820131
2.58401593785751	1.0595224886246877
2.584134514677244	1.0594288411100377
2.584371668316713	1.0592420811469827
2.5848459755956514	1.0588747177502522
2.5857945901535277	1.0581605663263736
2.587691819269281	1.0567945201475852
2.587756123571025	1.0567498717759352
2.587820427872769	1.05670523215093
2.5879490364762576	1.0566168042143729
2.588206253683235	1.0564413091748004
2.5887206880971894	1.056096313099253
2.5897495569250983	1.0554344421718198
2.5898138612268427	1.055395214756519
2.589878165528587	1.0553560342723658
2.5900067741320756	1.0552784031467763
2.590263991339053	1.0551259347115052
2.590778425753007	1.054830760832877
2.5918072945809154	1.0542769128287772
2.5918673147995452	1.0542464591767489
2.5919273350181746	1.0542160055247203
2.592047375455434	1.0541559699603624
2.5922874563299523	1.0540374984107492
2.5927676180789896	1.0538105903689552
2.592827638297619	1.0537828151931279
2.592887658516249	1.0537550400173004
2.5930076989535085	1.0536994896656449
2.593247779828027	1.053586642932558
2.5937279415770638	1.0533682952884942
2.5937879617956936	1.053341351017011
2.593847982014323	1.0533145415894258
2.593968022451582	1.0532613613157187
2.5942081033261006	1.0531588627094577
2.5942681235447305	1.0531339079582027
2.59432814376336	1.0531089532069482
2.594448184200619	1.053059043704438
2.594688265075138	1.0529650182960946
2.5947482852937673	1.0529424959411917
2.594808305512397	1.0529199735862893
2.594928345949657	1.0528771812552606
2.5951684268241753	1.0527961529466021
2.595228447042805	1.0527771865028854
2.5952884672614345	1.052758968690787
2.5954085076986937	1.0527231466349296
2.595648588573212	1.0526571656188084
2.595713624683719	1.0526402460565745
2.5957786607942257	1.0526233264943419
2.595908733015239	1.0525894873698751
2.5961688774572655	1.0525303052744766
2.5962339135677723	1.0525155968872508
2.5962989496782787	1.0525012022343458
2.596429021899292	1.0524739988811405
2.5964940580097986	1.0524603972045372
2.5965590941203054	1.0524467955279346
2.5966891663413185	1.0524214096601057
2.596754202451825	1.0524102976429521
2.5968192385623317	1.0523991856257975
2.5969493107833452	1.05238026064961
2.597014346893852	1.052370953724579
2.5970793830043584	1.0523621883609584
2.5972094552253715	1.0523450867086819
2.5972744913358783	1.0523373945457073
2.597339527446385	1.0523297023827334
2.597404563556892	1.052324694511381
2.597469599667398	1.0523213104928533
2.5975346357779046	1.0523179264743252
2.5975996718884113	1.0523174621629474
2.597664707998918	1.0523175279535593
2.597729744109425	1.0523177052103212
2.5977947802199317	1.05231937243936
2.5978598163304385	1.052321039668399
2.5979248524409453	1.0523230826113623
2.5979898885514516	1.0523260327149815
2.598054924661958	1.0523289828186015
2.5981199607724648	1.0523340891614286
2.5981849968829716	1.052341216939853
2.5982500329934783	1.052348344718278
2.598315069103985	1.0523575149796744
2.5983801052144915	1.0523674051143455
2.598445141324998	1.0523772952490165
2.5985101774355046	1.0523909652870027
2.5985752135460114	1.0524047819255324
2.598640249656518	1.052418598564062
2.598705285767025	1.0524324152025917
2.5987703218775313	1.052446231841121
2.5988353579880377	1.0524620294490776
2.5989003940985445	1.0524806872386674
2.5989654302090512	1.0524993450282571
2.599030466319558	1.052519511883643
2.599095502430065	1.0525405557030219
2.599160538540571	1.0525615995224005
2.5992255746510775	1.052586252214185
2.5992906107615843	1.0526115133661473
2.599355646872091	1.0526367745181087
2.599420682982598	1.052662035670071
2.5994857190931047	1.0526872968220329
2.599550755203611	1.052714370150371
2.5996157913141174	1.052745626844376
2.599680827424624	1.0527768835383813
2.5998108996456377	1.0528438908985358
2.599874751664694	1.0528774707420527
2.5999386036837495	1.0529160709354406
2.6000663077218613	1.0529969972161886
2.6001301597409174	1.0530374272285106
2.600194011759973	1.053077857240832
2.600321715798085	1.053167971063131
2.600385567817141	1.0532170565555778
2.6004494198361967	1.053269027602029
2.6005132718552524	1.0533300914045198
2.6005771238743085	1.053391155207011
2.6006409758933646	1.0534557097077475
2.6007048279124203	1.0535252323096318
2.600832531950532	1.0536642775133995
2.600896383969588	1.053733800115284
2.600960235988644	1.0538033227171677
2.6010879400267557	1.0539523005512805
2.6013433481029793	1.054271766810054
2.6014072001220354	1.0543633621309594
2.601471052141091	1.054454957451864
2.601598756179203	1.054638148093674
2.601854164255426	1.0550247246664615
2.6019180162744817	1.0551284989718872
2.601981868293538	1.0552341942750136
2.602109572331649	1.055451925976738
2.6021734243507053	1.0555646811404913
2.602237276369761	1.0556784950575921
2.602364980407873	1.0559208601756025
2.602428832426929	1.0560468558691987
2.6024926844459846	1.0561816704826905
2.6026203884840964	1.0564566131657493
2.60287579656032	1.0570552307596226
2.602939648579376	1.0572117800741692
2.6030035005984318	1.0573683293887142
2.6031312046365436	1.0576869576059125
2.603386612712767	1.0584247423627604
2.6034504647318233	1.0586207400849077
2.603514316750879	1.0588290876283788
2.6036420207889908	1.0592554966579413
2.6038974288652144	1.060135332498914
2.6039569968011556	1.0603557270352837
2.6040165647370968	1.0605802248169554
2.604135700608979	1.061049809606394
2.604373972352744	1.06206402830794
2.604433540288685	1.0623214734029844
2.6044931082246263	1.062578918498029
2.6046122440965087	1.0631240559601367
2.604850515840274	1.0642896144766638
2.6049100837762156	1.0646003200883791
2.6049696517121568	1.0649264247490116
2.605088787584039	1.0655923528602047
2.605327059327804	1.0670582982836867
2.605386627263745	1.0674419813830607
2.6054461951996863	1.0678348242070708
2.6055653310715687	1.0686381583767897
2.6058036028153335	1.0704571123630542
2.6058631707512747	1.0709187917499758
2.605922738687216	1.0713804711368982
2.6060418745590983	1.0724261762087997
2.6062801463028635	1.07465042667287
2.606339714238805	1.075235405730798
2.6063992821747464	1.0758309925797853
2.6065184180466288	1.077053514278164
2.6067566897903935	1.0796829561947887
2.6068162577263347	1.0803611790807122
2.606875825662276	1.0811002726512056
2.6069949615341583	1.0826226546725835
2.607233233277923	1.085971483839917
2.6072928012138643	1.0868135065683255
2.6073523691498055	1.0876555292967338
2.607471505021688	1.0895664195940105
2.607709776765453	1.0936228575235392
2.6077743605932717	1.0948138103250422
2.60783894442109	1.0960140643934553
2.607968112076726	1.0985504449819294
2.6080326959045443	1.0998696216720096
2.6080972797323625	1.1012415931147868
2.608226447387999	1.1041430081461883
2.608291031215817	1.1056894000242214
2.608355615043635	1.1072850299150863
2.608484782699272	1.1106462363679503
2.608743118010545	1.1177683745790925
2.608807701838363	1.1196385183734534
2.6088722856661812	1.1216241920995669
2.609001453321818	1.1256984764096973
2.6090660371496366	1.1278321158673856
2.6091306209774547	1.1299657553250586
2.609259788633091	1.1348120779240718
2.609324372460909	1.1372806043028998
2.6093889562887274	1.1398915279833621
2.609518123944364	1.1452316312348256
2.609776459255637	1.1572722243700022
2.6098410430834553	1.1604774215478832
2.6099056269112735	1.1638848972095366
2.6100347945669102	1.1708106292411804
2.610099378394729	1.1746488895547091
2.610163962222547	1.178487149868211
2.6102931298781833	1.1867700055908017
2.6103577137060014	1.1910104272187239
2.6104222975338196	1.195491405610844
2.610551465189456	1.2046154429867906
2.610809800500729	1.2252818309291345
2.6108743843285476	1.230448427914747
2.6109389681563657	1.2359065542431225
2.611068135812002	1.2473132719519417
2.6113264711232747	1.271676227808716
2.611391054951093	1.2779353816872017
2.611455638778911	1.2841945355656879
2.6115848064345477	1.2967128433227033
2.6116493902623663	1.3028153896465147
2.6117139740901845	1.3088038588318933
2.6118431417458208	1.3202850636089696
2.6119034414905244	1.325323586028903
2.611963741235228	1.3303621084488364
2.6120240409799313	1.3339379564741312
2.612084340724635	1.3374544855879822
2.6121446404693387	1.3409007706899807
2.612204940214042	1.3416227230793312
2.6122652399587456	1.3423446754686876
2.6123255397034493	1.3428642480336852
2.612385839448153	1.3413185416378228
2.6124461391928566	1.3397728352419596
2.6125064389375603	1.3378745989232756
2.612566738682264	1.3340301312733067
2.6126270384269676	1.3301856636233378
2.6126873381716713	1.3260400329889037
2.6127476379163745	1.3208106965245574
2.612807937661078	1.3155813600601727
2.612868237405782	1.3102246042250483
2.612928537150485	1.304542747428916
2.6130491366398925	1.2930878818486895
2.613290335618707	1.269490564565495
2.613350635363411	1.2637043604077318
2.6134109351081145	1.2579181562499688
2.6135315345975214	1.2467276114552952
2.6137727335763357	1.2255534133497235
2.6138330333210393	1.2206359663838733
2.613893333065743	1.215880391800425
2.6140139325551504	1.2065526797702857
2.6142551315339646	1.1896212679557632
2.6143154312786683	1.1855760651275666
2.6143757310233715	1.18154704083353
2.614496330512779	1.1741531068901563
2.6147375294915935	1.1603222064044223
2.614797829236297	1.15716091319241
2.614858128981001	1.1540963689959443
2.614978728470408	1.1480812929977475
2.6150390282151115	1.14524959529496
2.6150993279598147	1.1424178975921928
2.615219927449222	1.1371877732507727
2.6152802271939257	1.134688327920571
2.6153405269386294	1.132216861438282
2.6154611264280367	1.127690435132857
2.615702325406851	1.1190557714641114
2.615761441060104	1.1171090880228238
2.6158205567133566	1.1152083660230638
2.6159387880198626	1.1114903036526034
2.6161752506328737	1.1048029861537036
2.6162343662861263	1.103263469380451
2.6162934819393793	1.1017239526071867
2.616411713245885	1.0988938096803944
2.616648175858896	1.0935654591725446
2.6167072915121485	1.0923068802042453
2.6167664071654015	1.0910847282986196
2.616884638471907	1.0886706809342308
2.6171211010849187	1.0843916512759524
2.6171802167381717	1.0834100738894203
2.6172393323914243	1.082428496502896
2.6173575636979303	1.08060468505393
2.6175940263109414	1.077186578340827
2.617653141964194	1.076366561666721
2.617712257617447	1.075564925113682
2.6178304889239525	1.0739616520076098
2.618066951536964	1.071062696867478
2.618126067190217	1.0703800456471113
2.6181851828434697	1.0696973944267496
2.6183034141499757	1.0683801587120032
2.618539876762987	1.0658578727323769
2.6185989924162394	1.0652429095301028
2.6186581080694924	1.0646631862386704
2.618776339375998	1.0635037396558096
2.6190128019890095	1.061440802640307
2.6190719176422625	1.0609293056857043
2.619131033295515	1.0604178087311054
2.619249264602021	1.0594636374290387
2.6194857272150323	1.0576967433045907
2.619549858760162	1.0572335814597644
2.619613990305292	1.0567961488619588
2.6197422533955517	1.0559302661323773
2.619998779576071	1.0543307060550302
2.620062911121201	1.0539577335309487
2.620127042666331	1.0535847610068676
2.6202553057565905	1.052864502093006
2.62051183193711	1.051496642739894
2.62057596348224	1.0511614628442851
2.62064009502737	1.0508262829486765
2.6207683581176293	1.050181231049898
2.6210248842981487	1.0489782876849822
2.621537936659187	1.0468093360218222
2.621602068204317	1.0465597220173581
2.6216661997494466	1.0463101080128963
2.6217944628397065	1.0458332645123538
2.6220509890202255	1.0449125628574958
2.6221151205653555	1.044685270231488
2.6221792521104854	1.0444579776054803
2.622307515200745	1.0440213864489698
2.6225640413812643	1.0432072999067648
2.6226281729263943	1.043008276342777
2.6226923044715242	1.0428230409622385
2.6228205675617837	1.042454738312683
2.623077093742303	1.0417607260985062
2.623590146103342	1.040504675500672
2.6236499935653574	1.0403662907650926
2.6237098410273725	1.0402279060295143
2.623829535951403	1.0399550535552478
2.6240689257994636	1.0394348219410836
2.6245477054955852	1.0384627144803096
2.6246075529576003	1.038348363736648
2.6246674004196153	1.038234709221111
2.624787095343646	1.0380106794882613
2.6250264851917064	1.0375807571921534
2.625505264887828	1.0367545167050698
2.625565112349843	1.036659489068413
2.6256249598118586	1.0365644614317555
2.6257446547358887	1.0363791251844447
2.6259840445839497	1.0360168024088026
2.626462824280071	1.0353297506806909
2.6274203836723142	1.0340985063591763
2.6274852470262067	1.0340200342365258
2.6275501103800987	1.0339429052423883
2.627679837087883	1.0337894772380087
2.627939290503452	1.0334919521423072
2.6284581973345897	1.0329117161097399
2.629496010996865	1.0318283042981709
2.629560874350757	1.0317631185510825
2.6296257377046492	1.0316979911090913
2.6297554644124332	1.0315712428082222
2.630014917828002	1.031325905523781
2.63053382465914	1.0308591428799418
2.6315716383214154	1.0299673666465914
2.6316353175838567	1.0299119462898074
2.631698996846298	1.0298565259330232
2.631826355371181	1.0297459576513268
2.632081072420947	1.029525915307769
2.6325905065204784	1.0290907099883377
2.6336093747195415	1.0282788926410165
2.6356471111176676	1.026848766346078
2.6357065062969944	1.0268094565539487
2.6357659014763213	1.0267702685994793
2.635884691834975	1.0266919479141505
2.636122272552282	1.0265375714206817
2.6365974339868963	1.0262336370111893
2.637547756856125	1.0256443095957892
2.639448402594582	1.0245453366306136
2.643570711151625	1.0223306979592088
2.643630838139714	1.0222997029233398
2.6436909651278033	1.0222687078874706
2.6438112191039815	1.0222067690791308
2.6440517270563384	1.0220833028867966
2.6445327429610517	1.0218363705021285
2.645494774770478	1.0213451595605672
2.645554901758567	1.0213146388855374
2.645615028746656	1.0212841182105075
2.6457352827228346	1.0212230768604476
2.645975790675191	1.0211009941603277
2.646456806579904	1.0208556088987
2.6474188383893305	1.0203551296817812
2.6474777812859687	1.0203238022582797
2.6475367241826073	1.0202919042353176
2.647654609975884	1.0202280900789327
2.6478903815624375	1.0201003804386881
2.6483619247355445	1.019838826248731
2.6493050110817586	1.0192685086661462
2.651191183774187	1.017978746565124
2.655284546239172	1.0151511973282554
2.6591037273848195	1.012196656487862
2.6632439256105958	1.0090932695724761
2.6671099425170346	1.0063510475523563
2.6709001775706245	1.0037783722442721
2.675011429704343	1.0010942730227195
2.6788485005187237	0.9986452471595989
2.6830065884132335	0.9959571967204877
2.6830703744451343	0.9959151570528623
2.683134160477035	0.995872905484639
2.683261732540837	0.9957883821333189
2.683516876668441	0.9956191392594627
2.6840271649236485	0.9952813021642409
2.685047741434064	0.9946054493072619
2.6870888944548943	0.9931969021366565
2.6871483964036806	0.9931539690786775
2.687207898352467	0.9931109860447107
2.6873269022500397	0.9930239315506
2.6875649100451846	0.9928465772688054
2.688040925635475	0.9924801660818606
2.6889929568160555	0.9917357395288611
2.6908970191772172	0.9900642617288261
2.6909615370178805	0.9900032505741763
2.6910260548585443	0.9899422394195249
2.691155090539871	0.9898211233186338
2.691413161902524	0.989580303450986
2.6919293046278305	0.9890886326315397
2.6929615900784434	0.9879934611496759
2.695026160979669	0.9858442376459501
2.698881121462783	0.9822959953717393
2.702660300093048	0.9792357207271749
2.706760495803442	0.9762486823107479
2.710586510194498	0.9736457312573906
2.714733541665683	0.9709883723235033
2.7188047912840188	0.9684869468971382
2.7226018595830173	0.9662339013182552
2.726719944962144	0.9638556067169572
2.7305638490219337	0.9616756322198944
2.734728770161852	0.9593485104630198
2.7388179094489216	0.9570933973465104
2.742632867416653	0.9550151484615459
2.7467688424645136	0.952781577096527
2.750630636193036	0.95072138587369
2.75441664806871	0.9487370239550056
2.7585236770245123	0.9466135484456752
2.762356524660977	0.9446574939780564
2.7665103893775704	0.9425533902243574
2.770588472241315	0.940713729765087
2.774392373785722	0.9389997169365324
2.7785172924102577	0.9371410559389591
2.782368029715456	0.9354235530539514
2.786142985167805	0.933749801763587
2.790238957700283	0.9319337169387274
2.7940607489134233	0.9302468074217088
2.7982035572066923	0.9284218756067322
2.8020721841806235	0.9267153965892622
2.805865029301706	0.9250545960825772
2.809978891502917	0.9232671556169535
2.81381857238479	0.9215988447578
2.8179792703467923	0.9198014580030721
2.8220641864559455	0.9180490003821004
2.8258749212457612	0.916383294787798
2.8300066731157054	0.9145899742508912
2.833864243666312	0.9128770889718293
2.83764603236407	0.9111762467873635
2.8417488381419567	0.9093509593060596
2.8455774626005055	0.907716537105401
2.849727104139183	0.9060315311037753
2.853800963825012	0.9044462808857651
2.857600642191503	0.903044682253679
2.8617213376381225	0.9015496272793968
2.8655678517654044	0.9002029507432118
2.8693385840398378	0.8988635824432119
2.8694025176235027	0.8988424640148983
2.8694664512071677	0.8988213455865846
2.8695943183744976	0.8987791087299575
2.869850052709158	0.8986898926379521
2.870361521378478	0.8985092989550199
2.8713844587171184	0.8981273521118406
2.8714483923007834	0.8981031300060998
2.8715123258844484	0.8980789079003589
2.8716401930517783	0.898030463688877
2.8718959273864386	0.8979335752659126
2.872407396055759	0.8977374984463022
2.8734303333943996	0.8973363259124939
2.8734899828949496	0.8973124890585866
2.8735496323955	0.8972883221541175
2.873668931396601	0.8972399883451794
2.873907529398803	0.8971422089450958
2.874384725403206	0.8969482073331353
2.8744443749037565	0.8969235394314217
2.874504024404307	0.8968979905806972
2.8746233234054075	0.8968468928792489
2.874861921407609	0.8967415872701788
2.875339117412012	0.8965146509680364
2.8753987669125625	0.8964851999610018
2.875458416413113	0.8964553812149346
2.8755777154142135	0.8963953810699739
2.875816313416415	0.8962717844808631
2.876293509420818	0.8960142464067035
2.877247901429624	0.8954700481671515
2.8773125668220514	0.8954322044021186
2.877377232214479	0.8953942624198642
2.8775065629993337	0.8953182122448419
2.877765224569043	0.8951642133978771
2.878282547708462	0.8948526752360315
2.8793171939873003	0.8942330992375256
2.8813864865449768	0.8929577022910768
2.885250890340992	0.8906062535490592
2.8890395122841586	0.8883904250489925
2.893149151307454	0.8860621208169931
2.8969846090114113	0.8839248972420288
2.9011410837954976	0.8816419985693589
2.905221776726735	0.8794360305808692
2.9090282883386345	0.8774073790051343
2.913155817030663	0.8752385015852266
2.9170091644033533	0.873246938520853
2.9207867299231953	0.8713404675533689
2.9248853125231657	0.8693275448478668
2.9287097138037987	0.8674152803356747
2.93285513216456	0.865367441297243
2.936924768672473	0.8633602953882525
2.940720223861048	0.8614891864432624
2.944836696129752	0.8594537261513077
2.948678987079118	0.857563463906289
2.952842295108613	0.8555274016023849
2.956929821285259	0.8535367361412856
2.960743166142567	0.8516878996429054
2.964877528080004	0.8496978876768122
2.9687377086981033	0.8478528802940164
2.972522107463354	0.8460601387420121
2.976627523308733	0.844140376961246
2.9804587578347745	0.842367138594756
2.9846110094409446	0.8404691368833065
2.988687479194266	0.8386342303789454
2.99248976762825	0.8369486091651182
2.9966130731423624	0.8351492646094562
3.000462197337137	0.8336490810965705
3.0042355396790628	0.832249379390797
3.0083298991011174	0.8307601353066489
3.012150077203834	0.8294076553014196
3.0162912723866797	0.8279864285955083
3.0201582862501875	0.8267000663469115
3.0239495182608467	0.8254853693320552
3.0280617673516343	0.8242258044021302
3.0318998351230846	0.8230905179592192
3.0360589199746633	0.8219406310093519
3.0401422229733934	0.8208813506894466
3.0439513446527857	0.8199504080692481
3.048081483412307	0.818990291732626
3.05193744085249	0.8180852620600307
3.0557176164398245	0.8172141837442483
3.0598188091072878	0.8162707527527736
3.063645820455413	0.815464103126967
3.0637106333996047	0.8154515593836936
3.0637754463437963	0.815439038930353
3.063905072232179	0.8154140104047821
3.064164324008945	0.8153640571652528
3.0646828275624767	0.815264643726637
3.0657198346695402	0.8150704796193065
3.065784647613732	0.8150591720219498
3.0658494605579234	0.8150478347199437
3.065979086446306	0.815025169841245
3.066238338223072	0.8149799251463694
3.066756841776604	0.8148903086778814
3.0677938488836674	0.8147210120771315
3.067857477736408	0.8147110106420181
3.0679211065891487	0.8147010121352019
3.06804836429463	0.814681029358696
3.068302879705593	0.8146404864664668
3.0688119105275184	0.814562495267142
3.06982997217137	0.8144179201930096
3.069893601024111	0.8144093495853731
3.0699572298768514	0.8144011363118863
3.070084487582333	0.8143846901872679
3.070339002993296	0.8143517308332384
3.0708480338152215	0.8142851502236492
3.0718660954590726	0.8141606337922489
3.0719254402286986	0.8141539032803811
3.0719847849983246	0.814147172768513
3.0721034745375766	0.8141339454314878
3.072340853616081	0.814107379816583
3.0728156117730894	0.8140556646262878
3.0728749565427154	0.8140502121131384
3.0729343013123414	0.8140446983064171
3.0730529908515933	0.8140336413436432
3.0732903699300977	0.8140113074670329
3.073765128087106	0.8139663276073441
3.073824472856732	0.8139606433145808
3.073883817626358	0.8139549534607688
3.07400250716561	0.8139435737531444
3.074061851935236	0.813937883899332
3.074121196704862	0.8139321940455199
3.0741805414744885	0.8139281669712286
3.0742398862441145	0.8139245262067947
3.0742992310137405	0.813920885442361
3.074358575783367	0.8139171773965325
3.074477265322619	0.8139097301775747
3.074714644401123	0.8138942013243099
3.07566416071514	0.8138282849210355
3.075728521376643	0.8138236900359767
3.0757928820381464	0.8138190800060598
3.0759216033611523	0.8138098489724533
3.076179046007165	0.8137911816469022
3.076243406668668	0.8137865148155143
3.076307767330171	0.8137817624616307
3.076436488653177	0.8137721496976318
3.0766939312991894	0.8137529241696331
3.0767582919606924	0.8137481177876335
3.0768226526221953	0.813743311405634
3.0768870132836987	0.8137385050236343
3.0769513739452017	0.8137336986416347
3.0770157346067046	0.8137301355500068
3.077080095268208	0.8137275876555379
3.077144455929711	0.8137250397610686
3.077208816591214	0.8137226527006933
3.077273177252717	0.8137203967264656
3.07733753791422	0.8137181407522379
3.077466259237226	0.8137140149690155
3.0777237018832384	0.8137059867234501
3.0777880625447414	0.8137040828826952
3.0778524232062443	0.813702262707534
3.0779811445292506	0.8136986223572109
3.0780455051907536	0.8136968021820492
3.078109865852257	0.8136949820068878
3.078238587175263	0.8136913416565649
3.078302947836766	0.8136895214814033
3.078367308498269	0.8136877013062417
3.078431669159772	0.8136858811310802
3.078496029821275	0.8136840609559186
3.078560390482778	0.8136827343835004
3.0786247511442815	0.8136818049642242
3.0787534724672874	0.8136799461256707
3.0788178331287903	0.8136790167063946
3.0788821937902933	0.8136780872871177
3.0790109151132996	0.8136762284485647
3.079268357759312	0.8136725107714582
3.079332718420815	0.8136715813521819
3.0793970790823177	0.8136706519329056
3.079525800405324	0.8136687930943522
3.0797832430513363	0.8136650754172456
3.079843319629725	0.8136642078635458
3.0799033962081133	0.8136633403098459
3.0799634727865017	0.8136624727561458
3.08002354936489	0.8136616052024456
3.0800836259432787	0.8136612537126015
3.080143702521667	0.813662527456224
3.0802037791000556	0.813663801199847
3.0802638556784436	0.8136650822347407
3.0803239322568317	0.8136666205203088
3.08038400883522	0.8136681588058768
3.080504161991997	0.8136713106047981
3.0805642385703855	0.81367294129434
3.080624315148774	0.8136745719838815
3.080744468305551	0.8136778333629651
3.0808045448839394	0.8136794640525066
3.080864621462328	0.8136813470963765
3.0809246980407163	0.813683629473966
3.080984774619105	0.8136859118515553
3.0812250809326582	0.8136950413619121
3.0812851575110463	0.8136973237395014
3.0813452340894347	0.8136996061170906
3.081405310667823	0.8137018884946798
3.0814653872462117	0.8137041708722693
3.0815254638246	0.8137064532498585
3.0815855404029886	0.8137087356274475
3.081645616981377	0.8137117531369241
3.0817056935597655	0.8137154135637887
3.081765770138154	0.8137190739906535
3.0818258467165425	0.8137227344175181
3.0819459998733194	0.8137300552712473
3.082186306186873	0.8137446969787058
3.082246382765261	0.8137483574055704
3.0823064593436493	0.813752017832435
3.0824266125004263	0.8137593386861646
3.08266691881398	0.8137739803936229
3.0827269953923686	0.8137776408204876
3.082787071970757	0.8137813012473522
3.082907225127534	0.8137886221010815
3.0829673017059225	0.8137922825279463
3.083027378284311	0.8137959429548106
3.0830874548626994	0.8137996033816755
3.083147531441088	0.81380326380854
3.0832076080194764	0.8138080647741712
3.083267684597865	0.8138131061465974
3.0833878377546418	0.8138233079493995
3.083628144068195	0.8138450872403511
3.0836932365384606	0.8138514077813999
3.083758329008726	0.8138577283224483
3.0838234214789915	0.8138640488634965
3.083888513949257	0.8138703694045449
3.0839536064195223	0.813877347435942
3.0840186988897877	0.8138854964991552
3.0841488838303186	0.8139017946255817
3.084213976300584	0.8139099436887947
3.0842790687708495	0.8139180927520079
3.0844092537113803	0.8139343908784342
3.0844743461816457	0.8139425399416473
3.084539438651911	0.8139506890048608
3.084669623592442	0.813966987131287
3.0847347160627074	0.8139760115590136
3.084799808532973	0.813985924450773
3.0849299934735037	0.8140057502772443
3.0851903633545654	0.8140454022129332
3.085711103116689	0.8141247061660092
3.0857761955869543	0.8141346191514786
3.0858412880572197	0.8141445321369476
3.0859714729977505	0.814164358107886
3.086036565468016	0.814174271093355
3.0861016579382814	0.8141841840788243
3.086166750408547	0.8141940970642934
3.0862318428788122	0.8142040100497627
3.0862969353490777	0.81421787293371
3.086362027819343	0.814232917587327
3.086492212759874	0.814263006894561
3.0867525826409357	0.8143231855090286
3.086817675111201	0.8143382301626455
3.0868827675814665	0.8143532748162624
3.0870129525219974	0.8143833641234965
3.087273322403059	0.8144435427379644
3.0877940621651825	0.8145638999669004
3.087857970543997	0.8145786709445353
3.0879218789228116	0.8145934419221694
3.088049695680441	0.8146229838774396
3.0883053291957	0.8146820677879791
3.0888165962262173	0.8148002356090581
3.088880504605032	0.8148150065866931
3.088944412983847	0.8148297775643278
3.089072229741476	0.8148593195195974
3.08913613812029	0.8148740904972321
3.089200046499105	0.814888861474867
3.0892639548779197	0.8149036324525022
3.0893278632567345	0.8149184034301369
3.0893917716355492	0.8149364276661827
3.089455680014364	0.8149549049950351
3.089583496771993	0.8149928837261137
3.0898391302872517	0.815071325678872
3.0899030386660664	0.8150910663180142
3.089966947044881	0.815110806957157
3.0900947638025102	0.8151514002959915
3.090350397317769	0.8152377813402282
3.0908616643482865	0.8154140485140154
3.0918841984093213	0.8158044021854756
3.091943822705021	0.8158273197754371
3.0920034470007214	0.8158502373653984
3.0921226955921215	0.8158960725453217
3.0923611927749213	0.8159927543115213
3.0928381871405213	0.8161999624779224
3.0937921758717217	0.8166573816572783
3.093851800167422	0.816688663897566
3.093911424463122	0.8167199671154861
3.0940306730545215	0.8167825847774405
3.0942691702373217	0.816908065150837
3.094746164602922	0.8171601988804598
3.095700153334122	0.8176883937279693
3.095764793521699	0.8177258077346251
3.095829433709276	0.8177636586966714
3.0959587140844302	0.8178467321969534
3.0962172748347383	0.8180128791975183
3.0967343963353544	0.8183559377268863
3.097768639336587	0.8190805838419155
3.0978332795241643	0.8191260192015135
3.097897919711741	0.8191714545611111
3.0980272000868956	0.8192680015500395
3.0982857608372036	0.819484666155989
3.0988028823378198	0.8199192997889632
3.099837125339052	0.8207906687967025
3.0998974814435143	0.8208415978643193
3.0999578375479766	0.8208925269319358
3.1000785497569012	0.8209942977026458
3.100319974174751	0.8211978640035975
3.10080282301045	0.8216056606590458
3.1017685206818477	0.8225617649981147
3.10182887678631	0.8226245346473153
3.1018892328907723	0.822687319775982
3.102009945099697	0.8228129005699724
3.1022513695175467	0.8230641970588418
3.1027342183532456	0.8235921409920367
3.103699916024644	0.8246783757120321
3.1037590880376555	0.824744966040389
3.1038182600506667	0.8248115614110488
3.10393660407669	0.8249447697429763
3.1041732921287366	0.8252459866785072
3.1046466682328298	0.8258697373657474
3.105593420441015	0.8271174997249247
3.107486924857387	0.8296613151610371
3.1115949507702587	0.8351335731482042
3.1154287953637927	0.8400660081523867
3.1154937150774433	0.8401409775088613
3.1155586347910944	0.840215946865337
3.1156884742183966	0.8403658799060959
3.115948153073001	0.8406656697178129
3.1164675107822086	0.841268535916431
3.117506226200624	0.8425682629639455
3.117571145914275	0.8426489756142236
3.1176360656279263	0.8427295744020877
3.117765905055228	0.8428907301697901
3.118025583909832	0.8432154018418287
3.1185449416190396	0.8439062223143442
3.1186098613326907	0.8439957720363516
3.1186747810463418	0.8440853217583585
3.1188046204736435	0.8442757087414265
3.1190642993282474	0.8446739524380912
3.1195836570374555	0.845485041372478
3.1196473926596555	0.8455940233919073
3.119711128281856	0.8457045079250252
3.1198385995262568	0.8459314772706742
3.1200935420150575	0.8464150653525223
3.120157277637258	0.846537464353559
3.120221013259458	0.8466598633545946
3.1203484845038583	0.8469207137287834
3.120603426992659	0.8474753660885046
3.1206671626148594	0.8476201963705174
3.1207308982370594	0.8477726765966154
3.12085836948146	0.8480776370488126
3.1211133119702605	0.848701399068092
3.1216231969478625	0.8500583654021389
3.1216869325700625	0.8502319903046635
3.121750668192263	0.8504056152071893
3.1218781394366637	0.8507860380230032
3.1221330819254645	0.8515867370110544
3.122196817547665	0.8517869117580675
3.122260553169865	0.8519870865050797
3.122388024414265	0.8523874359991052
3.122642966903066	0.85321278679774
3.1227067025252664	0.8534331873239968
3.1227704381474664	0.8536547595522443
3.1228979093918667	0.8541066576551481
3.1231528518806675	0.8550645815128398
3.1236627368582695	0.8571309235447783
3.1237221883973554	0.8573796639117633
3.123781639936441	0.8576284042787468
3.123900543014612	0.8581258850127134
3.124138349170954	0.8591409920494705
3.1246139614836386	0.8614343350993668
3.124673413022724	0.8617268713909344
3.1247328645618095	0.862019407682502
3.1248517676399805	0.8626044802656367
3.125089573796323	0.8638441314199046
3.1255651861090072	0.8663320341566703
3.1256246376480927	0.8666430219987656
3.125684089187178	0.8669466314242992
3.1258029922653496	0.8675516332711297
3.1258624438044356	0.867835687252437
3.125921895343521	0.8681167711614628
3.126040798421692	0.8686566586913461
3.1261002499607775	0.8689116305424576
3.126159701499863	0.8691666023935698
3.1262191530389485	0.8693646218784363
3.126278604578034	0.8695522097546637
3.1263380561171195	0.8697397976308909
3.126397507656205	0.8698813124131501
3.1264569591952904	0.8700138630889721
3.1265164107343764	0.8701464137647948
3.1265758622734623	0.8702151807270978
3.126635313812548	0.8702707965418073
3.1266947653516333	0.870326412356517
3.1267542168907188	0.8703018582133352
3.1268136684298042	0.8702598244103679
3.1268731199688897	0.8702177906074001
3.126932571507975	0.8701130095169736
3.1269920230470607	0.8699937892263544
3.127051474586146	0.8698745689357357
3.1271109261252317	0.8696664074309288
3.127170377664317	0.8694366827440023
3.127229829203403	0.869206958057074
3.127289280742489	0.8689196499378111
3.1273487322815745	0.8686176569507245
3.1274676353597455	0.8679694939629686
3.127532102790708	0.8675812865610931
3.1275965702216704	0.8671930791592175
3.1277255050835957	0.8663226207165845
3.127983374807446	0.8644691134533584
3.128499114255147	0.8605432823261138
3.129530593150548	0.8530157823219536
3.1295950605815106	0.8525716395262348
3.129659528012473	0.8521274480052632
3.1297884628743984	0.851239064963317
3.1300463325982486	0.8495317132609507
3.130562072045949	0.8462718349251939
3.1315935509413504	0.8398894443813384
3.1316537342891984	0.8395408964134962
3.131713917637046	0.8391925007254633
3.131834284332742	0.838511269408571
3.1320750177241337	0.837150617935537
3.1325564845069174	0.834615787893854
3.133519418072484	0.8298650850759971
3.133579601420332	0.8295935030748084
3.13363978476818	0.8293219210736196
3.1337601514638758	0.8287787570712423
3.1340008848552676	0.8276924290664875
3.134482351638051	0.8255703446868455
3.135445285203618	0.8216410719146425
3.135504284460015	0.8214080022620038
3.1355632837164125	0.8211749326093652
3.1356812822292066	0.8207221082145096
3.1359172792547954	0.8198817905738698
3.1363892733059724	0.818201155292592
3.137333261408327	0.8149095392254545
3.137392260664724	0.8147155835046329
3.1374512599211215	0.8145216277838112
3.1375692584339157	0.8141367833973462
3.1378052554595044	0.8133679411266999
3.138277249510682	0.8119090903238998
3.1392212376130364	0.8090923073524869
3.1392852527613107	0.80891024116973
3.1393492679095845	0.8087281749869746
3.139477298206133	0.8083746258806125
3.13973335879923	0.8076835801774
3.140245479985423	0.8063036127269199
3.14126972235781	0.8036770085862496
3.141333737506084	0.8035198862287317
3.141397752654358	0.8033627638712145
3.1415257829509065	0.8030485191561786
3.1417818435440035	0.8024282764253219
3.1422939647301966	0.8012546723324362
3.1433182071025834	0.7989115162333897
3.1433779381677427	0.7987813783837373
3.1434376692329025	0.7986512405340841
3.143557131363221	0.7983956446452841
3.1437960556238593	0.7978984186195534
3.1442739041451357	0.7969235524096085
3.145229601187688	0.795030406301923
3.147140995272793	0.7914641643992026
3.147205742229829	0.7913516519901859
3.147270489186866	0.7912401192855151
3.1473999831009394	0.7910170416256549
3.1476589709290854	0.7905707848287264
3.1481769465853775	0.7896975688359424
3.149212897897962	0.7879976327415212
3.1512848005231313	0.7848571658559659
3.1553528239206208	0.7793905516590169
3.1591466659987724	0.7749658072344707
3.163261525157053	0.7706569315146746
3.1671022029959954	0.7670198283166505
3.171263897915067	0.763424638213424
3.1753498109812894	0.7601171683099993
3.179161542728174	0.7572396844041642
3.1832942915551876	0.7542782484834558
3.1833545816724946	0.7542358356869999
3.183414871789802	0.7541934228905439
3.183535452024417	0.7541085972976322
3.183776612493647	0.7539389461118076
3.1842589334321065	0.7535996437401594
3.185223575309026	0.7529286178423699
3.1852838654263333	0.7528872646040213
3.185344155543641	0.7528459113656737
3.1854647357782557	0.7527632048889776
3.1857058962474856	0.7525987957138871
3.186188217185945	0.7522700415284401
3.1871528590628637	0.7516173342667685
3.1872119650887205	0.7515773490613227
3.1872710711145773	0.7515373637202633
3.1873892831662904	0.7514573857963659
3.187625707269717	0.7512974180540897
3.187684813295574	0.751258514600813
3.1877439193214308	0.7512196608045478
3.187862131373144	0.751142255814734
3.1880985554765706	0.7509941697624956
3.1881576615024274	0.7509588477382336
3.188216767528284	0.7509254984698458
3.188275873554141	0.7508925337512057
3.1883349795799973	0.7508595690325658
3.1883940856058537	0.7508356407060007
3.1884531916317105	0.7508140136742951
3.1885122976575673	0.7507923866425897
3.188571403683424	0.750786229859303
3.188630509709281	0.7507850343330551
3.1886896157351377	0.7507838388068075
3.1887487217609944	0.7508253603117157
3.188807827786851	0.7508837148488076
3.188866933812707	0.7509420693858992
3.188926039838564	0.7510459972772345
3.1889851458644207	0.7511716204129234
3.1890442518902775	0.7512972435486116
3.1891033579161343	0.7514353048531289
3.189162463941991	0.751580434652101
3.1892806759937042	0.751891089260034
3.1893397820195606	0.7520703363780564
3.1893988880454174	0.7522495834960803
3.189517100097131	0.7526225589947378
3.1895762061229878	0.7528111012231817
3.1896353121488445	0.7529777624122904
3.1896944181747013	0.7531240712188908
3.1897535242005577	0.7532703800254902
3.189812630226414	0.7534097953611206
3.189871736252271	0.7535416902585104
3.1899308422781276	0.7536735851559
3.1899899483039844	0.7537762816798066
3.190049054329841	0.7538415751932718
3.190108160355698	0.7539068687067368
3.190167266381555	0.7539375093728055
3.190226372407411	0.7539158574386159
3.1902854784332675	0.7538942055044261
3.1903445844591243	0.7538663439026057
3.190403690484981	0.7538273809614473
3.190462796510838	0.753788418020289
3.1905219025366947	0.7537496527612411
3.190581008562551	0.7537113097742337
3.190699220614264	0.7536346297259136
3.190935644717691	0.7534811984457492
3.190999766635424	0.7534394982970531
3.191063888553158	0.7533977994743973
3.1911921323886254	0.7533144069730516
3.1914486200595604	0.7531484461681563
3.1919615954014295	0.7528167734371877
3.1929875460851687	0.7521549947380707
3.1950394474526465	0.7508516067943615
3.1988690688682646	0.748471818052891
3.2030197073640116	0.7459597007947956
3.2070945640069097	0.7435596825625325
3.21089523933047	0.7413695730465154
3.215016931734159	0.7390517773477521
3.2188644428185103	0.7369402527267006
3.2226361720500125	0.7349122935413883
3.2267289183616437	0.7327702083047309
3.230547483353937	0.7308306095415767
3.234687065426359	0.7288077142367645
3.238552466179444	0.7270140334032238
3.2423420850796796	0.725274054971971
3.246452721060044	0.7232390920658828
3.2502891757210706	0.7213890530123986
3.2544466474622262	0.7194790246766254
3.258528337350533	0.717619521290515
3.2623358459195018	0.7159020814712643
3.2664643715685995	0.7140594509396087
3.2703187158983593	0.7123603707062848
3.27409727837527	0.7106965597532187
3.27819685793231	0.7088768214533658
3.282022256170012	0.7071617814217276
3.2861686714878426	0.7053580858876005
3.286232275135733	0.7053312624276266
3.2862958787836236	0.7053044529985733
3.286423086079404	0.7052508860337641
3.286677500670965	0.705143970878749
3.287186329854088	0.7049317873487074
3.2882039882203333	0.7045139518659708
3.2902393049528245	0.7037130279948467
3.2902986245176002	0.7036905612448086
3.290357944082376	0.7036683114517513
3.290476583211927	0.7036238118656372
3.29071386147103	0.7035349263293973
3.2911884179892357	0.703359621184983
3.292137531025647	0.7030247629041639
3.2921968505904227	0.7030047649138604
3.2922561701551984	0.7029848061349133
3.2923748092847496	0.70294503010031
3.2926120875438523	0.7028667758520455
3.2930866440620576	0.7027145451249918
3.294035757098469	0.7024321062846293
3.294100092555121	0.7024141489861225
3.294164428011774	0.7023971304235782
3.2942930989250794	0.7023630932984894
3.2945504407516903	0.7022961962270978
3.294614776208343	0.7022802394025984
3.294679111664996	0.7022643211169676
3.2948077825783013	0.7022332640488734
3.2950651244049123	0.7021722753073641
3.295129459861565	0.7021577739899663
3.2951937953182178	0.7021432726725685
3.2953224662315233	0.7021150204764396
3.2955798080581338	0.7020612130079347
3.295644143514786	0.7020480798338937
3.295708478971439	0.7020367999424216
3.2958371498847443	0.7020142540825678
3.295901485341397	0.7020029811526408
3.29596582079805	0.7019917082227138
3.2960944917113553	0.7019709219547521
3.296158827168008	0.701961484289055
3.2962231626246608	0.7019520466233579
3.2963518335379662	0.7019350169309247
3.296416168994619	0.70192653061446
3.2964805044512717	0.7019195185986923
3.2965448399079245	0.701912632560881
3.2966091753645768	0.70190574652307
3.296673510821229	0.7019004983305402
3.296737846277882	0.7018954270145387
3.2968021817345345	0.7018903556985373
3.2968665171911873	0.7018858168285087
3.29693085264784	0.7018813479718675
3.2969951881044928	0.7018768791152266
3.2970595235611455	0.7018736009213004
3.2971238590177983	0.7018705084860227
3.297188194474451	0.7018674160507455
3.2972525299311037	0.7018671468799247
3.2973168653877565	0.7018673904645357
3.297381200844409	0.7018676340491468
3.297445536301062	0.7018678776337582
3.2975098717577147	0.7018681212183692
3.2975742072143674	0.7018683648029802
3.29763854267102	0.7018703640517129
3.297702878127673	0.7018727783196118
3.2977672135843257	0.7018751925875102
3.2978315490409784	0.7018788605684437
3.297895884497631	0.7018828616901863
3.297960219954284	0.7018868628119288
3.2980245554109366	0.7018925137180547
3.2980888908675894	0.7018986537585002
3.2981532263242417	0.7019047937989455
3.29821327769778	0.7019114467820631
3.2982733290713178	0.7019184322531038
3.298333380444856	0.7019254177241445
3.2983934318183943	0.70193272936613
3.298453483191932	0.7019403661147189
3.2985135345654704	0.7019480028633079
3.2985735859390086	0.7019565887682397
3.2986336373125464	0.7019677842231155
3.2986936886860843	0.7019789796779908
3.2987537400596225	0.7019903476859898
3.298813791433161	0.7020068344558384
3.2988738428066986	0.7020233212256873
3.2989338941802364	0.702039807995536
3.2989939455537747	0.7020585876980107
3.2991140483008508	0.7020973042844446
3.2991740996743886	0.7021181359248011
3.299234151047927	0.702140104665074
3.299354253795003	0.7021852004376286
3.2994143051685407	0.7022106759561172
3.299474356542079	0.7022361514746064
3.299594459289155	0.7022917211394828
3.299654510662693	0.7023214099746676
3.299714562036231	0.7023510988098527
3.2998346647833072	0.7024192175583513
3.299894716156845	0.7024536006120755
3.2999547675303833	0.7024929181107782
3.3000748702774594	0.7025773193055999
3.300134921650997	0.7026218852494298
3.3001949730245355	0.7026701281242128
3.3003150757716115	0.7027681414584701
3.3003751271451494	0.702825944602922
3.3004351785186876	0.7028837477473747
3.3005552812657637	0.7029993540362794
3.3006153326393015	0.7030571571807317
3.3006753840128398	0.7031149603251844
3.300795486759916	0.7032468994479656
3.301035692254068	0.7035282169347665
3.301095743627606	0.7036028407017919
3.301155795001144	0.7036861301623774
3.30127589774822	0.7038527090835474
3.301335949121758	0.7039491303386718
3.3013960004952962	0.7040456940467731
3.3015161032423723	0.7042425421587987
3.30157615461591	0.7043440328625917
3.3016362059894484	0.7044455235663863
3.3017563087365245	0.7046660876589554
3.301996514230677	0.7051529493197164
3.3020615814960923	0.7052932455618534
3.302126648761507	0.7054431361998907
3.3021917160269223	0.7055930268379296
3.3022567832923375	0.7057459241832024
3.3023218505577523	0.7059171275867234
3.3023869178231675	0.7060883309902454
3.3025170523539975	0.7064678366626274
3.3025821196194127	0.7066711246818833
3.302647186884828	0.7068774491690049
3.302777321415658	0.7073194382468226
3.302842388681073	0.707546174959819
3.302907455946488	0.7077979264231116
3.3030375904773184	0.708309063975309
3.303102657742733	0.708598628966481
3.3031677250081484	0.7088881939576548
3.3032978595389784	0.7095145320872785
3.3033629268043936	0.7098428842065257
3.303427994069809	0.7101817535743806
3.303558128600639	0.7109290007196543
3.303623195866054	0.7113139865149982
3.303688263131469	0.7117335140003042
3.3038183976622992	0.7125796633916778
3.3040786667239592	0.7144193681610008
3.304143733989374	0.7149022117185629
3.304208801254789	0.7154143785141789
3.304338935785619	0.7164652518292501
3.3045992048472796	0.7187964001698866
3.304664272112695	0.7194347798622394
3.3047293393781096	0.7200837571425067
3.30485947390894	0.7214253269779786
3.3051197429706	0.7242938329921151
3.3051848102360153	0.7250169790785801
3.3052498775014305	0.7257401251650448
3.3053800120322605	0.7271293160803823
3.3054450792976757	0.7278152415364351
3.3055101465630905	0.7284635581707073
3.305640281093921	0.7297257949110101
3.3057053483593357	0.7302862168858668
3.305770415624751	0.7308466388607274
3.305835482890166	0.731286109887326
3.305900550155581	0.7316463479186521
3.305965617420996	0.7320065859499806
3.3060306846864114	0.7322142425311805
3.306095751951826	0.732387736077452
3.3061608192172414	0.7325525084894726
3.306224702391206	0.7324366766383785
3.30628858556517	0.7323208447872854
3.306352468739134	0.7321564154394858
3.3064163519130982	0.731787043987109
3.3064802350870623	0.7314176725347321
3.306544118261027	0.7310082411587935
3.3066080014349915	0.730525345869907
3.3066718846089556	0.7300424505810242
3.3067357677829197	0.729451004915873
3.306799650956884	0.7287569539050971
3.306927417304813	0.7273234500284503
3.30718295000067	0.7242885890164663
3.3072468331746343	0.7235329015254216
3.307310716348599	0.7227772140343716
3.3074384826965275	0.7212691962986093
3.307694015392385	0.7184032107478978
3.307757898566349	0.7177233790478437
3.3078217817403135	0.7170700961732649
3.307949548088242	0.715820758454633
3.308205080784099	0.7133817048277699
3.3082689639580636	0.712831221775272
3.3083328471320277	0.7122807387227783
3.308460613479956	0.7112489289110342
3.30852449665392	0.7107403498959578
3.3085883798278846	0.7102782650459559
3.308716146175813	0.7093656780257962
3.3087800293497773	0.7089439110520976
3.308843912523742	0.7085221440783956
3.3089716788716705	0.7077184399347154
3.309227211567528	0.706238787101261
3.309291094741492	0.7059072339255053
3.3093549779154565	0.7055832251697522
3.309482744263385	0.7049687826037697
3.3095466274373493	0.7046807951290378
3.309610510611314	0.7043952872394947
3.3097382769592425	0.7038724726578252
3.3098021601332066	0.7036172604812488
3.309866043307171	0.7033801966735963
3.3099938096551	0.7029119818908419
3.3102493423509567	0.7020466178051217
3.3103089414418063	0.7018541011909937
3.3103685405326564	0.7016702904557441
3.3104877387143556	0.701312152910736
3.310726135077754	0.7006403705421502
3.3107857341686038	0.7004788623604439
3.3108453332594534	0.7003173541787373
3.3109645314411527	0.7000168674308807
3.311202927804551	0.6994613315782606
3.311262526895401	0.699330569273
3.3113221259862504	0.6992041609602233
3.3114413241679497	0.6989528567632652
3.311679720531348	0.6984784237780043
3.312156513258145	0.6976306030688492
3.312216112348995	0.6975337870926851
3.3122757114398445	0.6974369711165209
3.3123949096215437	0.6972551475466456
3.312633305984942	0.6969138218973757
3.312692905075792	0.6968300737380383
3.3127525041666415	0.696749554813762
3.3128717023483407	0.6965886914168142
3.3131100987117397	0.6962873265128046
3.3131696978025893	0.6962164459804769
3.3132292968934394	0.6961455654481483
3.3133484950751386	0.6960114325524999
3.313586891438537	0.6957470271227675
3.314063684165334	0.6952555498222184
3.3141282991480607	0.6951913762148022
3.3141929141307873	0.6951279625318295
3.314322144096241	0.6950014751736227
3.3145806040271477	0.6947571180669646
3.315097523888961	0.6943011334495652
3.3151621388716874	0.6942478360542408
3.3152267538544145	0.6941945386496164
3.3153559838198676	0.6940879399278592
3.315614443750774	0.6938838771612218
3.3161313636125875	0.6935021453649727
3.316195978595314	0.6934564169386435
3.3162605935780407	0.6934106885123139
3.316389823543494	0.6933209951365504
3.3166482834744007	0.6931467484099662
3.317165203336214	0.6928123618760362
3.3181990430598405	0.6921832469259525
3.318259373959452	0.6921475273431781
3.3183197048590642	0.6921125078095596
3.3184403666582885	0.6920425633860737
3.318681690256737	0.6919055679716455
3.319164337453633	0.6916369005531464
3.3201296318474247	0.6911231740407611
3.322060220635009	0.6901644234150404
3.3258456163573284	0.6884272698189612
3.329952029159777	0.6866618445335333
3.3337842606428874	0.6850635412318408
3.3379375092061268	0.6833185800449091
3.342014975916517	0.6815818013806346
3.34581826130757	0.6799492514438015
3.3499425637787517	0.6781898171859646
3.3537926849305957	0.6765634660087648
3.3575670242295907	0.6749763519501055
3.3616623806087147	0.6732575773908985
3.3654835556685008	0.6716522936316854
3.3696257478084157	0.6698618663007015
3.373493758628993	0.668042108289511
3.377285987596721	0.666254002353772
3.381399233644578	0.6644021822399968
3.385238298373097	0.6627238373256089
3.389398380181745	0.6609483445696037
3.393482680137544	0.6592373388473598
3.397292798774006	0.6576576424871686
3.401423934490596	0.6559642173770032
3.4052808888878485	0.6543943276712082
3.409062061432252	0.6528640515663132
3.413164251056785	0.651212781388845
3.4169922593619795	0.6496790519848273
3.421141284747303	0.6480209415144089
3.4252145282797777	0.6464046172290888
3.4290135904929144	0.6449005849710694
3.43313366978618	0.6432726391683798
3.436979567760108	0.6417598046579075
3.440749683881187	0.6402803951502174
3.4448408170823948	0.6386762900000066
3.448657768964265	0.6371884771107222
3.4527957379262637	0.6355793499913154
3.456659525568925	0.6340768434388173
3.4604475313587373	0.6326072275583061
3.4645565542286785	0.6310161644849298
3.468391395779282	0.6295312677159076
3.472547254410014	0.6279261304867203
3.4766273311878972	0.6263548071499832
3.4804332266464426	0.6248890768030417
3.484560139185117	0.6233624069925864
3.4884128704044532	0.6219866608594794
3.492189819770941	0.6206416055611258
3.4962877862175574	0.619190210730612
3.5001115713448363	0.6178447878474306
3.5042563735522436	0.6163874002126277
3.5083253939068024	0.6149652911475619
3.5121202329420234	0.6136445071457987
3.516236089057373	0.6122129547259904
3.520077763853385	0.6108827042331489
3.524240455729526	0.6094485761127878
3.528327365752818	0.6080405563111343
3.532140094456772	0.6067289571178471
3.5362738402408547	0.6053103805237471
3.5401334047055997	0.6039858946702171
3.543917187317496	0.6026903840899452
3.548021987009521	0.6012979628707202
3.5518526053822086	0.6000056414639381
3.5560042408350245	0.5986087901853954
3.560080094434992	0.5972443615374933
3.5638817667156215	0.5959717175520305
3.56800445607638	0.5945953501561688
3.5718529641178005	0.5933147969647051
3.575625690306372	0.5920594594392805
3.5797194335750726	0.5907044456962035
3.5835389955244352	0.5894459119348503
3.5876795745539267	0.5880816040458171
3.5915459722640803	0.5868143354702965
3.5953365881213855	0.5855802932518128
3.599448221058819	0.5842417433109309
3.603285672676915	0.5829996830387242
3.6074441413751397	0.5816642667081481
3.6115268282205157	0.5803711291320631
3.615335333746554	0.5791787470692197
3.619464856352721	0.5778886263832121
3.62332019763955	0.5766841637806026
3.6270997570735304	0.5755043114369339
3.6312003335876395	0.574225547383589
3.6350267287824107	0.5730343006616134
3.639174141057311	0.5717567401470938
3.643245771479362	0.5705173392667147
3.6470432205820753	0.5693689428052238
3.6511616867649175	0.5681307524066443
3.6550059716284222	0.5669923721365895
3.6591712735720554	0.5657562442915561
3.6632607936628396	0.5645463167112084
3.6670761324342864	0.563412395576907
3.671212488285862	0.5621355394219585
3.6750746628181	0.5609000915736421
3.6788610554974888	0.5596747713729857
3.6829684652570065	0.5583397751804211
3.6868016936971864	0.5571060526083224
3.690955939217495	0.5557958845194257
3.695034402884955	0.5545186126808467
3.698838685233077	0.5533396919282809
3.7029639846613276	0.5520849044223978
3.706815102770241	0.5509230308736086
3.7105904390263054	0.5497914564975217
3.714686792362498	0.5485840317867007
3.7185089643793536	0.5474740692059875
3.722652153476338	0.5462776868553451
3.7267195607204733	0.5451283451287001
3.7305127866452708	0.5440742062225996
3.734627029650197	0.5429558040716613
3.7384670913357856	0.5419912431707872
3.742628170101503	0.5410056247831067
3.7467134670143714	0.5400647782843988
3.750524582607902	0.5392189858293034
3.7546567152815613	0.538338957439976
3.7585146666358833	0.5375502035889637
3.7622968361373563	0.5368165355513612
3.766400022718958	0.536064339322026
3.770229027981222	0.5354085052941506
3.7743790503236148	0.5347636922849746
3.7784532908131587	0.5341930336800433
3.782253349983365	0.5336840327699163
3.7863744262337	0.5332073839460337
3.790221321164697	0.5328263700340701
3.793992434242845	0.5324859543067801
3.798084564401122	0.5321756965002336
3.8019025132400612	0.5318971760514958
3.801967184582547	0.5318924158992242
3.802031855925032	0.5318876210282676
3.802161198610003	0.5318780231088163
3.802419883979945	0.5318587081996671
3.8029372547198284	0.5318198118001358
3.8039719961995955	0.5317420037334717
3.8060414791591293	0.5315623358842068
3.8061018664185005	0.531556233881835
3.806162253677871	0.5315501167937373
3.8062830281966127	0.5315378473628596
3.8065245772340957	0.5315133296460307
3.8070076753090616	0.531464420396242
3.8079738714589944	0.5313659752445109
3.80990626375886	0.531168120675412
3.8136952665057415	0.5307818265877783
3.8178052863327516	0.530333882927911
3.8216411248404243	0.5298525446501334
3.821706075708984	0.5298444695428873
3.821771026577543	0.5298363944356411
3.821900928314662	0.5298202442211488
3.8221607317888995	0.529787943792164
3.8226803387373747	0.5297246148559609
3.823719552634325	0.529600984988828
3.8237845035028846	0.5295941300584384
3.8238494543714436	0.5295873612641833
3.8239793561085627	0.5295738236756732
3.8242391595828003	0.5295467484986526
3.8247587665312754	0.529492598144612
3.825797980428226	0.5293917577980242
3.8258617472053347	0.5293860077560252
3.825925513982443	0.5293806839279085
3.8260530475366608	0.5293700362716748
3.8263081146450952	0.5293487409592076
3.826818248861964	0.5293084109614115
3.8268820156390726	0.5293036546742793
3.8269457824161814	0.5292988983871473
3.8270733159703987	0.5292893858128831
3.827328383078833	0.5292703606643546
3.8273921498559416	0.5292656043772226
3.8274559166330504	0.5292608480900903
3.8275834501872676	0.5292513355158261
3.827838517295702	0.5292323103672976
3.8279022840728105	0.5292275540801655
3.8279660508499194	0.5292227977930334
3.828029817627028	0.5292187739706975
3.8280935844041366	0.5292150251909785
3.828157351181245	0.5292112764112594
3.828221117958354	0.5292078416694032
3.828348651512571	0.5292012301640217
3.8284124182896795	0.5291981544674025
3.8284761850667883	0.52919518179873
3.8286037186210056	0.5291892364613849
3.82885878572944	0.5291778874978351
3.8289225525065484	0.5291752422731506
3.8289863192836573	0.5291725970484656
3.8291138528378745	0.5291673065990963
3.829177619614983	0.5291646613744112
3.8292413863920918	0.5291620161497266
3.829368919946309	0.529156725700357
3.8294326867234174	0.5291540804756723
3.8294964535005263	0.5291514352509876
3.829560220277635	0.5291496063494778
3.8296239870547435	0.5291483644202621
3.8296877538318523	0.5291471224910465
3.829751520608961	0.5291458805618308
3.8298790541631784	0.5291433967033993
3.8299385368571723	0.5291422382114881
3.8299980195511667	0.5291410797195766
3.8301169849391545	0.5291387627357537
3.83035491571513	0.5291341287681082
3.830414398409124	0.5291329702761969
3.830473881103118	0.5291318117842853
3.8305928464911063	0.5291294948004626
3.8308307772670824	0.5291248608328168
3.8308902599610763	0.5291237023409052
3.8309497426550703	0.5291225438489939
3.831009225349064	0.5291213853570825
3.831068708043058	0.529120325208793
3.831128190737052	0.5291201557045236
3.831187673431046	0.5291199862002542
3.8312471561250403	0.5291198166959846
3.831306638819034	0.5291197233078523
3.831366121513028	0.5291196419108946
3.8314256042070225	0.5291195605139366
3.8314850869010164	0.529119614122781
3.8315445695950103	0.5291197475778076
3.8316040522890042	0.5291198810328337
3.831663534982998	0.52912001448786
3.831723017676992	0.5291201479428865
3.831782500370986	0.5291202813979127
3.83184198306498	0.529120520353812
3.831901465758974	0.5291213245310173
3.8319609484529678	0.529122128708223
3.8320204311469617	0.5291229328854286
3.8320799138409556	0.5291237370626342
3.8321393965349495	0.5291245412398399
3.832258361922938	0.5291261495942507
3.8323178446169317	0.5291269537714564
3.832377327310926	0.5291277579486618
3.83243681000492	0.5291285621258675
3.832496292698914	0.5291293663030731
3.832555775392908	0.5291301704802788
3.8326152580869017	0.5291313164597585
3.8326747407808957	0.5291337093050338
3.8327342234748896	0.5291361021503093
3.8327937061688835	0.5291384949955846
3.8328531888628774	0.52914088784086
3.8329721542508652	0.5291456735314108
3.8332100850268414	0.5291552449125125
3.833685946578793	0.5291743876747154
3.833750445164664	0.52917698229722
3.833814943750535	0.5291795769197245
3.833943940922277	0.5291847661647338
3.834008439508148	0.5291873607872385
3.8340729380940193	0.529189955409743
3.834201935265761	0.5291955657199475
3.834266433851632	0.5291986144331002
3.834330932437503	0.5292016631462529
3.834459929609245	0.5292082100201925
3.834717923952729	0.529223039098779
3.8347824225386	0.5292268966043097
3.8348469211244707	0.5292307541098406
3.834911419710342	0.5292346116153713
3.834975918296213	0.529240077075865
3.8350404168820837	0.5292455561497126
3.835104915467955	0.5292510352235602
3.835233912639697	0.5292619933712556
3.8352984112255677	0.5292674724451032
3.8353629098114386	0.5292729515189509
3.8354919069831808	0.5292839096666462
3.8357499013266647	0.529307364372997
3.8358143999125356	0.5293143003603764
3.8358788984984065	0.529321236347756
3.8360078956701487	0.5293351083225151
3.8362658900136326	0.5293628522720327
3.8367818787006005	0.5294183401710688
3.8368463772864714	0.5294252761584483
3.8369108758723423	0.5294322121458278
3.8370398730440844	0.5294460841205867
3.8371043716299553	0.5294530201079664
3.8371688702158266	0.5294599560953459
3.8372978673875684	0.5294756673617256
3.8373623659734397	0.529484156010715
3.8374268645593106	0.5294927132619364
3.837555861731053	0.5295103742270497
3.8378138560745367	0.5295483424009078
3.8378740705772927	0.5295573543494563
3.837934285080049	0.5295663662980047
3.838054714085562	0.5295849493418673
3.8382955720965874	0.5296231207281334
3.838355786599344	0.5296326635747001
3.8384160011021002	0.5296422064212665
3.838536430107613	0.5296612921143996
3.8385966446103694	0.5296708349609659
3.838656859113126	0.5296803778075325
3.838717073615882	0.5296899206540991
3.838777288118638	0.5297000634790783
3.838837502621394	0.5297118420834812
3.8388977171241505	0.529723620687884
3.8390181461296633	0.5297471778966898
3.839259004140689	0.5297942923143014
3.8397407201627396	0.5298885211495243
3.8398009346654955	0.5299002997539273
3.839861149168252	0.5299120783583301
3.8399815781737647	0.529935635567136
3.8402224361847903	0.5299827499847474
3.840704152206841	0.530087004373539
3.8416675842509425	0.5303188165333595
3.8417266146622477	0.5303335263597135
3.8417856450735535	0.5303500214138618
3.841903705896165	0.5303838257973957
3.842139827541387	0.5304514345644636
3.842612070831832	0.5305866520985989
3.8426711012431376	0.530603554290366
3.842730131654443	0.5306204564821327
3.842848192477054	0.5306542608656666
3.8430843141222764	0.5307218696327345
3.843556557412721	0.5308622846416163
3.8436155878240266	0.5308805440571535
3.843674618235332	0.5308988034726906
3.843792679057943	0.530935322303765
3.8440288007031653	0.5310140429634439
3.84450104399361	0.5311798441433256
3.8454455305744992	0.5315427515004959
3.8455095768776815	0.5315676406006515
3.845573623180864	0.5315925297008075
3.8457017157872295	0.5316423079011191
3.8459579009999603	0.5317418643017423
3.846470271425421	0.5319576822315759
3.847495012276342	0.5324331418871125
3.8475590585795247	0.5324658516874685
3.8476231048827074	0.5324985614878239
3.8477511974890724	0.5325639810885353
3.8480073827018026	0.532694820289958
3.8485197531272632	0.5329564986928033
3.849544493978185	0.5335481587769499
3.849604256198253	0.5335852325544362
3.849664018418321	0.5336223063319224
3.8497835428584564	0.5336964538868947
3.8500225917387283	0.5338447489968398
3.850500689499272	0.53414133921673
3.851456885020359	0.5347345196565098
3.8515166472404267	0.5347715934339958
3.851576409460495	0.5348086672114821
3.851695933900631	0.5348828147664547
3.8519349827809024	0.5350407170132992
3.852413080541446	0.5353750728726289
3.8533692760625327	0.5360869216363915
3.8534340541744774	0.5361410231746515
3.8534988322864225	0.536195124712912
3.8536283885103124	0.5363033277894323
3.853887500958092	0.5365197339424732
3.8544057258536517	0.5369525462485549
3.8554421756447708	0.53785664365292
3.8555069537567155	0.5379163743136804
3.8555717318686606	0.5379761049744413
3.8557012880925505	0.538096193658629
3.8559604005403303	0.538347486544969
3.85647862543589	0.5388509642082763
3.8575150752270093	0.5399340969315379
3.857578669247504	0.5400005553024031
3.857642263267998	0.540067013673268
3.857769451308986	0.5401999304149973
3.858023827390963	0.5404657638984571
3.8585325795549164	0.5410492210359137
3.859550083882823	0.5422737591927207
3.859613677903317	0.5423544773146073
3.859677271923811	0.5424388936525987
3.8598044599647996	0.5426077263285827
3.8600588360467762	0.5429453916805502
3.86056758821073	0.5436211524829563
3.861585092538637	0.5450218836432501
3.8616444024760166	0.5451100571099396
3.861703712413396	0.5451982305766294
3.8618223322881553	0.5453745775100088
3.8620595720376736	0.5457336520952071
3.8625340515367097	0.5464602922069356
3.8634830105347824	0.5480097464396357
3.8653809285309273	0.5513188609251752
3.865445254360184	0.5514373092328696
3.865509580189441	0.5515557575405645
3.865638231847954	0.5517926541559532
3.86589553516498	0.552282265696951
3.866410141799032	0.5533014144054657
3.8674393550671367	0.5553402034338942
3.869497781603346	0.5595334124807774
3.8695578233494876	0.5596581703231149
3.8696178650956297	0.5597829281654533
3.8697379485879138	0.5600324438501303
3.869978115572481	0.5605314752194821
3.8704584495416166	0.561539394087627
3.8714191174798867	0.5637472278101883
3.8733404533564273	0.5686253269432169
3.873405510994446	0.5687937003145546
3.873470568632465	0.568965690357706
3.873600683908503	0.569312951167597
3.873860914460579	0.5700055047533182
3.87438137556473	0.5714300169631827
3.8754222977730324	0.5744101538888637
3.8754873554110514	0.5746001992631572
3.8755524130490704	0.5747902446374507
3.875682528325108	0.5751703353860365
3.8759427588771835	0.5759305168832087
3.8764632199813347	0.5774508798775537
3.8775041421896375	0.580919972811277
3.8775680157362054	0.5811460900043128
3.8776318892827737	0.5813722071973502
3.8777596363759104	0.5818244415834248
3.878015130562183	0.5827559192486063
3.8785261189347278	0.5846953556537751
3.879548095679818	0.588631272947396
3.879611969226386	0.5888930507006613
3.8796758427729543	0.5891548284539283
3.879803589866091	0.5897044387346602
3.8800590840523634	0.5908125875936815
3.8801229575989318	0.5910981960923879
3.8801868311454997	0.5913838045910924
3.880314578238636	0.5919536770102022
3.8805700724249084	0.5930534429801959
3.8806339459714767	0.5933231027070299
3.8806978195180446	0.5935927624338622
3.880825566611181	0.5941209490352787
3.8810810607974533	0.5951199171958818
3.8811449343440216	0.5953570792351531
3.8812088078905895	0.5955869331862521
3.8813365549837258	0.5960321551665407
3.881400428530294	0.5962392520130966
3.8814643020768624	0.5964463488596522
3.8815920491699987	0.596798617966572
3.8816516386334525	0.5969605297810872
3.881711228096906	0.5970933992266002
3.8817708175603594	0.5972259046770901
3.8818304070238128	0.59735841012758
3.881889996487266	0.5974503596785448
3.8819495859507196	0.5975421664613336
3.882009175414173	0.5976337753266159
3.8820687648776264	0.5976886726183817
3.88212835434108	0.5977435699101474
3.8821879438045332	0.5977978474206579
3.8822475332679867	0.5978091975373104
3.8823071227314405	0.5978205476539632
3.8823667121948944	0.5978301700235503
3.882426301658348	0.5977667342521871
3.882485891121801	0.5977032984808239
3.8825454805852546	0.5976387747776531
3.882605070048708	0.5975413121641644
3.8826646595121614	0.5974438495506756
3.882724248975615	0.5973441936927979
3.8827838384390683	0.5971930315843451
3.8828434279025217	0.5970418694758921
3.882903017365975	0.5968872860349461
3.8829626068294285	0.5966673023719653
3.8830221962928824	0.5964473187089826
3.8830817857563362	0.596224671920232
3.8831413752197896	0.5959592294440605
3.8832605541466965	0.5954260896451633
3.88332014361015	0.5951272189757298
3.8833797330736033	0.594828348306296
3.88349891200051	0.5941828126972621
3.8835585014639635	0.5938395369160527
3.883618090927417	0.593495120110612
3.883737269854324	0.5927817819863841
3.8839756277081383	0.5913221239537226
3.884452343415766	0.5882000759598438
3.885405774831022	0.5817680372223955
3.8854703801863524	0.5813409644400342
3.8855349855416828	0.5809138916576728
3.885664196252344	0.5800597460929473
3.885922617673666	0.5783785842367895
3.88643946051631	0.57504413128816
3.8874731462015983	0.5691009136886562
3.8875377515569287	0.5687306090645977
3.887602356912259	0.5683603044405392
3.8877315676229203	0.5676196951924197
3.887989989044242	0.5661751919246657
3.888506831886886	0.5634896280386333
3.8895405175721742	0.5585435550556462
3.88960083884439	0.5582674800259797
3.8896611601166056	0.5579937945979188
3.8897818026610373	0.5574510312629455
3.890023087749901	0.5564028016049472
3.890505657927628	0.554382961901176
3.8914707982830814	0.550513639050774
3.8915311195552973	0.5502800453316514
3.891591440827513	0.5500464501311417
3.891712083371945	0.5495792563141065
3.891953368460808	0.5486913063021123
3.8924359386385348	0.5469360697133894
3.8934010789939886	0.5437400162478935
3.893460216174754	0.5435462506143959
3.8935193533555186	0.5433524849808995
3.893637627717049	0.5429649537139043
3.893874176440109	0.5421898911799169
3.89434727388623	0.5407014181047666
3.8952934687784713	0.5379526419558566
3.8953526059592365	0.5377883314215921
3.8954117431400013	0.537624020887329
3.8955300175015317	0.5372953858125452
3.8957665662245917	0.5366448235296171
3.8962396636707126	0.5353912141967329
3.897185858562954	0.5330201535627763
3.897250011635596	0.5328660198428293
3.897314164708238	0.5327118861228833
3.8974424708535222	0.5324059349066744
3.897699083144091	0.5317997781478124
3.8982123077252275	0.5306164287545411
3.899238756887501	0.528403025822591
3.8993029099601433	0.5282712707077021
3.899367063032785	0.5281395155928139
3.8994953691780694	0.5278760053630357
3.899751981468638	0.5273489849034795
3.9002652060497747	0.5262950459543133
3.9012916552120482	0.5243437653263413
3.9013515242015755	0.5242326981234355
3.901411393191103	0.5241216309205293
3.9015311311701577	0.5238994965147182
3.9017706071282676	0.5234661948308432
3.9022495590444874	0.5226580959838228
3.903207462876926	0.5210446983844781
3.9051232705418046	0.5180804694421026
3.9051881554232093	0.5179857051861907
3.9052530403046135	0.5178909409302792
3.9053828100674224	0.517701412418456
3.90564234959304	0.5173223553948096
3.906161428644276	0.5165740727920299
3.9071995867467475	0.5151678165508152
3.90927590295169	0.5125527643428505
3.9133527535087262	0.5079799686680402
3.917155422746425	0.5043076243456542
3.9212791090642525	0.5008176369315417
3.9251286140627424	0.49787183685965364
3.9289023372083833	0.49526442671510157
3.932997077434153	0.4926659889477384
3.936817636340585	0.4904049585405912
3.940959212327146	0.4881222024867164
3.944826606994369	0.486109542378691
3.948618219808743	0.484223254590429
3.952730849703246	0.4822681660815963
3.956569298278411	0.48051198900776887
3.9607287639337048	0.47868372518975066
3.9648124477361497	0.47696046528236996
3.9686219502192572	0.47540435752048094
3.972752469782493	0.47376926372194694
3.9766088080263917	0.4722856530581967
3.9803893644174413	0.47086554806910086
3.9844909378886197	0.4693394690605043
3.9883183300404603	0.46801547231472057
3.99246673927243	0.4666188411884879
3.9965393666515503	0.46527162359146507
4.000337812711333	0.4640389508424122
4.0044572758512444	0.4627212639021658
4.0083025576718185	0.4615099814188646
4.0124688565725215	0.4602207801333465
4.0165593736203755	0.4589756181390038
4.020375709348891	0.45783178400593955
4.024513062157536	0.4566170735387207
4.028376233646843	0.4554355719406556
4.032163623283301	0.4543121192386469
4.036272029999888	0.4530813504421331
4.040106255397138	0.4519402568207648
4.0442614978745155	0.45071304249992167
4.048340958499044	0.44952008206291383
4.052146237804235	0.4484166321999985
4.056272534189556	0.4472277643282018
4.060124649255538	0.44611974442373337
4.063900982468672	0.4450598690729349
4.063965003567004	0.44504241886476326
4.064029024665336	0.4450249686565916
4.064157066862001	0.4449901133761936
4.06441315125533	0.44492061463202354
4.064925320041988	0.4447826015318778
4.065949657615303	0.44451204789206455
4.066013678713636	0.44449537137087414
4.066077699811968	0.44447872095819047
4.066205742008632	0.4444456335142332
4.0664618264019605	0.4443801259517115
4.066973995188619	0.4442508254803061
4.067998332761935	0.444000027629342
4.068058069777152	0.4439858225297713
4.06811780679237	0.4439716777994593
4.068237280822805	0.4439435250549628
4.068476228883675	0.44388783420068934
4.0689541250054155	0.4437782169438729
4.069013862020633	0.4437646406142355
4.069073599035851	0.44375106428459765
4.069193073066286	0.44372430615536473
4.069432021127156	0.4436713631668899
4.069909917248896	0.4435703689290282
4.0699696542641135	0.4435579586922413
4.0700293912793315	0.443545720213277
4.070148865309767	0.44352127468465974
4.070387813370637	0.4434742802791366
4.070865709492377	0.4433844675524299
4.070925446507594	0.4433739364208544
4.070985183522812	0.4433634052892788
4.0711046575532475	0.4433428029643804
4.071343605614118	0.44330282989316555
4.071821501735859	0.4432305143580755
4.071886254642953	0.4432211294857009
4.071951007550048	0.44321204620880145
4.072080513364238	0.4431944035513722
4.072145266271333	0.4431859358198402
4.072210019178427	0.44317755727349034
4.072339524992616	0.44316155366324267
4.072404277899711	0.44315388462180366
4.072469030806805	0.44314640182615606
4.072598536620994	0.4431322085089662
4.072663289528089	0.44312550628261427
4.072728042435183	0.4431190795270321
4.072857548249372	0.44310697105799784
4.072922301156467	0.4431014185665581
4.072987054063561	0.443096022226484
4.073051806970655	0.4430918205636918
4.07311655987775	0.4430876189008993
4.073181312784845	0.4430834172381069
4.07324606569194	0.44307921557531443
4.073375571506129	0.44307137495839505
4.073440324413223	0.4430680492384878
4.073505077320318	0.44306472351858067
4.073569830227413	0.443061650660449
4.073634583134508	0.4430586040969839
4.073699336041603	0.44305580463160704
4.073764088948697	0.44305421837220466
4.073828841855791	0.44305263211280216
4.073893594762886	0.44305154056787677
4.073958347669981	0.443051097857269
4.074023100577075	0.4430506551466615
4.074087853484169	0.4430508799197739
4.074152606391264	0.4430513962145198
4.074217359298359	0.4430519125092661
4.074282112205453	0.44305382702361884
4.074346865112547	0.44305580067760514
4.074411618019642	0.4430582141894163
4.074476370926737	0.44306216186392916
4.074541123833831	0.44306610953844183
4.074605876740925	0.4430713957319951
4.07467062964802	0.44307809627706424
4.074735382555115	0.44308479682213364
4.07480013546221	0.4430916948327631
4.074929641276399	0.4431056398426039
4.074994394183493	0.4431139146740049
4.075059147090588	0.44312218950540594
4.075123899997683	0.44313135539736814
4.075188652904778	0.44314285360968186
4.075253405811873	0.4431543518219956
4.075318158718967	0.4431671269266308
4.075447664533156	0.4431948539841241
4.075512417440251	0.44321005250422796
4.075577170347345	0.4432255780342459
4.075641923254439	0.443241230861491
4.075706676161534	0.4432586664245947
4.075771429068629	0.4432761019876982
4.075836181975723	0.44329523709988694
4.075900934882817	0.44331782203255476
4.075965687789912	0.4433404069652227
4.0760292566055565	0.443365599159991
4.0760928254212	0.44339292617085513
4.076219963052488	0.4434498820208663
4.076283531868132	0.44348009241004394
4.076347100683775	0.44351033529986067
4.076474238315063	0.44357680921599213
4.076537807130707	0.4436109593411781
4.076601375946351	0.44364828814755314
4.076728513577638	0.4437253922887092
4.076982788840214	0.4439016541346057
4.077046357655858	0.4439473182172383
4.077109926471501	0.44399675721475673
4.077173495287145	0.4440468084160815
4.077237064102789	0.4440976739483842
4.077300632918433	0.44415889824694516
4.077364201734077	0.4442201225455054
4.0774913393653645	0.4443566304723412
4.077554908181009	0.4444287932264535
4.077618476996652	0.44450244536581845
4.07774561462794	0.4446527554523092
4.077809183443583	0.44473493556602384
4.077872752259227	0.4448249334363846
4.077999889890514	0.4450109368346078
4.078063458706158	0.44511431915337074
4.078127027521802	0.4452177014721352
4.078254165153089	0.44543536396409567
4.078317733968733	0.4455463970686878
4.0783813027843765	0.44566361163954543
4.078508440415664	0.44591658780290067
4.0785720092313085	0.44604825217296834
4.078635578046952	0.4461885244916454
4.07876271567824	0.44647343582031923
4.078826284493884	0.4466261460717877
4.078889853309527	0.4467788563232542
4.079016990940815	0.4471291387028569
4.079080559756459	0.44731566525190647
4.079144128572103	0.44751281232547185
4.07927126620339	0.4479561555616958
4.079334835019035	0.4481833076415654
4.079398403834678	0.44842471108915316
4.079525541465966	0.44891643766468753
4.07958911028161	0.4491930545220839
4.079652679097253	0.4494696713794768
4.079779816728541	0.4500599525842016
4.080034091991116	0.4513529050124171
4.080093376723646	0.45167096572696463
4.080152661456175	0.4520188369629339
4.080271230921233	0.4527145794348673
4.08050836985135	0.45419356431144886
4.080567654583879	0.45456400035916367
4.080626939316408	0.4549344364068788
4.080745508781466	0.45570583697064965
4.080804793513995	0.45609820882140023
4.080864078246524	0.4564872370421707
4.080982647711583	0.45722701533455784
4.081041932444112	0.4575969044807513
4.081101217176641	0.4579030468326084
4.081160501909171	0.4582025536391441
4.081219786641699	0.4585020604456753
4.081279071374228	0.45874576288440455
4.081338356106757	0.45896106500019157
4.0813976408392865	0.4591763671159783
4.081456925571816	0.45936048833062015
4.081516210304345	0.4595015014119807
4.081575495036875	0.4596425144933411
4.081634779769404	0.4597538468396714
4.081694064501933	0.45972691167996294
4.081753349234463	0.4596999765202543
4.081812633966992	0.45967304136054576
4.081871918699521	0.4595294314141272
4.08193120343205	0.45937754023724103
4.081990488164578	0.45922564906035485
4.082049772897108	0.45901280591092714
4.082109057629637	0.4587726716684869
4.082168342362166	0.45853253742604666
4.082227627094696	0.45823878758387887
4.082286911827225	0.4578789033680523
4.082405481292284	0.4571493760757921
4.082464766024813	0.4567418250862785
4.082524050757343	0.456334274096765
4.0826426202224	0.4555039419832346
4.082879759152517	0.4538248935646401
4.082939043885046	0.45340994294865244
4.082998328617576	0.4530048419588528
4.083116898082634	0.45221634877007305
4.08335403701275	0.4507395226121236
4.0834133217452795	0.45041716960900297
4.083472606477809	0.45009524079790814
4.083591175942867	0.4494513831757233
4.083828314872983	0.44821732938763015
4.08389261549739	0.44790686775025
4.083956916121796	0.4476046852295986
4.0840855173706085	0.44702553181685856
4.084149817995015	0.4467494097221342
4.084214118619421	0.44649294037350984
4.084342719868233	0.4459901680343347
4.084407020492639	0.44575811527147235
4.084471321117045	0.4455260625086134
4.084599922365857	0.4450984242069721
4.084857124863483	0.44434048670127446
4.084921425487889	0.44416592987144
4.084985726112295	0.4439963549954235
4.085114327361107	0.44366492688429865
4.085178627985513	0.4435122749891269
4.085242928609919	0.4433596230939575
4.085371529858731	0.4430810146778372
4.085435830483138	0.4429465692351734
4.085500131107544	0.4428168024790731
4.085628732356357	0.44256756017579435
4.085885934853981	0.44210273985969784
4.085950235478387	0.4420038269888573
4.086014536102793	0.4419049141180183
4.0861431373516055	0.44171165049168687
4.086207437976012	0.441615766573314
4.086271738600418	0.4415220264269564
4.086400339849231	0.44133856541858685
4.086464640473637	0.44125203753340864
4.086528941098043	0.44117019559872744
4.086657542346855	0.44101044124173017
4.08691474484448	0.4407159438329805
4.086979045468886	0.44064372858580586
4.087043346093292	0.44057450567276885
4.087171947342105	0.4404408378608001
4.087429149839729	0.4401976560672222
4.087493450464136	0.440139177607806
4.087557751088541	0.44008069914839065
4.087686352337354	0.4399694965355267
4.087943554834979	0.4397626951814405
4.08800357137627	0.4397176173104126
4.088063587917562	0.4396736995405813
4.0881836210001445	0.4395863700417109
4.088423687165311	0.43941778255517094
4.088903819495643	0.43910151891594995
4.0889638360369345	0.43906417537310294
4.089023852578226	0.4390276507812113
4.089143885660809	0.43895519214031914
4.089383951825975	0.4388172024849787
4.089864084156307	0.4385565748590305
4.089924100697599	0.43852527714457407
4.08998411723889	0.43849476722151964
4.090104150321473	0.4384343021785891
4.090344216486639	0.43831764640366305
4.090824348816971	0.4380939171941876
4.091784613477636	0.43768138345490265
4.091849645910806	0.43765496143622473
4.091914678343974	0.43762885172901717
4.092044743210311	0.43757682967595374
4.092304872942984	0.4374770253153606
4.092825132408333	0.43728370084592577
4.09386565133903	0.43691737356207794
4.095946689200423	0.4362392725599469
4.10003298307036	0.43503315447072505
4.10384509562096	0.43397411309469053
4.1079782252516885	0.4328444864099252
4.11183717356308	0.43178583390604125
4.115620340021622	0.4307516070309435
4.1197245235602935	0.4296339582689998
4.1235545257796264	0.428590974396971
4.127705545079088	0.4274642423668392
4.131780782525701	0.42636460071600474
4.135581838652977	0.42532538624014465
4.139703911860381	0.42416293502568286
4.143551803748447	0.4230826058046976
4.147323913783665	0.4220341418747904
4.151417040899011	0.42090646106259466
4.155235986695019	0.41986269471319243
4.159375949571157	0.4187395976430618
4.163241731127957	0.4176962009799682
4.167031730831908	0.4166804348186382
4.1711427476159875	0.4155837788687163
4.174979583080729	0.41456190298995993
4.1791374356255995	0.4134571440280441
4.183219506317621	0.41237252062413116
4.187027395690305	0.41135956411019237
4.191156302143118	0.4102602931676807
4.195011027276593	0.4092413639330701
4.198789970557219	0.4082508142527503
4.202889930917974	0.4071829833128958
4.206715709959391	0.406190727738113
4.210862506080937	0.405120214509708
4.214933520349634	0.4040758325433075
4.2187303532989935	0.4031397733883497
4.222848203328482	0.40218849836325754
4.226691872038632	0.4013030972074673
4.230856557828911	0.4003456599922105
4.234945461766341	0.3994114579812571
4.238760184384434	0.39854828637167333
4.242895924082656	0.3976129978483223
4.246757482461539	0.39674065201591835
4.250543258987574	0.3958867078358656
4.254650052593737	0.394962706017641
4.258482664880563	0.39410895800833035
4.2626362942475176	0.3931874726998115
4.266714141761623	0.3922840871508258
4.2705178079563915	0.39144364495129674
4.274642491231289	0.3905376211520048
4.278492993186847	0.3896934656684972
4.282267713289557	0.3888672980667445
4.286363450472396	0.38797590040694746
4.290185006335897	0.3871441756645046
4.2943275792795275	0.38624560668660735
4.298195970903819	0.38541161234299165
4.301988580675263	0.38459269454369255
4.306102207526835	0.38370451759074325
4.309941653059069	0.3828800472764055
4.3141021156714325	0.3819866427759359
4.318186796430947	0.3811110341067546
4.321997295871124	0.38029692423030764
4.326128812391429	0.3794142293351394
4.329986147592397	0.37859340160514715
4.333767700940515	0.3777921227577948
4.337870271368763	0.37692282313372283
4.341698660477673	0.37611399466806045
4.345848066666711	0.3752423997420616
4.349921691002901	0.374386723016262
4.353721134019754	0.3735910709990408
4.357841594116734	0.3727309876809307
4.361687872894377	0.37192813553927895
4.365458369819171	0.3711424670188377
4.369549883824094	0.37029328437834574
4.3733672165096795	0.3695010073274348
4.377505566275394	0.36864350666778634
4.38136973472177	0.3678449232145461
4.385158121315297	0.3670620011214615
4.389267524988953	0.3662163659255318
4.3931027473432716	0.3654308397646091
4.397258986777719	0.3645795632269816
4.4013394443593175	0.36374574872620286
4.4051457206215785	0.3629700458839462
4.4092730139639675	0.3621289211321089
4.413126125987019	0.36134503049278854
4.416903456157222	0.3605778452310037
4.421001803407553	0.35974546059252743
4.424825969338547	0.358969123737027
4.42897115234967	0.358128503733175
4.4330405535079445	0.35730325186657136
4.43683577334688	0.35653424843000364
4.440952010265945	0.3557023815422206
4.444794065865672	0.35492592506090587
4.448957138545528	0.3540872500956992
4.453044429372535	0.35326798719331953
4.456857538880205	0.3525036816191473
4.460991665468002	0.35167891724932415
4.464851610736463	0.35091729122682713
4.468635774152074	0.35017061811872363
4.472740954647814	0.3494338954391691
4.476571953824217	0.3487603422096647
4.480723970080748	0.34803034885029066
4.484800204484431	0.34731623030140296
4.488602257568775	0.3466523273747447
4.492725327733249	0.34593236942353106
4.496574216578384	0.3452608777183345
4.500347323570671	0.34460324307483914
4.504441447643087	0.34388765653993736
4.508261390396165	0.34321593625695757
4.5124023502293715	0.34248275819961904
4.51626912874324	0.3417981253431922
4.52006012540426	0.34112560440296774
4.524172139145409	0.3403915556801656
4.52800997156722	0.3397069634930732
4.532168821069161	0.33897648140405745
4.536251888718252	0.3382663410385851
4.540060775048005	0.33761067076622997
4.544190678457887	0.33690391171818035
4.548046400548431	0.3362494045011075
4.551826340786127	0.3356061472658935
4.555927298103951	0.33489926816391985
4.559754074102438	0.3342175030732602
4.563901867181053	0.3334405331190381
4.567973878406819	0.3326467000376003
4.571771708313247	0.33189539234784765
4.575890555299805	0.3310707259884173
4.579735220967025	0.33030087040549033
4.583900903714373	0.32946221587461416
4.587990804608873	0.32864213876848447
4.591806524184035	0.32788258595858666
4.595943260839325	0.3270683082327935
4.599805816175278	0.3263093805844894
4.6035925896583825	0.3255647206343363
4.607700380221615	0.3247595718800301
4.61153398946551	0.3240103047261367
4.615688615789534	0.32319960138232356
4.619767460260708	0.3224071393715012
4.623572123412545	0.3216695855438156
4.627697803644511	0.32087101138334256
4.63154930255714	0.3201265431656916
4.63532501961692	0.3193982889761022
4.639421753756828	0.31861045590637094
4.643244306577398	0.317879936099121
4.647387876478097	0.31708916441163343
4.6514556645259475	0.3163143670238148
4.65524927125446	0.315595711941066
4.659363895063102	0.3148164695037115
4.663204337552405	0.3140904436041411
4.667365797121837	0.3133067330535874
4.67145147483842	0.3125410381133032
4.675262971235666	0.31182505052650356
4.679395484713041	0.311055661676756
4.683253816871078	0.3103356527943114
4.687036367176266	0.30962797771735495
4.691139934561583	0.308862767219456
4.694969320627562	0.3081486845340638
4.69911972377367	0.3073753530296834
4.703194345066929	0.306616518269285
4.70699478504085	0.3059540382010171
4.7111162420949	0.3052534441035232
4.714963517829612	0.3046000142127657
4.718735011711476	0.3039594552809004
4.722827522673468	0.3032645360078837
4.726645852316122	0.30261679798562596
4.730785199038905	0.3019146029132825
4.734650364442351	0.30125961811636387
4.738439747992948	0.3006188518865555
4.742550148623674	0.2999238032381449
4.746386367935061	0.2992757160617936
4.750543604326578	0.2985762047428717
4.754625058865245	0.29788944474690676
4.758432332084575	0.2972493664267993
4.762560622384034	0.2965564787822202
4.766414731364154	0.2959096154429877
4.770193058491427	0.29527605734488055
4.774292402698827	0.29459197628505224
4.77811756558689	0.29395365490173897
4.782263745555082	0.2932617976422356
4.786334143670425	0.29258518075748113
4.7901303604664305	0.2919540277426922
4.794247594342565	0.29127071569163804
4.798090646899361	0.29063446426945183
4.802254716536286	0.289939301270254
4.806343004320362	0.28925474065865714
4.8101571107851	0.28861292774826836
4.814292234329968	0.2879128829694892
4.818153176555497	0.2872598861334696
4.821938336928178	0.2866226465425694
4.826044514380987	0.2859319762378306
4.829876510514459	0.2852890104370063
4.834029523728059	0.28459472316286355
4.838106755088811	0.2839152640297478
4.841909805130225	0.28328247673949436
4.846033872251768	0.28260049971374435
4.849883758053973	0.28196527245128067
4.853657862003328	0.28134336821203504
4.857752983032813	0.2806714061138503
4.86157392274296	0.28004444213225604
4.865715879533236	0.27936483544077134
4.869583655004174	0.27873296432924705
4.873375648622264	0.2781127441773232
4.877488659320481	0.27743749704571014
4.881327488699362	0.27680246819126
4.885487335158371	0.2761145886290073
4.889571399764531	0.2754414917003637
4.893381283051354	0.2748189166221352
4.897512183418305	0.2741438943605832
4.901368902465919	0.2735134060095298
4.905149839660683	0.2728961417274776
4.909251793935576	0.27222647752272866
4.913079566891132	0.27160184643364976
4.917228356926817	0.2709262962697864
4.921301365109652	0.27026309466824344
4.925100191973151	0.26964467854855584
4.929220035916777	0.2689767141220523
4.933065698541066	0.26835321466158363
4.936835579312506	0.2677420059551118
4.940926477164075	0.26708241972133956
4.944743193696306	0.26646731018999464
4.948880927308666	0.2658007578983828
4.952744479601688	0.2651814672400519
4.956532250041861	0.26457432369142236
4.960641037562163	0.2639395949202765
4.964475643763127	0.26338068976936974
4.968631267044221	0.26277516440954624
4.972711108472465	0.2621808255282276
4.976516768581372	0.26162856640171017
4.980643445770407	0.26102972281751796
4.9844959416401045	0.2604710541552896
4.988272655656953	0.2599250755116686
4.99237038675393	0.25933268920540586
4.99619393653157	0.25877998606875907
5.000338503389339	0.2581824100990388
5.004407288394259	0.2575945760365963
5.008201892079841	0.25704682894036285
5.012317512845551	0.25645520054246246
5.016158952291924	0.255902986236367
5.020321408818426	0.25530491149733603
5.024408083492079	0.2547207945919657
5.028220576846395	0.2541758669924619
5.032354087280838	0.25358547195114906
5.036213416395944	0.2530359163130365
5.039996963658202	0.25249715175888116
5.044101528000588	0.2519131368632659
5.047931911023636	0.2513692431032096
5.052083311126814	0.25077976664667034
5.056158929377142	0.2502013665581275
5.0599603663081325	0.2496629719175914
5.064082820319252	0.24907911187052637
5.067931093011033	0.2485340594731741
5.071703583849966	0.24799968201116154
5.075797091769028	0.2474198321279117
5.079616418368752	0.24687918745761475
5.083756762048604	0.24629741662184212
5.087622924409119	0.24575417174131348
5.0914133049167845	0.24522157517292442
5.095524702504579	0.24464613419774617
5.099361918773036	0.24410913974608953
5.1035201521216225	0.24352643145520966
5.10760260361736	0.24295539692385182
5.1114108737937585	0.24242271361390086
5.115540161050286	0.24184523569375893
5.1193952669874765	0.24130849101095045
5.123174591071818	0.24078229740176532
5.127274932236288	0.24021150556120954
5.131101092081421	0.2396799136325327
5.135248269006682	0.23910372098701635
5.1393196640790935	0.23853842488911903
5.143116877832168	0.2380122135735263
5.147235108665371	0.2374415191846498
5.151079158179237	0.23690904448473066
5.155244224773232	0.23633378915423
5.1593335095143775	0.23576900267685996
5.163148612936185	0.23524264141809884
5.167284733438121	0.23467354069573843
5.17114667262072	0.23414217066468368
5.17493282995047	0.23362149419235234
5.179040004360349	0.23305907565601713
5.18287299745089	0.23253420440696418
5.187027007621559	0.2319655383874504
5.1911052359393794	0.23140944147133496
5.1949092829378625	0.23089073559768442
5.199034347016474	0.23032879943078866
5.202885229775749	0.22980535881437825
5.206660330682174	0.22929199533132918
5.210756448668729	0.2287546849003143
5.214578385335945	0.2282810978576673
5.21872133908329	0.22776773476875004
5.222590111511297	0.22728876647126825
5.226383102086456	0.22682165155727665
5.230497109741743	0.22631500707202942
5.234336936077693	0.22584213127970157
5.238497779493771	0.22533203762092263
5.242582841057	0.2248313607788048
5.246393721300891	0.22436429329740976
5.250525618624912	0.2238598229468655
5.254383334629595	0.2233890402425982
5.258165268781429	0.22292750802317723
5.262268220013392	0.2224285478579868
5.266096989926017	0.2219629786981973
5.27024677691877	0.2214583770994776
5.274320782058675	0.22096463331756078
5.278120605879242	0.22050431051504665
5.282241446779938	0.2200051040176059
5.286088106361296	0.21954074084734568
5.289858984089806	0.21908554589616208
5.2939508788984435	0.21859174221635608
5.297768592387744	0.2181326508276169
5.301907322957173	0.21763457419527213
5.305771872207265	0.2171690724879187
5.309560639604507	0.21671419549840615
5.313670424081879	0.2162208691969318
5.317506027239912	0.21576046843346483
5.321662647478075	0.21526367407670202
5.325743485863388	0.21477593707776446
5.329550142929364	0.21432096990728644
5.333677817075468	0.21383045111572857
5.337531309902235	0.213372795912606
5.341309020876153	0.2129241408454165
5.345407748930199	0.21243957115396503
5.349232295664908	0.21198798093282478
5.353377859479746	0.21149848604369084
5.357447641441735	0.2110205330015339
5.361243242084386	0.21057492462148408
5.365359859807167	0.21009162842479784
5.3692022962106085	0.20964263332559266
5.373365749694179	0.20915657556933012
5.377453421324901	0.2086793648813743
5.381266911636286	0.2082369173870305
5.385401419027799	0.20775791740274646
5.389261745099974	0.2073111672734158
5.393046289319301	0.20687590892950808
5.397151850618756	0.2064044719128654
5.400983230598873	0.205964777422147
5.40513562765912	0.20549102389799326
5.409212242866517	0.20502710380779934
5.413014676754577	0.2045951214734743
5.417138127722766	0.20412990201674033
5.420987397371617	0.20369561647565446
5.424760885167618	0.2032698808585726
5.428855390043749	0.20281025351719112
5.432675713600542	0.20238158921574675
5.436817054237464	0.20191698075186168
5.4406842135550475	0.20148593039560872
5.444475591019783	0.2010846304720468
5.448587985564647	0.20066865027170272
5.452426198790173	0.20028321789032003
5.456585429095828	0.19986734506201362
5.460668877548634	0.1994610863787561
5.4644781446821025	0.1990863147030955
5.4686084288957	0.19868196764826954
5.472464531789959	0.19830684266677728
5.476244852831369	0.19794359587088037
5.4803461909529085	0.19755179102349268
5.48417334775511	0.1971894381441377
5.488321521637441	0.1968021140214459
5.492393913666922	0.1964263377682295
5.496192124377067	0.19608053874304998
5.500311352167339	0.19571204764271324
5.5041563986382736	0.1953723903142275
5.508322462189337	0.19501031297543084
5.512412743887552	0.19466347629212297
5.516228844266429	0.19434645526192837
5.520365961725435	0.19401399434745206
5.524228897865103	0.1937177064411848
5.528016052151922	0.19344183093641112
5.53212422351887	0.19315022106221028
5.53595821356648	0.19289203680280495
5.540113220694219	0.192627184039424
5.544192445969109	0.1923756539904538
5.547997489924662	0.1921544835039357
5.552123550960343	0.1919311398934774
5.555975430676686	0.19173092871500236
5.559751528540181	0.19155951635498547
5.563848643483804	0.19138137366084587
5.563908376821683	0.19137881199591214
5.563968110159562	0.19137625033097835
5.5640875768353215	0.19137112700111075
5.56432651018684	0.19136088034137563
5.564804376889876	0.19133998410766717
5.5657601102959475	0.19129801595587945
5.565819843633827	0.19129539294639267
5.565879576971707	0.19129276993690597
5.565999043647466	0.19128752391793252
5.566237976998983	0.19127703187998557
5.566715843702019	0.19125604780409175
5.56767157710809	0.1912131711903184
5.5677363263378465	0.191210062580982
5.567801075567603	0.19120695038604293
5.567930574027116	0.19120072599616458
5.568189570946142	0.19118795689776752
5.5687075647841935	0.19116174166648278
5.56877231401395	0.19115846476257217
5.568837063243706	0.1911551878586616
5.568966561703219	0.19114852387650066
5.569225558622245	0.19113503102150292
5.569743552460297	0.1911063755672143
5.5698083016900535	0.1911025962855452
5.56987305091981	0.19109881700387604
5.570002549379323	0.19109125844053781
5.570261546298349	0.19107614131386128
5.570779540136401	0.19104500560698684
5.571815527812505	0.19097736996687187
5.571879092950811	0.19097301201792538
5.571942658089116	0.19096865406897898
5.572069788365727	0.19095976986446167
5.572324048918951	0.19094182385597322
5.572832570025396	0.19090456831899227
5.573849612238288	0.1908253758969011
5.5739131773765935	0.19082027801159857
5.573976742514899	0.1908150897923668
5.574103872791511	0.19080470569670727
5.574358133344734	0.19078358356591194
5.57486665445118	0.19073995647121364
5.575883696664071	0.19064803787013318
5.5759429777192615	0.19064252313862518
5.576002258774453	0.19063700840711703
5.576120820884835	0.19062586302865628
5.576357945105599	0.19060328096272855
5.576832193547128	0.19055722787858684
5.577780690430185	0.19046143529902992
5.579677684196298	0.19025640886337683
5.583792688808654	0.18975716997555583
5.587633512101673	0.18923169229744372
5.591795352474821	0.1886117773008685
5.59588141099512	0.1880172898164005
5.5996932881960815	0.1875053287905028
5.603826182477171	0.1870052097435865
5.607684895438923	0.1865915620836674
5.6077440037374995	0.18658563922139904
5.607803112036077	0.18657971635913054
5.60792132863323	0.18656793988951512
5.6081577618275364	0.18654448191504097
5.608630628216149	0.186498132792383
5.609576360993374	0.1864077750430522
5.611467826547826	0.18623684213961875
5.61153195073828	0.18623132195464892
5.611596074928734	0.18622580709334682
5.611724323309641	0.18621477737074252
5.611980820071455	0.18619275771690563
5.6124938135950835	0.1861493348085256
5.613519800642342	0.18606562116324663
5.6135839248327954	0.18606052037210552
5.613648049023249	0.18605544365219975
5.613776297404156	0.18604534676137605
5.614032794165971	0.18602529668142495
5.6145457876896	0.18598581457191274
5.615571774736858	0.18591038425720838
5.615631614844197	0.18590602851168436
5.615691454951536	0.18590167276616043
5.615811135166213	0.1858930889877841
5.6160504955955695	0.18587623640462292
5.616529216454282	0.18584354540650022
5.617486658171705	0.18578086818884598
5.617546498279044	0.18577702984225072
5.617606338386383	0.18577324514030796
5.617726018601061	0.1857656796313969
5.617965379030417	0.18575070276007913
5.618444099889128	0.1857217591931279
5.619401541606552	0.18566741799006586
5.619466397605768	0.18566395028984561
5.619531253604984	0.18566048258962536
5.6196609656034155	0.18565354718918484
5.61992038960028	0.1856396763883038
5.620439237594008	0.18561432132962682
5.620504093593224	0.18561127776578099
5.62056894959244	0.1856082342019352
5.620698661590872	0.18560214707424358
5.620958085587736	0.1855899728188604
5.621476933581464	0.18556562430809398
5.6215417895806805	0.18556265616969989
5.621606645579896	0.18555981455289922
5.621736357578328	0.18555413898440642
5.621995781575192	0.1855429001159488
5.62251462956892	0.1855212398986204
5.622579485568137	0.1855186028730933
5.622644341567352	0.18551596803352363
5.622774053565784	0.18551070037895034
5.622838909565001	0.1855080680720038
5.6229037655642164	0.18550543593057445
5.6230334775626485	0.18550071197875354
5.623098333561865	0.1854985622098877
5.6231631895610805	0.18549641253622887
5.623292901559513	0.18549211356104361
5.623552325556376	0.18548351634047047
5.623615997464141	0.1854814062980223
5.623679669371906	0.18547929625557397
5.623807013187436	0.18547507629643495
5.624061700818498	0.1854666363837925
5.624125372726263	0.18546452640563194
5.6241890446340275	0.18546241642747124
5.624316388449558	0.18545819647114997
5.624571076080619	0.18545026726363267
5.6246347479883845	0.18544837426286687
5.624698419896149	0.18544648720410126
5.62482576371168	0.18544285277604566
5.624889435619445	0.1854411118688072
5.62495310752721	0.1854393709615687
5.625016779434976	0.18543763005433023
5.625080451342741	0.18543588914709175
5.6251441232505055	0.18543423877258183
5.625207795158271	0.18543281113750149
5.625335138973801	0.1854299558673408
5.6255898266048625	0.18542424532701945
5.625653498512628	0.1854228176919391
5.625717170420393	0.1854213900568588
5.625780842328158	0.18541996242177844
5.625844514235924	0.18541853478669812
5.625908186143689	0.18541741674475817
5.625971858051454	0.1854163131547543
5.626099201866984	0.18541410597474642
5.626162873774749	0.1854130023847424
5.626226545682515	0.1854118987947385
5.626353889498045	0.18540969161473053
5.626608577129106	0.18540527725471476
5.626672249036872	0.1854041736647107
5.626735920944637	0.1854030700747068
5.626863264760168	0.18540086289469895
5.626926936667933	0.185399759304695
5.6269906085756976	0.18539865571469105
5.627117952391228	0.18539644853468307
5.627181624298993	0.1853953449446792
5.627245296206759	0.1853942413546752
5.627308968114524	0.18539324522466313
5.627372640022289	0.18539251447085414
5.627436311930055	0.18539178371704523
5.6274999838378195	0.18539110511517967
5.627563655745584	0.18539047648926127
5.62762732765335	0.18538984786334273
5.627686715478001	0.1853893485592839
5.627746103302651	0.18538888414342808
5.627805491127301	0.18538841972757225
5.627864878951952	0.18538795531171645
5.627924266776603	0.18538749089586068
5.627983654601254	0.18538702648000488
5.6280430424259045	0.18538663972168437
5.6281024302505545	0.18538627776235136
5.628161818075204	0.18538591580301841
5.628221205899855	0.18538555384368544
5.628339981549157	0.18538482992501942
5.628399369373808	0.18538446796568642
5.628458757198458	0.18538410600635347
5.628577532847759	0.18538338208768748
5.62863692067241	0.18538302012835448
5.6286963084970605	0.1853826581690215
5.628755696321711	0.18538270565547416
5.628815084146361	0.18538282755435273
5.628874471971011	0.18538294945323144
5.628933859795662	0.18538307135211013
5.629052635444964	0.18538331514986742
5.629112023269615	0.18538343704874605
5.629171411094265	0.1853835589476248
5.629290186743566	0.185383802745382
5.629527738042168	0.18538429034089662
5.629587125866818	0.18538441223977528
5.629646513691469	0.18538453413865394
5.629765289340771	0.18538477793641123
5.629824677165422	0.1853848998352899
5.629884064990072	0.18538502173416854
5.6300028406393725	0.18538526553192583
5.630062228464023	0.18538538743080452
5.630121616288674	0.18538551775465487
5.630181004113325	0.18538601049032088
5.630240391937975	0.18538650322598688
5.630299779762625	0.18538699856908702
5.630359167587276	0.18538754952930572
5.630477943236578	0.18538865658652004
5.630537331061229	0.18538928439173802
5.6305967188858785	0.185389912196956
5.630715494535179	0.18539116780739198
5.630953045833782	0.1853940963082529
5.631012433658432	0.18539492178533673
5.631071821483083	0.1853957472624206
5.631190597132385	0.18539739821658827
5.631249984957035	0.18539822369367215
5.631309372781685	0.185399049170756
5.631428148430986	0.18540070012492368
5.631492552147514	0.18540159532174935
5.631556955864042	0.18540270463720884
5.631621359580569	0.18540423056831387
5.631685763297097	0.18540575649941893
5.631943378163207	0.18541186022383913
5.632458607895428	0.18542406767267955
5.632523011611956	0.18542559360378458
5.632587415328484	0.18542711953488963
5.632716222761538	0.18543017139709977
5.632973837627649	0.18543629504702605
5.633489067359869	0.18544963982170098
5.633553471076397	0.18545140938052504
5.6336178747929235	0.18545317893934907
5.633746682225979	0.18545712286897253
5.634004297092089	0.1854653682385914
5.63451952682431	0.18548311480794596
5.635549986288751	0.18552445686667893
5.635610105922164	0.18552686886783112
5.635670225555577	0.18552928086898338
5.635790464822403	0.18553419149849373
5.6360309433560545	0.18554575132164555
5.636511900423358	0.18556887096794916
5.637473814557965	0.18561511026055655
5.637533934191378	0.18561800021634448
5.637594053824792	0.18562089017213246
5.6377142930916175	0.1856266700837084
5.637954771625269	0.18563822990686027
5.638435728692572	0.18566134955316388
5.639397642827179	0.18571092619026125
5.639456578369141	0.1857137226568991
5.639515513911103	0.18571651912353707
5.639633384995028	0.18572211205681297
5.639869127162877	0.18573329792336465
5.640340611498574	0.18575492604302207
5.640399547040536	0.18575750396177826
5.640458482582497	0.18576008188053447
5.640576353666422	0.18576516104520474
5.640812095834271	0.18577509635925413
5.641283580169969	0.18579214652364978
5.641342515711931	0.18579418282413523
5.641401451253893	0.18579621912462063
5.6415193223378175	0.18580029172559157
5.64157825787978	0.18580232802607702
5.641637193421742	0.18580436432656242
5.6417550645056656	0.18580768952231824
5.641814000047628	0.18580914062320963
5.641872935589589	0.18581059046081216
5.641990806673514	0.18581337174840687
5.6422265488413625	0.18581832185989028
5.642285484383325	0.18581949096667977
5.642344419925287	0.18582066007346923
5.6424622910092115	0.18582292915087736
5.64269803317706	0.18582650836363013
5.642756968719023	0.18582740316681837
5.642815904260985	0.18582829797000658
5.642933775344909	0.18583008757638297
5.643169517512757	0.18583366678913577
5.643233468946596	0.18583457056467345
5.643297420380435	0.18583530787745886
5.643361371814274	0.18583604519024435
5.643425323248113	0.18583673609882123
5.6434892746819525	0.1858373115306033
5.643553226115792	0.18583788696238546
5.643617177549631	0.1858382991475167
5.64368112898347	0.18583830333045465
5.643745080417309	0.1858383075133927
5.6438090318511485	0.1858383116963306
5.643872983284988	0.18583831587926858
5.643936934718827	0.18583832006220652
5.644000886152666	0.18583819503950597
5.644064837586505	0.18583774427617294
5.644128789020344	0.18583729351283992
5.644192740454184	0.18583684274950688
5.644256691888023	0.18583639198617388
5.644320643321862	0.18583594122284092
5.64444854618954	0.18583503969617488
5.64451249762338	0.1858345889328419
5.644576449057219	0.18583413816950886
5.644640400491058	0.18583368740617584
5.644704351924897	0.18583323664284282
5.644768303358736	0.18583271736536305
5.6448322547925756	0.18583202231249216
5.644896206226415	0.1858313272596213
5.644960157660254	0.18583061603887388
5.645024109094093	0.18582986315645092
5.645088060527932	0.185829110274028
5.6451520119617715	0.18582830265568545
5.645215963395611	0.18582735337129055
5.64527991482945	0.1858264040868957
5.645343866263289	0.1858254548025009
5.6454717691309675	0.18582355623371116
5.645535720564807	0.18582259553001415
5.645599671998646	0.18582160500935543
5.645727574866324	0.18581959891078784
5.6457915263001635	0.18581851761581986
5.645855477734003	0.18581743632085182
5.645919429167842	0.18581625041039765
5.645983380601681	0.1858147889087201
5.64604733203552	0.18581332740704248
5.646111283469359	0.18581186590536494
5.646239186337038	0.1858089429020098
5.646303137770877	0.18580743797008276
5.646367089204716	0.1858058176070955
5.646431040638555	0.18580419724410818
5.646494992072395	0.18580253061333943
5.646558943506234	0.18580074046027417
5.646622894940073	0.18579895030720894
5.646686846373912	0.18579705419291703
5.646750797807751	0.18579487392453356
5.6468147492415905	0.1857926936561501
5.64687870067543	0.18579051338776661
5.647006603543108	0.18578615285099964
5.647070554976947	0.1857839375350726
5.6471345064107865	0.18578162738669612
5.647262409278465	0.18577693978301968
5.647322076629189	0.18577455090659978
5.647381743979913	0.18577216203017982
5.647501078681363	0.1857670142052167
5.647739748084261	0.1857560777373049
5.647799415434985	0.18575334362032697
5.64785908278571	0.18575049268990318
5.64797841748716	0.1857446589754008
5.648217086890058	0.18573207408228076
5.648276754240783	0.18572856776960528
5.648336421591507	0.18572506145692982
5.648455756292956	0.18571778130113045
5.6486944256958544	0.1857022474182425
5.648754093046579	0.18569822969180422
5.648813760397303	0.18569401605982536
5.648933095098752	0.18568527780528657
5.64917176450165	0.18566670064080532
5.649231431852375	0.18566183842767928
5.649291099203099	0.18565697621455327
5.649410433904548	0.18564685518540752
5.649649103307446	0.1856250946048553
5.649708770658171	0.18561946165026155
5.649768438008895	0.185613691077957
5.649887772710344	0.18560184665810292
5.650126442113242	0.18557749964127757
5.6501861094639665	0.1855710598610754
5.650245776814691	0.18556462008087327
5.65036511151614	0.18555134804825332
5.650603780919038	0.18552317191166348
5.651081119724835	0.18546336243278772
5.651145802967436	0.18545474859294442
5.651210486210038	0.18544613475310098
5.651339852695241	0.1854285243921019
5.651598585665647	0.18539236913212093
5.652116051606459	0.18531433013443802
5.652180734849061	0.18530408240000606
5.652245418091662	0.18529375533388567
5.652374784576866	0.1852728690866412
5.6526335175472715	0.18522982461802798
5.653150983488084	0.18513908267566948
5.653215666730686	0.18512730065484337
5.653280349973287	0.18511535232059642
5.653409716458491	0.18509139830293386
5.6536684494288965	0.18504270470120057
5.654185915369709	0.18494136724413296
5.655220847251333	0.1847226084197503
5.655281246410819	0.18470920840455674
5.6553416455703065	0.18469580838936298
5.655462443889281	0.18466867247841967
5.655704040527228	0.18461359392294557
5.656187233803124	0.18450123112561873
5.656247632962611	0.18448704891754936
5.656308032122097	0.18447286670948018
5.656428830441071	0.18444450229334158
5.6566704270790185	0.18438754374947072
5.657153620354913	0.18427046622701568
5.6572140195144005	0.18425565541067263
5.657274418673887	0.18424084369075147
5.65739521699286	0.18420976758621008
5.6574556161523475	0.1841934404802978
5.657516015311835	0.18417711337438553
5.657636813630808	0.18414138602861277
5.6576972127902945	0.18412344254239738
5.657757611949782	0.18410303999353117
5.657878410268756	0.18406210966428835
5.658120006906703	0.18397065979190377
5.65818040606619	0.1839463717279914
5.658240805225677	0.18392193153978884
5.658361603544651	0.18387112451395898
5.658422002704137	0.1838457553298897
5.658482401863624	0.18382055148078683
5.658603200182599	0.1837704905501491
5.658663599342086	0.18374695797435314
5.658723998501572	0.18372342539855763
5.658844796820546	0.18367955863556365
5.659086393458494	0.18360264633229975
5.659145608526529	0.18358543777660624
5.659204823594566	0.18356906782002813
5.659323253730639	0.18353662470775656
5.659560114002783	0.18347656385265504
5.660033834547072	0.18336243469429794
5.660981275635649	0.18313631936772012
5.662876157812805	0.1826895583141148
5.666986939247246	0.18182056997899165
5.670823539362349	0.1810625905596015
5.674981156557581	0.1802713758686887
5.679062991899964	0.17954187195202875
5.682870645923009	0.17891538472319207
5.686999317026182	0.17828129284411817
5.6908538068100185	0.1777261045487937
5.694632514741006	0.17720475685699144
5.698732239752122	0.17669163136681396
5.7025577834439	0.1762381962073499
5.706704344215806	0.17576225601426418
5.710775123134864	0.17531116330444294
5.714571720734584	0.1749052058488816
5.7186893354144335	0.17447879784375325
5.722532768774945	0.17409699231666131
5.726697219215586	0.17370352607718323
5.7307858878033775	0.17334177940027312
5.730845489166947	0.17333673812778136
5.730905090530516	0.1733316968552898
5.731024293257656	0.17332164220121513
5.731262698711934	0.17330159957154123
5.731739509620491	0.17326179751646092
5.732693131437604	0.17318395433591993
5.734600375071831	0.1730352095046574
5.734664992327277	0.1730303916136184
5.734729609582724	0.1730255737225794
5.734858844093617	0.1730159513055644
5.735117313115404	0.17299688518036477
5.735634251158976	0.1729592857494032
5.736668127246122	0.17288716827046108
5.736732744501568	0.17288278046778402
5.736797361757015	0.17287839266510693
5.736926596267908	0.1728696170597527
5.737185065289695	0.17285215879659355
5.7377020033332675	0.1728184257461527
5.738735879420413	0.17275460841845405
5.738796212592746	0.17275109914196332
5.738856545765078	0.17274759044221713
5.7389772121097415	0.17274071179189118
5.739218544799069	0.1727271786413347
5.739701210177724	0.1727009311485857
5.739761543350056	0.17269771219701308
5.739821876522388	0.17269449324544042
5.739942542867052	0.17268805534229514
5.740183875556379	0.17267517953600459
5.7406665409350355	0.17265117916109526
5.740726874107368	0.17264829781365262
5.7407872072797	0.17264541646621007
5.740907873624364	0.17263965377132487
5.7411492063136915	0.17262843539794084
5.741209539486023	0.1726256464491568
5.741269872658355	0.17262285711211509
5.741390539003019	0.17261737102432198
5.741631871692347	0.17260669532142323
5.741692204864679	0.17260402639569844
5.7417525380370105	0.17260143745269824
5.741873204381674	0.17259647651837234
5.742114537071002	0.17258688613719664
5.742174870243334	0.17258470397251652
5.742235203415666	0.17258252180783648
5.742355869760329	0.17257815747847635
5.742597202449658	0.1725699911871167
5.742656351530538	0.1725681695492909
5.742715500611419	0.1725663479114651
5.742833798773182	0.17256270463581352
5.743070395096707	0.17255541808451033
5.743129544177588	0.17255359644668455
5.743188693258469	0.17255177480885875
5.7432478423393505	0.17254995317103294
5.743306991420232	0.1725484016369888
5.743366140501113	0.1725469065749593
5.743425289581994	0.1725454115129298
5.743543587743757	0.17254253175165501
5.743602736824638	0.17254110604270428
5.743661885905519	0.17253974395238972
5.7437210349864	0.17253849717008385
5.7437801840672815	0.17253725038777798
5.743839333148163	0.17253600360547214
5.743898482229044	0.1725347568231663
5.743957631309925	0.17253351004086045
5.744016780390806	0.17253226325855459
5.744075929471688	0.17253116268894617
5.744135078552569	0.17253008129892408
5.74419422763345	0.172528999908902
5.744253376714331	0.1725279777738791
5.744312525795213	0.1725269877879475
5.744371674876094	0.17252599780201594
5.744430823956975	0.17252512220021962
5.744489973037856	0.17252440949942355
5.7445491221187375	0.17252369679862747
5.744608271199619	0.17252298409783143
5.7446674202805	0.17252227139703535
5.744726569361381	0.17252155869623928
5.744785718442262	0.17252084599544318
5.744844867523144	0.17252037062465242
5.744904016604025	0.1725199101361024
5.744963165684906	0.1725194496475524
5.745022314765787	0.17251906891230498
5.7450814638466685	0.1725187215117058
5.74514061292755	0.17251837411110663
5.745199762008431	0.17251814446259886
5.745258911089312	0.1725180478801942
5.745318060170193	0.1725179512977895
5.745436358331955	0.17251775813298006
5.745495507412835	0.17251766155057535
5.7455546564937165	0.1725175649681707
5.745613805574598	0.1725179861599646
5.745672954655479	0.17251840841506957
5.74573210373636	0.1725188306701745
5.7457912528172415	0.17251925292527942
5.745909550979004	0.17252009743548927
5.745968700059885	0.17252051969059426
5.746027849140766	0.17252094194569917
5.746146147302529	0.17252178645590907
5.74620529638341	0.17252220871101392
5.746264445464291	0.17252263096611886
5.7463235945451725	0.1725230887940527
5.746382743626054	0.17252415891166004
5.746446908598812	0.1725253197761418
5.74651107357157	0.17252653325906397
5.7466394035170865	0.1725294086848365
5.746703568489845	0.1725310179345838
5.746767733462603	0.17253287641030032
5.746896063408119	0.17253659336173335
5.746960228380877	0.1725384518374498
5.747024393353636	0.17254031031316633
5.747088558326394	0.17254266015632344
5.747152723299152	0.17254510156871308
5.747409383190185	0.17255486721827193
5.747473548162943	0.17255730863066163
5.747537713135701	0.17255975004305132
5.747666043081217	0.1725646328678307
5.747730208053976	0.1725670742802204
5.747794373026734	0.17256978180418417
5.74792270297225	0.17257541067608995
5.747986867945008	0.1725785465508419
5.7480510329177665	0.17258170624527072
5.748179362863283	0.17258857355887441
5.748243527836041	0.17259221027892213
5.748307692808799	0.17259584699896974
5.748436022754316	0.1726031204390651
5.748500187727074	0.17260733964784994
5.748564352699832	0.17261197401207157
5.748692682645348	0.17262124274051477
5.748949342536381	0.17263978019740123
5.749013507509139	0.17264441456162277
5.7490776724818975	0.17264904892584443
5.749206002427414	0.17265856594601062
5.749462662318447	0.17267971229308046
5.749526827291205	0.17268514610036279
5.749590992263963	0.17269097233715608
5.749719322209479	0.17270272223773536
5.749975982100512	0.17272689122828083
5.7504893018825785	0.17278300685363016
5.750549182772222	0.17278995677806822
5.750609063661866	0.17279694597479717
5.750728825441152	0.17281203285340088
5.750968348999727	0.17284330026401162
5.7510282298893705	0.17285168950805266
5.751088110779014	0.17286007875209375
5.751207872558301	0.172876857240176
5.751447396116875	0.17291362164292023
5.751507277006518	0.17292350940563134
5.751567157896162	0.1729333971683424
5.751686919675449	0.1729531726937648
5.751926443234023	0.1729927237446093
5.752405490351172	0.17308307666173725
5.752465371240815	0.17309569369997127
5.752525252130459	0.17310831073820543
5.752645013909746	0.17313354481467344
5.75288453746832	0.17318555806279767
5.752944418357964	0.17319898448525234
5.753004299247607	0.17321271355276094
5.753124061026894	0.1732404202778808
5.753363584585468	0.1732983870047745
5.7534234654751115	0.1733128786864979
5.753483346364755	0.17332786518731771
5.753603108144042	0.1733595741844416
5.753842631702616	0.17342580361525753
5.754321678819765	0.17357373250940253
5.754386575601286	0.17359535678925792
5.754451472382806	0.173616981069113
5.754581265945847	0.1736602296288231
5.754840853071929	0.17374672674824412
5.755360027324094	0.17393348181021734
5.7563983758284225	0.1743523369714896
5.756463272609944	0.1743825361304133
5.756528169391464	0.17441273528933657
5.756657962954504	0.17447313360718314
5.756917550080587	0.17459393024287717
5.757436724332751	0.17483552351426476
5.75847507283708	0.17531961578519542
5.758538785527151	0.17534860509115996
5.75860249821722	0.17537681542605416
5.758729923597359	0.17543300307986714
5.758984774357639	0.175540844360779
5.759048487047709	0.17556711140707337
5.759112199737778	0.1755931364845461
5.759239625117918	0.17564279343484276
5.759303337807989	0.1756672169171936
5.759367050498058	0.17568892357513652
5.759430763188128	0.1757106302330794
5.759494475878197	0.17573198599228476
5.759558188568267	0.1757498475573574
5.7596219012583365	0.17576770912243
5.7597493266384765	0.17580187643773992
5.759813039328547	0.17581826019813449
5.7598767520186165	0.17583460799699038
5.760004177398756	0.17586235186511343
5.760067890088825	0.1758762237991749
5.760131602778895	0.17588656247630025
5.760195315468964	0.17589681369842478
5.760259028159035	0.17590706492054958
5.760322740849105	0.1759122699961115
5.760386453539175	0.17591713794374148
5.760450166229244	0.17592200589137139
5.760513878919314	0.17592373035167974
5.760577591609383	0.1759251012768416
5.760641304299453	0.17592647220200344
5.760705016989522	0.17592408080327515
5.760768729679593	0.17592107913463828
5.760832442369663	0.17591807746600138
5.760896155059733	0.1759125896015052
5.760959867749802	0.17590656322385478
5.761023580439872	0.1759005368462043
5.7610872931299415	0.17589120547487477
5.761151005820011	0.1758809608054972
5.761214718510081	0.17587071613611957
5.761278431200151	0.17585649492174485
5.7613421438902215	0.17584091275164682
5.761405856580291	0.175825330581549
5.761469569270361	0.1758067155232229
5.76153328196043	0.17578684081578266
5.7615969946505	0.17576696610834236
5.761660707340569	0.17574487788065113
5.761788132720709	0.17569850193420405
5.76185184541078	0.17567351736810533
5.761915558100849	0.17564747588058108
5.762042983480988	0.1755935269856183
5.762106696171058	0.17556432900023505
5.762170408861127	0.1755351310148518
5.762297834241267	0.17547273105666344
5.7625526850015465	0.1753390910325345
5.762612113608501	0.17530619493508334
5.762671542215457	0.17527223058547328
5.762790399429367	0.17520390331973246
5.763028113857187	0.17505920956587737
5.7635035427128285	0.17475419515642115
5.7644544004241105	0.1741193181023679
5.764513829031065	0.17407902439411174
5.764573257638021	0.17403873068585496
5.764692114851931	0.1739581432693422
5.764929829279752	0.17380444737593842
5.765405258135393	0.17349869295157588
5.766356115846675	0.17291924279640886
5.766420560345507	0.1728828852191371
5.7664850048443395	0.17284652764186487
5.766613893842004	0.17277381248732043
5.7668716718373325	0.17262838217823254
5.7673872278279905	0.17235305876575155
5.767451672326823	0.17232089490867095
5.767516116825655	0.1722894979031615
5.767645005823319	0.17222670389214217
5.767902783818648	0.17210403158665002
5.768418339809305	0.1718695972912531
5.768482784308137	0.17184029300432835
5.768547228806969	0.1718109887174039
5.768676117804633	0.1717543797285471
5.768933895799962	0.17164461177509113
5.769449451790619	0.17143818790892462
5.770480563771933	0.17105979236357738
5.770540724187651	0.171039372533897
5.770600884603368	0.1710191464050117
5.770721205434803	0.17097869414724115
5.770961847097674	0.17090008017881037
5.771443130423413	0.1707489877685774
5.772405697074893	0.17046942308938415
5.7724658574906105	0.17045308617068136
5.772526017906328	0.17043674925197855
5.772646338737763	0.1704040754145729
5.772886980400633	0.17033872773976166
5.773368263726374	0.17021338377223555
5.7743308303778536	0.1699850406029065
5.7743898067021195	0.16997135817980663
5.774448783026386	0.16995767575670648
5.77456673567492	0.1699310949571577
5.774802640971988	0.16987928366616417
5.775274451566121	0.1697799327551372
5.776218072754389	0.169591198893901
5.778105315130925	0.16924851212595454
5.778169307347069	0.16923782632225812
5.778233299563212	0.16922714051856189
5.778361283995499	0.16920576891116906
5.778617252860075	0.16916302569638345
5.7791291905892255	0.1690787653867778
5.780153066047525	0.1689177273043771
5.782200816964125	0.1686193606942077
5.782260525097154	0.16861111256397096
5.782320233230184	0.16860286443373415
5.782439649496242	0.16858642402592794
5.782678482028357	0.16855390326197542
5.7831561470925905	0.16848893963830755
5.784111477221057	0.1683635183765373
5.786022137477987	0.16812325968686964
5.790164475071978	0.16764062017913067
5.7940326313466315	0.1672216369011776
5.797825005768436	0.16683228414828144
5.801938397270369	0.16642413603772277
5.805777607452964	0.16605365857855825
5.809937834715688	0.16566321346419988
5.814022280125563	0.16528509928629373
5.817832544216101	0.1649378798481762
5.821963825386767	0.1645676495583661
5.825820925238096	0.16422457072646815
5.829602243236576	0.16389111166260972
5.833704578315185	0.1635345840185408
5.837532732074456	0.16320370787830552
5.841681902913855	0.16284605734640492
5.845755291900406	0.16249915874925436
5.849554499567619	0.16217660436090983
5.853674724314961	0.1618285815496935
5.857520767742964	0.16150710231774076
5.86129102931812	0.16119326939995254
5.8653823079734035	0.16085496078700012
5.86919940530935	0.16054820476825865
5.869264063347101	0.16054310935134491
5.869328721384852	0.1605380139344313
5.869458037460355	0.16052784607168233
5.869716669611359	0.16050755461914382
5.870233933913369	0.16046723194762244
5.871268462517387	0.1603882471637486
5.871333120555138	0.16038340493941686
5.87139777859289	0.16037858463168217
5.871527094668392	0.16036897542821096
5.871785726819397	0.1603500529554226
5.872302991121406	0.1603130013021402
5.872367649159157	0.16030847761344283
5.872432307196908	0.1603039539247456
5.872561623272411	0.16029507619013064
5.872820255423415	0.16027756376855742
5.873337519725425	0.16024436881353912
5.873397893680061	0.1602407101624875
5.873458267634698	0.1602370572464605
5.873579015543971	0.160229873844551
5.873639389498607	0.16022635201740706
5.873699763453244	0.16022283019026315
5.873820511362517	0.1602162349564258
5.873880885317154	0.16021294319988347
5.87394125927179	0.16020993989771054
5.874062007181063	0.1602039547358099
5.8741223811357	0.1602010944806849
5.874182755090336	0.1601982370264141
5.874303502999609	0.16019277672477983
5.874363876954246	0.16019017531622634
5.874424250908882	0.16018757774445458
5.874484624863519	0.16018538067919857
5.8745449988181555	0.16018318361394263
5.874605372772792	0.16018099787152762
5.874665746727429	0.1601792611369404
5.874726120682065	0.16017752440235322
5.874786494636702	0.16017579990257655
5.874846868591338	0.16017437130724177
5.874907242545975	0.16017294271190702
5.874967616500611	0.16017153344433388
5.875027990455248	0.16017045745704428
5.875088364409884	0.16016938146975468
5.875148738364521	0.1601683528348647
5.875209112319157	0.16016795406506276
5.875269486273794	0.1601675552952608
5.8753298602284305	0.1601672654724791
5.875390234183067	0.16016814797608797
5.875450608137704	0.16016903047969686
5.87551098209234	0.1601699619227854
5.875571356046977	0.16017133314413923
5.875631730001613	0.1601727043654931
5.87569210395625	0.16017418915896997
5.875752477910886	0.16017654584905422
5.875812851865523	0.16017890253913855
5.875873225820159	0.16018137336757873
5.875933599774796	0.1601846056534636
5.875993973729432	0.16018783793934852
5.876054347684069	0.16019135500318032
5.8761147216387055	0.16019654501902966
5.876235469547979	0.16020708457886565
5.876295843502615	0.1602132680962083
5.876356217457252	0.16021945161355103
5.876476965366525	0.16023243652458943
5.876537339321161	0.16023914559005317
5.876597713275798	0.16024585465551677
5.876718461185071	0.16025927278644414
5.8767788351397074	0.1602659205518589
5.876839209094344	0.16027233189457074
5.8768995830489805	0.1602787432372826
5.876959957003617	0.16028515457999448
5.877020330958254	0.16028989758903564
5.87708070491289	0.16029459182748004
5.877141078867526	0.16029928606592433
5.877201452822162	0.16030263211773044
5.877260642685348	0.1603054416018808
5.877319832548533	0.1603082510860311
5.877379022411719	0.16031003742868688
5.877438212274905	0.16031058855303168
5.877497402138091	0.1603111396773765
5.877556592001277	0.1603107487892722
5.8776157818644625	0.16030518473564825
5.877674971727648	0.16029962068202425
5.877734161590834	0.16029405662840027
5.87779335145402	0.16028554784286925
5.877852541317206	0.16027653983430426
5.877911731180392	0.16026753182573927
5.877970921043578	0.16025691067952577
5.878030110906764	0.16024500156540353
5.8781484906331345	0.16022074779258863
5.87820768049632	0.16020714422340362
5.878266870359505	0.16019354065421884
5.878385250085877	0.1601646522783084
5.878622009538621	0.16010251577582874
5.8786811994018064	0.16008673375380716
5.878740389264992	0.1600710105568191
5.878858768991364	0.16003977328475433
5.879095528444107	0.1599789450954589
5.8791547183072925	0.15996518842108395
5.8792139081704775	0.15995184523786665
5.879332287896849	0.15992544190540217
5.879569047349593	0.1598752581270112
5.879628237212779	0.15986316528678518
5.8796874270759645	0.15985107244655916
5.879805806802336	0.1598292633007523
5.880042566255079	0.15978923163909659
5.880101756118265	0.15977974196110772
5.88016094598145	0.15977043129316745
5.880279325707821	0.15975180995728652
5.880516085160565	0.1597164782289098
5.880575275023751	0.15970841001600444
5.880634464886937	0.15970034180309914
5.880752844613308	0.1596851427945817
5.880989604066051	0.15965600064879998
5.881053809821113	0.15964819717894776
5.881118015576176	0.1596405407138291
5.881246427086301	0.15962527251268024
5.881503250106553	0.15959655464104017
5.882016896147055	0.15954221111557235
5.88304418822806	0.15944399086480587
5.883108393983122	0.15943816853246093
5.8831725997381845	0.15943234620011582
5.88330101124831	0.15942073374867025
5.8835578342685615	0.1593976100885457
5.884071480309064	0.15935245013888696
5.8850987723900685	0.15926454237259707
5.888933759394748	0.1589482700469136
5.893089763479556	0.15861759249025653
5.897169985711515	0.1582957617609196
5.900976026624137	0.15799631186149957
5.905103084616887	0.15767524561781424
5.9089559612902995	0.15737620220108983
5.912733056110864	0.15708312304003672
5.916831168011556	0.15676766237791814
5.920655098592911	0.15647345839387927
5.924800046254394	0.15615455613095977
5.928869212063029	0.15584511170948248
5.932664196552326	0.15556545635818433
5.9367801981217525	0.15528175463379362
5.94062201837184	0.15502075347224928
5.944784855702057	0.15473947897980292
5.948871911179425	0.1544644499108667
5.952684785337455	0.15421185808101012
5.956818676575614	0.15393964946688168
5.960678386494435	0.1536862178661788
5.964462314560408	0.15344300808967343
5.968567259706509	0.1531809348163734
5.972398023533272	0.15293750310628756
5.976549804440165	0.15268009651798717
5.980625803494208	0.1524300079616845
5.984427621228914	0.1521980376173993
5.988550456043749	0.15195394806743195
5.992399109539245	0.15172900966127237
5.9961719811818925	0.15151008509092817
6.000265869904669	0.15127813005113178
6.004085577308108	0.1510649688054229
6.008226301791676	0.15083799933154377
6.012092844955905	0.1506345284475185
6.015883606267287	0.15044209669106418
6.019995384658796	0.15023822869057626
6.023832981730968	0.1500565780887394
6.027991595883269	0.14986165731396686
6.032074428182721	0.1496702885536227
6.0358830791628355	0.1494958973819427
6.040012747223079	0.14930403841224152
6.043868233963984	0.14912436528491255
6.04764793885204	0.1489600354084701
6.051748660820225	0.14879174734129702
6.055575201469073	0.14864605323154673
6.059722759198049	0.14850053342065833
6.059786380696114	0.14849829902581335
6.059850002194178	0.14849606463096846
6.059977245190307	0.1484915958412786
6.060231731182565	0.14848260983113562
6.060740703167081	0.1484645109432529
6.061758647136113	0.14842827371972656
6.061822268634177	0.14842599669810602
6.061885890132242	0.1484237196764855
6.062013133128371	0.14841914133621217
6.062267619120629	0.1484099713271007
6.062776591105145	0.14839121609080128
6.063794535074177	0.14835251287643192
6.063853872489126	0.14835015840959212
6.063913209904076	0.1483478039427523
6.064031884733976	0.1483430950090727
6.064269234393775	0.14833367714171342
6.064743933713374	0.14831462997794406
6.065693332352572	0.1482750973811719
6.065752669767521	0.14827258953129938
6.065812007182471	0.14827008168142694
6.065930682012371	0.14826493547782238
6.06616803167217	0.14825442421303392
6.066642730991769	0.148233070025028
6.067592129630967	0.14818937579206526
6.067656482937794	0.14818638888574584
6.067720836244621	0.14818337646453827
6.067849542858275	0.14817732788554777
6.068106956085582	0.14816497075518056
6.0686217825401965	0.14813951487789762
6.069651435449426	0.14808656596266245
6.071710741267885	0.14797268594035462
6.075555171585465	0.1477384168434118
6.079720618983175	0.1474636937354865
6.0838102845280355	0.1471798794933723
6.087625768753559	0.14690759428228228
6.091762270059211	0.14662379411009227
6.095624590045524	0.14638017910371595
6.099411128178989	0.14615756875978267
6.103518683392583	0.14593576769263697
6.107352057286839	0.14575171442632853
6.107416969645813	0.1457487437846819
6.107481882004788	0.14574577314303516
6.107611706722738	0.14573986346706852
6.107871356158637	0.1457281677383361
6.108390655030435	0.1457051001317471
6.1094292527740315	0.14565987776484332
6.109494165133006	0.14565711884006743
6.109559077491981	0.14565435991529146
6.10968890220993	0.14564887299721796
6.10994855164583	0.14563804577099176
6.110467850517628	0.14561641966041913
6.111506448261224	0.14557441786225225
6.111570176528748	0.14557190030349643
6.111633904796272	0.14556938274474054
6.11176136133132	0.14556434762722884
6.112016274401416	0.14555434138376933
6.112526100541608	0.1455348858037711
6.113545752821992	0.14549704630223514
6.113609481089515	0.14549482173597475
6.11367320935704	0.14549259716971435
6.113800665892088	0.1454881480371935
6.1140555789621835	0.14547924977215185
6.1145654051023755	0.14546145324206847
6.11558505738276	0.1454283402642832
6.11564450156717	0.1454265667270045
6.115703945751578	0.14542479318972576
6.115822834120397	0.14542127863267854
6.116060610858035	0.14541433322720512
6.11653616433331	0.1454004713683346
6.116595608517719	0.14539877303810722
6.116655052702129	0.14539707470787985
6.116773941070948	0.14539371233594744
6.117011717808585	0.14538718069398857
6.11748727128386	0.14537450364267893
6.1175467154682694	0.14537293806727164
6.117606159652679	0.14537137249186433
6.117725048021497	0.1453682413410497
6.117962824759134	0.14536199728536453
6.118438378234409	0.14535011837576053
6.118497822418819	0.14534869095363828
6.1185572666032275	0.14534726353151609
6.1186761549720465	0.14534446130016407
6.118913931709685	0.145339249699573
6.119389485184959	0.14532886110497428
6.119453945261245	0.14532756950226938
6.119518405337532	0.14532627789956454
6.119647325490105	0.1453236946941548
6.11990516579525	0.14531852828333533
6.119969625871535	0.14531723668063048
6.120034085947822	0.14531594507792558
6.120163006100395	0.14531336187251587
6.1204208464055405	0.14530819546169632
6.120485306481827	0.14530690385899148
6.1205497665581134	0.14530561225628663
6.120678686710686	0.14530302905087691
6.120743146786973	0.145301737448172
6.120807606863259	0.14530044584546717
6.120872066939546	0.14529933166423498
6.120936527015831	0.14529822788930075
6.121000987092117	0.1452971293244544
6.121065447168403	0.14529605982863558
6.121194367320976	0.14529393270554847
6.121452207626122	0.14528978682119995
6.121516667702409	0.14528875035011282
6.121581127778695	0.14528773392250963
6.121710047931268	0.14528571276085553
6.1217745080075545	0.14528470218002848
6.121838968083841	0.14528369159920143
6.121967888236413	0.14528167043754725
6.122032348312699	0.14528065985672028
6.122096808388985	0.14527964927589318
6.1221612684652715	0.14527863869506613
6.122225728541558	0.14527762811423905
6.1222901886178445	0.14527678855091083
6.122354648694131	0.1452760612312039
6.122419108770417	0.145275333911497
6.122483568846704	0.1452746065917901
6.12254802892299	0.14527387927208316
6.122612488999277	0.14527315195237628
6.12274140915185	0.14527169731296247
6.122999249456995	0.1452687880341348
6.12306370953328	0.14526806071442777
6.123128169609567	0.1452673333947209
6.12325708976214	0.14526587875530708
6.123321549838426	0.14526515143560012
6.123386009914713	0.14526442411589321
6.1235149300672855	0.14526296947647935
6.123575106060457	0.1452622904951899
6.123635282053629	0.14526161151390043
6.1236954580468	0.14526094241788737
6.123755634039973	0.14526040874019244
6.123815810033145	0.14525987506249755
6.1238759860263166	0.1452593481433675
6.123936162019488	0.145258902683047
6.12399633801266	0.1452584572227265
6.124056514005831	0.14525802091932233
6.124116689999003	0.1452576829429001
6.124176865992174	0.14525734496647782
6.124237041985346	0.14525700699005553
6.124297217978517	0.14525666901363324
6.124357393971689	0.14525633103721097
6.12441756996486	0.1452560022203632
6.124477745958033	0.14525575373234415
6.124537921951205	0.145255505244325
6.124598097944377	0.14525525675630593
6.12471844993072	0.14525475978026772
6.124778625923891	0.14525451129224862
6.124838801917063	0.14525426280422954
6.124959153903406	0.1452537658281913
6.125019329896578	0.14525351734017222
6.125079505889749	0.14525326885215314
6.125139681882921	0.145253040586849
6.125199857876093	0.14525294005778003
6.1252600338692655	0.14525283952871101
6.125320209862437	0.14525273899964192
6.12544056184878	0.14525253794150383
6.125500737841952	0.1452524374124348
6.125560913835123	0.14525233688336575
6.125681265821467	0.14525213582522764
6.125921969794154	0.14525173370895147
6.125982145787326	0.14525163317988243
6.126042321780497	0.14525153265081342
6.12616267376684	0.14525133159267534
6.126222849760012	0.14525123106360627
6.1262830257531835	0.14525113053453723
6.1264033777395275	0.1452509294763991
6.1264635537327	0.14525082894733013
6.1265237297258714	0.14525072841826106
6.126583905719043	0.14525069419295203
6.1266440817122145	0.1452509165866819
6.126704257705386	0.14525113898041178
6.126764433698558	0.14525136137414163
6.126884785684901	0.14525186860809364
6.126944961678072	0.14525212280262567
6.127005137671244	0.14525237211882122
6.127125489657588	0.14525286699503823
6.12718566565076	0.14525311443314673
6.127245841643932	0.14525336187125526
6.127366193630275	0.1452538968728257
6.127425185531996	0.1452543042097379
6.1274841774337165	0.1452547115466501
6.127602161237158	0.14525552622047444
6.127838128844042	0.14525715556812324
6.127897120745763	0.1452575629050354
6.1279561126474835	0.1452579702419476
6.128015104549204	0.14525837757885982
6.128074096450925	0.145258784915772
6.128133088352646	0.14525919762336026
6.128192080254367	0.1452599271128324
6.12831006405781	0.14526138609177655
6.128369055959531	0.14526211558124866
6.128428047861252	0.14526284507072076
6.128546031664694	0.14526430404966498
6.1287819992715775	0.14526722200755332
6.1292539344853445	0.14527305792333006
6.129312926387065	0.1452737874128021
6.129371918288786	0.14527451690227422
6.129489902092228	0.1452759758812184
6.129548893993949	0.14527670537069048
6.12960788589567	0.1452774348601626
6.129725869699112	0.1452790399517791
6.129784861600834	0.14528002898488165
6.129843853502555	0.14528101801798418
6.129961837305997	0.1452830379147788
6.13019780491288	0.14528727670062566
6.131141675340415	0.1453055989263428
6.131205683134013	0.1453068620311603
6.131269690927612	0.14530821364229196
6.131397706514807	0.1453114275063363
6.131653737689199	0.14531785523442495
6.132165800037983	0.1453307106906023
6.13318992473555	0.14535699597006407
6.135238174130684	0.14541852531543267
6.135297897841168	0.14542041265801658
6.135357621551651	0.1454223000006004
6.135477068972618	0.14542607468576813
6.135715963814551	0.14543362405610363
6.136193753498417	0.1454487026969807
6.1362534772089	0.1454505867856299
6.136313200919384	0.1454524708742792
6.1364326483403495	0.14545619236021523
6.136671543182283	0.1454636250800273
6.13714933286615	0.1454779874135035
6.1372090565766335	0.14547977638810922
6.137268780287116	0.14548156536271487
6.137388227708083	0.14548514331192622
6.1376271225500165	0.14549114950316938
6.1376868462605	0.1454924170625839
6.137746569970983	0.14549368462199835
6.13786601739195	0.1454962197408273
6.138104912233883	0.14550128997848527
6.138164635944367	0.14550255753789976
6.13822435965485	0.14550382509731427
6.138343807075817	0.14550636021614322
6.13858270191775	0.14551143045380113
6.138642425628234	0.14551269801321565
6.138702149338717	0.1455139655726301
6.1388215967596835	0.1455165006914591
6.139060491601616	0.14552155038374398
6.139125231203977	0.14552262905594848
6.139189970806337	0.145523707728153
6.139319450011058	0.14552581620046828
6.139578408420499	0.14552968508767272
6.139643148022859	0.14553059443106178
6.13970788762522	0.14553150377445082
6.139837366829941	0.14553327122504087
6.140096325239382	0.14553604253921007
6.140161064841742	0.14553673536775236
6.1402258044441025	0.14553742819629464
6.140355283648823	0.14553881385337925
6.140420023251183	0.1455395066819215
6.140484762853544	0.14554019951046382
6.140614242058264	0.14554150113933015
6.140678981660624	0.14554198583124645
6.140743721262985	0.1455424705231626
6.140873200467706	0.14554330307558835
6.141132158877147	0.14554455216738033
6.141196898479507	0.14554481714814688
6.141261638081867	0.14554508212891346
6.141391117286588	0.14554551861770415
6.141455856888948	0.14554561983895534
6.141520596491309	0.14554572106020655
6.141650075696029	0.14554592350270898
6.141714815298389	0.1455460247239601
6.14177955490075	0.14554612594521132
6.1419090341054705	0.14554632838771372
6.14197377370783	0.14554642960896494
6.142038513310191	0.14554653083021613
6.142167992514912	0.14554665765379324
6.142232732117272	0.1455466563921632
6.142297471719632	0.14554665513053308
6.142426950924353	0.14554649018273796
6.142491690526713	0.1455463976528012
6.142556430129074	0.14554626762968176
6.142685909333794	0.14554599127965034
6.142750648936154	0.1455458531046347
6.142815388538515	0.14554571492961899
6.142880128140876	0.14554557675460328
6.1429448677432354	0.14554530959833556
6.143009607345595	0.14554502889392942
6.143074346947956	0.14554474818952326
6.143139086550317	0.14554434553080497
6.143203826152677	0.14554393600785892
6.143267381663586	0.14554353397511363
6.143330937174496	0.14554308221659812
6.143394492685406	0.14554262890101297
6.143458048196315	0.14554217558542784
6.143521603707224	0.1455417222698427
6.143585159218134	0.1455412689542576
6.143648714729043	0.1455408156386725
6.143712270239953	0.1455402305339284
6.143775825750863	0.1455396374552985
6.143839381261772	0.1455390443766686
6.143902936772681	0.14553833885240064
6.143966492283591	0.1455376248126979
6.1440300477945	0.14553691077299516
6.14409360330541	0.14553617226710708
6.14415715881632	0.1455354315250754
6.144220714327229	0.14553469078304376
6.144284269838138	0.145533891711624
6.144347825349048	0.14553308636813667
6.1444113808599585	0.14553228102464927
6.144474936370868	0.14553138447544406
6.144538491881777	0.14553047660363747
6.144602047392687	0.14552956873183084
6.144665602903597	0.14552846938252445
6.144729158414506	0.1455273429841919
6.1447927139254155	0.14552621658585932
6.144856269436326	0.14552492951717433
6.144983380458145	0.14552230431375407
6.145046935969054	0.14552099171204388
6.145110491479963	0.14551967911033373
6.1452376025017825	0.1455169137123392
6.145301158012693	0.14551543345089296
6.145364713523602	0.1455139531894468
6.14549182454542	0.14551067507495222
6.145555380056329	0.1455090205844858
6.1456189355672395	0.14550720554398816
6.145746046589059	0.1455034998957269
6.145809602099968	0.14550156057574204
6.145873157610878	0.14549959910886273
6.146000268632697	0.14549553085914957
6.146254490676336	0.14548657807680462
6.146318046187245	0.14548422505066766
6.146381601698155	0.14548167853962463
6.1465087127199745	0.14547646069942632
6.146762934763612	0.1454653794502976
6.146826490274522	0.1454624724557344
6.146890045785431	0.14545956546117134
6.14701715680725	0.14545356922252037
6.147271378850888	0.14544086104162746
6.1473306502786835	0.1454377568678036
6.147389921706479	0.14543461876537442
6.147508464562068	0.14542821014065174
6.147745550273248	0.14541423929503228
6.1482197216956065	0.14538406278822802
6.148278993123402	0.14538007979636539
6.148338264551196	0.14537600823181432
6.148456807406786	0.14536781408859273
6.148693893117965	0.14535064713308965
6.149168064540325	0.14531446717452043
6.14922733596812	0.14530974665365223
6.149286607395915	0.1453048990670876
6.149405150251504	0.1452951735177137
6.149642235962684	0.1452746983295435
6.150116407385044	0.1452319162488359
6.151064750229762	0.14513914575928347
6.151129037549433	0.14513267271763666
6.151193324869105	0.14512619967598978
6.151321899508449	0.14511322301605975
6.151579048787138	0.14508629436393983
6.152093347344513	0.1450300162782872
6.153121944459263	0.14490930934412688
6.155179138688764	0.1446457786966034
6.159019345828429	0.14415143138689054
6.159084364956863	0.14414340602600045
6.159149384085298	0.1441353806651103
6.159279422342166	0.1441193299433302
6.159539498855903	0.14408722849977001
6.160059651883378	0.14402341420722514
6.161099957938326	0.14390220444306184
6.16116497706676	0.14389476552599126
6.161229996195194	0.14388732660892062
6.161360034452063	0.14387261266352136
6.1616201109658	0.14384386016216344
6.162140263993274	0.14378635515944785
6.1631805700482225	0.14367473688638996
6.163244405085206	0.14366850792033584
6.1633082401221895	0.14366227895428174
6.163435910196156	0.14364982102217355
6.16369125034409	0.14362547954602567
6.164201930639958	0.14357737661185552
6.165223291231695	0.14348502033722124
6.167266012415167	0.1433064053524373
6.171077273462775	0.14299021023547276
6.17114184030852	0.14298503853999112
6.1712064071542665	0.14297986684450945
6.171335540845758	0.14296952357039844
6.171593808228741	0.14294883724954183
6.172110342994708	0.14290766042328293
6.173143412526642	0.14282849920151422
6.173207979372387	0.1428236140529874
6.173272546218134	0.1428187283653493
6.173401679909626	0.1428089569900732
6.173659947292609	0.1427895611796821
6.174176482058575	0.14275213067041104
6.17520955159051	0.1426803826846731
6.175269834353141	0.14267647761191252
6.175330117115772	0.1426725743997034
6.175450682641035	0.1426648095862548
6.175691813691559	0.14264938116020673
6.176174075792609	0.14261890866712404
6.177138599994709	0.142561015609735
6.177198882757341	0.14255751318800677
6.177259165519972	0.14255401076627855
6.177379731045234	0.14254707747230558
6.177620862095759	0.1425334843849551
6.1781031241968085	0.14250704836246741
6.179067648398908	0.1424573610639302
6.179126747070088	0.14245447737512748
6.1791858457412685	0.14245165411209337
6.179304043083629	0.14244600758602524
6.179540437768352	0.1424347611418703
6.180013227137795	0.14241329377513953
6.180072325808975	0.14241069932633213
6.180131424480156	0.14240811267117567
6.180249621822517	0.14240294903432815
6.180486016507238	0.14239277298594552
6.180958805876682	0.14237360419719855
6.181017904547863	0.14237127388497248
6.181077003219043	0.14236894357274646
6.181195200561405	0.14236435021608895
6.181431595246126	0.1423554850499669
6.181490693917306	0.14235335114836903
6.181549792588487	0.1423513084196966
6.1816679899308475	0.1423472350156654
6.181904384615569	0.14233932525076617
6.181963483286749	0.14233737393714663
6.18202258195793	0.14233543111714742
6.1821407793002905	0.14233169764361417
6.182377173985013	0.1423246226301701
6.182436272656194	0.14232293965806334
6.182495371327374	0.14232125779815924
6.182613568669735	0.14231793652862676
6.182672667340915	0.142316300811494
6.182731766012096	0.1423146650943612
6.182849963354457	0.14231161989885263
6.1829140779175145	0.14230997732264516
6.182978192480571	0.14230854968082865
6.183042307043628	0.14230714763557611
6.183106421606686	0.14230575589816738
6.183170536169744	0.1423044953680062
6.1832346507328015	0.14230323483784516
6.183362879858916	0.14230082194140564
6.183426994421973	0.14229964779754717
6.183491108985031	0.14229848803487277
6.183619338111146	0.1422962064268243
6.183683452674204	0.14229506562280003
6.183747567237261	0.14229392481877584
6.183875796363376	0.14229172668820136
6.1839399109264335	0.1422906915701117
6.184004025489491	0.14228965645202205
6.184068140052549	0.14228870534100266
6.184132254615606	0.1422877569068063
6.184196369178663	0.14228682218537486
6.1842604837417205	0.14228596617031017
6.184324598304778	0.1422851101552454
6.184388712867836	0.14228428375455665
6.184452827430894	0.1422835181286546
6.184516941993951	0.14228275250275257
6.184581056557008	0.14228207438755086
6.184645171120065	0.1422814814047053
6.184709285683123	0.14228088842185974
6.184773400246181	0.142280363134624
6.184837514809239	0.14227986881269428
6.184901629372296	0.14227937449076453
6.1849657439353525	0.1422790001953263
6.18502985849841	0.14227864456816952
6.185093973061468	0.14227828894101277
6.185158087624526	0.142277933313856
6.185222202187584	0.1422775776866993
6.1852863167506404	0.1422772705225321
6.185350431313697	0.1422771313325868
6.185414545876755	0.14227699214264147
6.185478660439813	0.1422769143149495
6.185542775002871	0.1422769273249959
6.185671004128985	0.14227699990710424
6.185735118692042	0.14227709286227871
6.1857992332551	0.14227718581745322
6.1859274623812155	0.1422775388231448
6.185991576944273	0.14227772662827395
6.18605569150733	0.14227809340075548
6.186119806070387	0.1422784714071126
6.186183920633445	0.14227887809072645
6.186248035196503	0.14227949469048648
6.18631214975956	0.1422801112902465
6.186440378885675	0.14228155723023636
6.186504493448732	0.1422823375458886
6.18656860801179	0.14228311786154085
6.186632722574847	0.1422838981771931
6.186696837137905	0.14228467849284537
6.186760951700963	0.1422856606162031
6.18682506626402	0.14228674764852614
6.1869532953901345	0.14228908447101846
6.187013125870077	0.14229026901478373
6.18707295635002	0.14229145355854897
6.187192617309906	0.14229432365246641
6.187252447789849	0.14229575954526477
6.187312278269792	0.14229719543806316
6.187431939229677	0.14230007864643043
6.18749176970962	0.14230168591243506
6.187551600189563	0.1423032931784397
6.187671261149449	0.1423068470955204
6.1877310916293915	0.14230876195755252
6.187790922109334	0.14231073395107047
6.18791058306922	0.14231537961129123
6.187970413549163	0.14231770244140166
6.188030244029106	0.14232002527151205
6.188149904988991	0.14232469252023175
6.188389226908763	0.1423346769727419
6.188449057388706	0.14233733175008467
6.1885088878686485	0.1423400747188884
6.188628548828534	0.14234599925831296
6.188867870748305	0.14235802155065322
6.188927701228247	0.14236146471064737
6.1889875317081895	0.14236490787064146
6.189107192668075	0.14237196751305195
6.189346514587847	0.14238763525878895
6.189406345067789	0.14239177728588015
6.189466175547732	0.14239591931297146
6.189585836507618	0.14240438621371887
6.189825158427389	0.14242262868311048
6.189884988907332	0.1424272814653633
6.189944819387275	0.14243212748490208
6.190064480347161	0.14244209898573765
6.190303802266932	0.1424623252380946
6.190782446106475	0.14250837476851239
6.190847292478295	0.1425151470386345
6.1909121388501145	0.1425219193087566
6.191041831593754	0.14253627679055048
6.191301217081033	0.14256753639113684
6.191819988055592	0.14263695433833612
6.1918848344274116	0.1426463395444309
6.191949680799231	0.14265572475052574
6.192079373542871	0.1426744951627153
6.19233875903015	0.1427120359870945
6.1928575300047095	0.14280140496489085
6.192922376376529	0.14281350041412244
6.19298722274835	0.14282559561766686
6.19311691549199	0.1428500227927143
6.193376300979269	0.14290236839113912
6.193895071953827	0.14300909970525533
6.193959918325647	0.14302375529714256
6.194024764697467	0.14303902506682342
6.1941544574411065	0.14307049741970393
6.194413842928386	0.14313457614137762
6.194932613902944	0.1432639544994813
6.194996276183313	0.143279866855977
6.195059938463682	0.14329577921247277
6.195187263024421	0.14332760392546418
6.195441912145897	0.14339331247219014
6.195951210388849	0.14352817061995501
6.196014872669219	0.1435448524305981
6.196078534949587	0.1435615342412409
6.196205859510325	0.14359470936894667
6.196460508631802	0.14365809572758056
6.196969806874755	0.14377747268768137
6.197033469155124	0.14379164020793206
6.197097131435493	0.1438055443856521
6.197224455996231	0.14383231333269184
6.1972881182766	0.14384475413954126
6.19735178055697	0.14385719494639074
6.197479105117707	0.14387987358393328
6.197542767398076	0.14389100317614598
6.197606429678444	0.14390111014282211
6.197733754239183	0.1439209890438315
6.197797416519552	0.14393015342765375
6.197861078799921	0.14393931781147598
6.19792474108029	0.14394716829661974
6.197988403360659	0.14395402958741188
6.198052065641028	0.14396089087820396
6.198115727921397	0.14396684119526046
6.198179390201767	0.14397254281575855
6.198243052482136	0.1439782444362567
6.198306714762505	0.14398136288769148
6.198370377042874	0.14398368371933962
6.198434039323243	0.1439860045509878
6.198497701603612	0.1439872684567653
6.198561363883981	0.14398816601147657
6.1986250261643505	0.1439890635661878
6.19868868844472	0.14398866825314297
6.198752350725089	0.1439877729662543
6.198816013005458	0.14398687767936563
6.198879675285827	0.14398425145146349
6.198943337566195	0.1439808821728173
6.1990069998465644	0.14397751289417107
6.199066378043819	0.14397302405380255
6.199125756241074	0.14396782598304056
6.199185134438328	0.14396262791227868
6.199244512635582	0.143956432104135
6.199303890832836	0.14394883270889222
6.199363269030091	0.14394123331364947
6.199422647227345	0.1439331522609573
6.199482025424599	0.1439228165724079
6.199541403621853	0.1439124808838585
6.1996007818191075	0.1439021451953091
6.1996601600163626	0.14388985038457716
6.199719538213617	0.14387742286031288
6.1999570510026345	0.14382436276937496
6.200016429199889	0.143810199616451
6.200075807397143	0.143795452347111
6.200194563791652	0.14376564393706665
6.20043207658067	0.1436995409930163
6.200491454777924	0.14368196663616645
6.200550832975178	0.1436643922793165
6.200669589369688	0.14362766482713812
6.200907102158705	0.14355049307687595
6.20096648035596	0.1435307134964696
6.201025858553214	0.1435109339160633
6.201144614947723	0.1434713413444365
6.201382127736741	0.14338570281108684
6.201857153314776	0.1432116670081877
6.202807204470846	0.14286539050566444
6.2028715985599785	0.1428416931541278
6.20293599264911	0.14281793939229817
6.203064780827372	0.14277042642193943
6.2033223571838985	0.1426773600023016
6.20383750989695	0.14250374565308893
6.203901903986081	0.14248256668716017
6.203966298075212	0.14246138772123146
6.204095086253475	0.14241902978937376
6.204352662610001	0.14233705305216843
6.204867815323052	0.14218223903384603
6.204932209412183	0.1421631501967669
6.204996603501314	0.14214425582608053
6.205125391679577	0.14211015239731162
6.205382968036103	0.1420419455397739
6.205898120749154	0.14190679778037205
6.206928426175257	0.1416665540340276
6.206988536181274	0.14165363933472572
6.207048646187291	0.14164072463542401
6.207168866199325	0.14161489523682022
6.207409306223392	0.14156449144572014
6.207890186271525	0.14147099472361468
6.2079502962775415	0.14145965981531705
6.208010406283559	0.14144832490701925
6.208130626295592	0.14142658348377776
6.20837106631966	0.1413848149269656
6.208851946367794	0.14130139508696304
6.20891205637381	0.1412914420315043
6.208972166379827	0.14128148897604537
6.209092386391861	0.14126174402934022
6.209332826415928	0.14122316677310665
6.209813706464063	0.14115064474770964
6.210775466560331	0.14101897557448848
6.210834392474897	0.14101160525275097
6.210893318389463	0.14100423493101363
6.211011170218594	0.1409894942875389
6.211246873876858	0.14096105787239577
6.211718281193386	0.1409053243945574
6.2126610958264425	0.14080056813121627
6.212720021741008	0.1407944028704624
6.212778947655575	0.14078823760970843
6.212896799484707	0.14077590708820054
6.213132503142971	0.14075124604518477
6.213603910459499	0.1407044206975565
6.214546725092555	0.1406164427726658
6.214610666898999	0.14061056322982285
6.214674608705441	0.14060468368697993
6.214802492318327	0.1405937011653691
6.215058259544099	0.14057207456485446
6.215569793995644	0.1405295289048942
6.216592862898732	0.14044732015962008
6.218639000704909	0.14030031613929086
6.218698658428236	0.14029615529190614
6.218758316151565	0.14029199444452134
6.218877631598222	0.14028367274975181
6.219116262491536	0.14026737647259419
6.219593524278162	0.1402356768929575
6.220548047851416	0.14017465160407466
6.2224570949979245	0.14006156518317822
6.22252176861313	0.14005803246034557
6.2225864422283355	0.1400544997375129
6.222715789458746	0.14004744384649281
6.222974483919567	0.14003334650646965
6.22349187284121	0.1400053982906335
6.2245266506844965	0.1399525733336792
6.2265962063710685	0.1398501550502396
6.230461136424875	0.13967263207789254
6.230520341865515	0.13967002134750572
6.230579547306155	0.1396674106171189
6.230697958187434	0.13966218915634523
6.230934779949995	0.13965174623479787
6.231408423475115	0.13963125389467157
6.232355710525354	0.13959129108916843
6.232414915965994	0.13958879341382452
6.232474121406634	0.13958629573848058
6.232592532287914	0.13958130038779265
6.232829354050474	0.1395713096864169
6.233302997575594	0.13955132828366532
6.2342502846258325	0.1395113654781622
6.23431450595835	0.1395086561994701
6.234378727290867	0.1395062593599382
6.234507169955901	0.13950147235068225
6.234764055285968	0.13949197040562825
6.235277825946104	0.13947312200723974
6.236305367266375	0.13943594836432946
6.238360449906919	0.139363721797827
6.242196433868668	0.13923289524573274
6.242261387009947	0.13923074489283868
6.242326340151227	0.13922859453994457
6.242456246433786	0.13922429383415633
6.242716058998903	0.13921569242257995
6.243235684129138	0.13919848959942713
6.2442749343896065	0.13916465263284222
6.244339887530886	0.13916254892062024
6.244404840672165	0.13916044520839832
6.244534746954724	0.13915623778395447
6.244794559519841	0.13914782293506678
6.245314184650076	0.13913099323729122
6.245379137791355	0.13912888952506933
6.245444090932635	0.13912678581284735
6.245573997215194	0.13912257838840345
6.245833809780311	0.13911416353951572
6.246353434910546	0.13909733384174022
6.246417203960375	0.13909526848005233
6.246480973010203	0.13909320311836443
6.24660851110986	0.13908940944282036
6.246863587309175	0.13908238929816016
6.247373739707803	0.13906840198111953
6.24839404450506	0.13904070968918242
6.250434654099575	0.13898637111038992
6.254241691969265	0.13888688406300873
6.2543061928278565	0.13888521937923687
6.254370693686447	0.13888355469546496
6.254499695403629	0.13888022532792108
6.254757698837993	0.13887356659283331
6.2552737057067205	0.13886035709889105
6.256305719444175	0.13883432678169316
6.256370220302766	0.13883269988686828
6.256434721161357	0.13883107299204336
6.256563722878538	0.13882781920239365
6.256821726312902	0.13882131162309422
6.25733773318163	0.13880829646449525
6.257402234040221	0.13880666956967036
6.257466734898811	0.13880504267484553
6.257595736615993	0.13880178888519581
6.257660237474584	0.13880016199037096
6.2577247383331756	0.13879853509554604
6.257853740050358	0.1387952813058963
6.257918240908949	0.13879365441107142
6.25798274176754	0.13879223629199725
6.25804724262613	0.13879092130658252
6.258111743484721	0.13878960632116777
6.258369746919085	0.13878436252576393
6.258429963694561	0.13878314395224087
6.258490180470037	0.1387819253787178
6.25861061402099	0.1387794882316716
6.258851481122895	0.1387746298076849
6.259333215326706	0.1387649361650277
6.260296683734326	0.1387456314656544
6.262223620549567	0.138707428090506
6.2660017123272	0.13863423760719912
6.266065760903103	0.1386330184255418
6.266129809479006	0.13863179924388438
6.266257906630811	0.13862936088056965
6.266514100934421	0.1386244841539402
6.2670264895416405	0.13861473070068128
6.268051266756081	0.13859522379416342
6.268115315331984	0.13859400461250607
6.268179363907887	0.13859278543084866
6.268307461059692	0.13859034706753393
6.268563655363302	0.13858547034090446
6.2690760439705215	0.1385757168876455
6.269140092546424	0.13857449770598815
6.2692041411223265	0.1385732785243308
6.269332238274131	0.1385708401610161
6.269588432577741	0.13856596343438657
6.269652481153644	0.13856474425272927
6.269716529729546	0.1385635250710719
6.269844626881351	0.1385610867077572
6.270100821184962	0.1385562099811277
6.2701605856777505	0.13855507234813044
6.270220350170538	0.13855393471513333
6.270280114663326	0.1385527970821361
6.270339879156113	0.1385518737095511
6.270399643648901	0.13855109216505945
6.270459408141689	0.13855031062056775
6.270578937127265	0.13854875250768875
6.270638701620053	0.1385479741040304
6.27069846611284	0.1385471962123281
6.270817995098416	0.13854564121102228
6.271057053069567	0.13854253295780417
6.271116817562355	0.13854175874432262
6.271176582055143	0.13854098453084096
6.271296111040719	0.13853943610387776
6.27153516901187	0.13853633924995143
6.272013284954173	0.13853020255655074
6.272073049446961	0.1385294411189283
6.272132813939749	0.13852867968130586
6.272252342925325	0.1385271568060609
6.2724914008964765	0.1385241110555711
6.27296951683878	0.13851801955459156
6.273925748723386	0.13850608151237473
6.273990529108051	0.13850527771458032
6.274055309492716	0.13850447391678591
6.2741848702620455	0.13850286632119707
6.274443991800705	0.13849965113001947
6.274962234878024	0.13849322074766418
6.275998721032662	0.13848035998295366
6.278071693341938	0.13845530740247955
6.278135289635152	0.13845453959867565
6.278198885928367	0.13845377179487176
6.2783260785147945	0.13845223618726404
6.278580463687652	0.13844916497204848
6.279089234033364	0.13844302254161747
6.279152830326578	0.13844225473781357
6.279216426619792	0.13844148693400973
6.27934361920622	0.13843995132640194
6.279598004379077	0.13843688011118646
6.28010677472479	0.1384307376807554
6.280170371018004	0.13842996987695155
6.280233967311219	0.13842920207314768
6.280361159897646	0.13842766646553992
6.2806155450705035	0.13842459525032438
6.280679141363717	0.13842382744652046
6.280742737656931	0.1384230596427166
6.28086993024336	0.13842152403510885
6.281124315416216	0.13841845281989335
6.28118791170943	0.13841768501608948
6.281251508002644	0.13841691721228558
6.281378700589072	0.13841538160467784
6.281442296882286	0.13841461380087394
6.281505893175501	0.1384138459970701
6.2816330857619285	0.1384123103894623
6.281696682055143	0.1384115425856584
6.281760278348357	0.13841077478185457
6.281823874641571	0.13841000697805067
6.281887470934786	0.13840950438380514
6.2819510672279995	0.1384091353584488
6.282014663521213	0.13840876633309246
6.282141856107642	0.13840802884130526
6.282201168317741	0.13840768500215897
6.282260480527841	0.13840734130413251
6.28237910494804	0.13840665430842256
6.282616353788438	0.13840528031700253
6.283090851469233	0.1384025220840065
6.284039846830825	0.13839705202161115
6.285937837554008	0.1383863781739502
6.290054836080503	0.13836434466286177
6.290114880099365	0.13836403395937555
6.290174924118227	0.13836372325588933
6.29029501215595	0.13836310184891684
6.290535188231398	0.1383618590349719
6.2910155403822925	0.138359373407082
6.291976244684082	0.1383544021513022
6.292036288702944	0.138354091447816
6.292096332721806	0.13835378074432972
6.292216420759529	0.13835315933735728
6.292456596834977	0.1383519165234123
6.292936948985871	0.13834943089552246
6.292996993004733	0.13834912019203616
6.293057037023595	0.13834880948854997
6.293177125061319	0.13834818808157748
6.293417301136766	0.13834694526763253
6.293477345155628	0.13834663456414634
6.29353738917449	0.13834632386066006
6.293657477212213	0.13834570245368763
6.293897653287661	0.13834445963974262
6.2939627131984	0.13834412298104687
6.294027773109139	0.1383437863223511
6.294092833019878	0.13834344966365525
6.294157892930617	0.1383431130049594
6.294222952841356	0.13834277634626363
6.294288012752094	0.13834243968756782
6.294353072662833	0.13834212435531365
6.294418132573572	0.1383422587592866
6.294483192484311	0.13834239316325947
6.29454825239505	0.13834252756071824
6.294678372216527	0.13834279623390822
6.294938611859482	0.1383433349860053
6.295003671770221	0.13834346976913095
6.29506873168096	0.13834360455225664
6.2951988515024375	0.13834387346760924
6.295459091145393	0.13834441051873403
6.295979570431304	0.1383454895267362
6.298061487574947	0.13834999502283232
6.302149540009385	0.1383598876614033
6.302209131745558	0.13836004368756893
6.302268723481731	0.1383601997137345
6.3023879069540785	0.1383605117660657
6.302626273898772	0.1383611358707281
6.30310300778816	0.13836238408005283
6.304056475566934	0.13836488049870233
6.304116067303108	0.1383650365248679
6.304175659039281	0.1383651925510335
6.304294842511628	0.13836550460336466
6.304533209456322	0.13836612870802703
6.305009943345709	0.1383673769173518
6.305069535081882	0.13836753294351745
6.305129126818056	0.138367688969683
6.305248310290403	0.13836800102201416
6.305486677235097	0.13836862512667653
6.305963411124484	0.1383698733360013
6.306028018752534	0.1383700424950344
6.306092626380584	0.13837021165406752
6.3062218416366855	0.13837054997213374
6.306286449264736	0.13837071913116686
6.306351056892787	0.1383708882902
6.306480272148887	0.13837122660826623
6.306544879776938	0.1383713957672993
6.306609487404988	0.13837156492633243
6.306674095033038	0.13837212012660471
6.3067387026610895	0.1383728254964629
6.30680331028914	0.13837353086632107
6.30686791791719	0.13837423623617928
6.306997133173291	0.1383756469758957
6.307061740801341	0.13837635234575385
6.307126348429392	0.13837705771561207
6.307255563685493	0.13837846845532842
6.307513994197695	0.13838128993476118
6.308030855222098	0.13838693289362666
6.310098299319712	0.13840950472908878
6.313959006195603	0.13845165495722334
6.314018145649088	0.13845230062692487
6.314077285102573	0.13845294629662638
6.314195564009543	0.13845423763602935
6.314432121823483	0.13845682031483536
6.314905237451363	0.13846198567244739
6.315851468707123	0.13847231638767143
6.315910608160609	0.13847296205737294
6.315969747614093	0.13847360772707445
6.316088026521063	0.13847489906647745
6.316324584335003	0.13847748174528346
6.316797699962883	0.13848264710289548
6.316856839416369	0.138483292772597
6.3169159788698535	0.1384839384422985
6.3170342577768235	0.13848522978170147
6.3172708155907635	0.1384878124605075
6.3177439312186445	0.13849297781811956
6.317808086564007	0.13849367825006895
6.3178722419093685	0.1384943786820183
6.317936397254731	0.13849507911396772
6.318000552600093	0.13849577954591707
6.318064707945455	0.1384964799778665
6.318128863290817	0.1384976399619299
6.31819301863618	0.1384989687431477
6.318257173981541	0.1385002975243654
6.318321329326903	0.13850162630558313
6.318385484672265	0.13850295508680088
6.318513795362989	0.1385056126492364
6.318770416744437	0.13851092777410737
6.31979690227023	0.13853218827359123
6.321849873321815	0.13857470927255905
6.325681634105647	0.1386540724453658
6.325746521259772	0.1386554163837576
6.325811408413896	0.13865676032214946
6.325941182722145	0.13865944819893314
6.326200731338643	0.1386648239525005
6.326719828571638	0.13867557545963516
6.327758023037628	0.13869707847390447
6.3278229101917525	0.1386984224122963
6.327887797345877	0.1386997663506881
6.328017571654126	0.13870245422747177
6.328277120270624	0.1387078299810391
6.328796217503618	0.13871858148817376
6.329834411969609	0.1387400845024431
6.329898115032282	0.13874140391601214
6.329961818094956	0.13874272332958104
6.330089224220303	0.13874536215671904
6.330152927282976	0.13874668157028797
6.3302166303456495	0.138748000983857
6.330344036470997	0.13875063981099497
6.330407739533671	0.13875195922456393
6.330471442596345	0.13875327863813294
6.330535145659018	0.13875498279887
6.330598848721692	0.1387569995329225
6.330662551784366	0.13875901626697507
6.33072625484704	0.1387610330010276
6.330853660972386	0.13876506646913267
6.330917364035059	0.1387670832031852
6.330981067097733	0.1387690999372377
6.331108473223081	0.13877313340534284
6.331363285473776	0.13878120034155306
6.331872909975164	0.13879733421397336
6.333911407980721	0.13886186970365472
6.337714222672496	0.1389822605539927
6.337778657543931	0.13898430045590549
6.337843092415367	0.1389863403578182
6.33797196215824	0.13899042016164376
6.338229701643984	0.13899857976929478
6.338745180615471	0.13901489898459676
6.339776138558447	0.1390475374152008
6.339840573429883	0.13904957731711354
6.339905008301319	0.1390516172190263
6.340033878044191	0.13905569702285184
6.340291617529935	0.13906385663050286
6.340807096501424	0.13908017584580487
6.340871531372859	0.13908221574771762
6.340935966244295	0.13908425564963037
6.341064835987168	0.13908833545345592
6.341322575472912	0.13909649506110688
6.341838054444399	0.13911281427640892
6.34189820523272	0.13911471855130564
6.341958356021042	0.1391166228262024
6.342018506809364	0.13911852710109915
6.3420786575976855	0.1391204313759959
6.342138808386007	0.1391228519908385
6.342198959174328	0.13912546456999206
6.342319260750971	0.13913068920456273
6.3428004670575415	0.13915157962752592
6.343762879670683	0.1391933306871961
6.3456877048969655	0.13927690976710785
6.349461573496683	0.13944110633704146
6.353556459176529	0.13962037176329378
6.357377163537037	0.13982277122323902
6.361518884977674	0.14004255646659594
6.361579315292069	0.14004577090065531
6.361639745606464	0.14004898533471466
6.361760606235254	0.1400554142028334
6.362002327492836	0.1400682719390709
6.362485770007998	0.14009398741154583
6.363452655038323	0.14014543980062727
6.363513085352718	0.14014865937132212
6.363573515667113	0.14015188113260973
6.3636943762959035	0.140158324655185
6.363936097553485	0.1401712117003355
6.364419540068647	0.14019700397073123
6.365386425098973	0.140248657188093
6.365445671321918	0.1402518222572953
6.365504917544863	0.14025498732649758
6.365623409990752	0.14026131746490209
6.36586039488253	0.1402750826519208
6.365919641105474	0.1402792275191663
6.365978887328419	0.14028337238911326
6.366097379774308	0.14029166218190464
6.366334364666086	0.14030825383186282
6.367282304233198	0.14037471856264108
6.369178183367423	0.1405082210601223
6.369242445482245	0.1405127657697159
6.369306707597067	0.14051731079189314
6.36943523182671	0.14052640212965203
6.369692280285996	0.14054460999566878
6.370206377204568	0.14058114179301817
6.371234571041713	0.14065467315009275
6.371298833156534	0.14065931266667864
6.371363095271356	0.14066395218326452
6.371491619500999	0.14067327265978372
6.3717486679602855	0.1406919463237827
6.372262764878858	0.14072960083306674
6.3732909587160025	0.1408067946596186
6.373350936747709	0.14081138465396664
6.3734109147794165	0.1408159970051053
6.3735308708428295	0.1408252273255507
6.3737707829696575	0.1408440385528359
6.374250607223313	0.14088285290927144
6.374310585255021	0.14088778736121196
6.374370563286727	0.14089272181315252
6.374490519350141	0.14090287697965428
6.374730431476968	0.14092407008461355
6.375210255730623	0.14096864600933096
6.375270233762331	0.14097464032482007
6.375330211794037	0.14098070494339887
6.375450167857451	0.14099398875910754
6.375690079984278	0.1410215932090443
6.376169904237933	0.1410804188902752
6.376229882269641	0.1410883577689009
6.376289860301347	0.14109686412398448
6.376409816364761	0.1411138916560756
6.376649728491588	0.14114840391221553
6.377129552745243	0.1412145426239993
6.377194546668827	0.14122254566034909
6.377259540592411	0.14123054869669902
6.377389528439579	0.14124794582036465
6.377454522363163	0.1412569776553316
6.377519516286747	0.14126563673992884
6.3775845102103315	0.1412736150497819
6.377649504133915	0.1412815933596348
6.3777144980574985	0.14128836838310913
6.377779491981083	0.14129296204510913
6.377844485904667	0.14129755570710928
6.377909479828251	0.14130131316061523
6.377974473751834	0.1413035659020272
6.378039467675418	0.14130581864343914
6.378169455522586	0.14130997445300061
6.37823444944617	0.14131196987624908
6.3782994433697535	0.14131380421254802
6.378364437293337	0.1413153529345848
6.3784294312169205	0.14131690165662156
6.378494425140504	0.1413182389671731
6.378559419064088	0.14131920418738894
6.378689406911256	0.14132107193206206
6.37875440083484	0.14132186491853804
6.378819394758424	0.14132265790501394
6.378949382605592	0.14132423667109015
6.379014376529176	0.14132502438057185
6.37907937045276	0.1413258821744258
6.379144364376344	0.14132686063299446
6.379209358299928	0.14132783909156305
6.379274352223511	0.14132911415433824
6.379339346147096	0.14133089616343178
6.37940434007068	0.1413326781725253
6.379469333994264	0.14133494951115644
6.379534327917847	0.14133805111669037
6.3795993218414315	0.14134115272222436
6.379729309688599	0.14134779444044457
6.379794303612183	0.1413512155369653
6.379859297535767	0.14135464876643342
6.379989285382935	0.14136155580364967
6.380249261077271	0.1413769710694075
6.3803142550008545	0.1413812733810603
6.380379248924439	0.14138557569271315
6.380509236771607	0.1413945920354523
6.3807692124659425	0.14141309941837896
6.381289163854613	0.14145258317289028
6.381352973686747	0.14145766925063147
6.38141678351888	0.1414627618718106
6.381544403183145	0.1414729705923994
6.3817996425116785	0.14149347802527423
6.382310121168743	0.1415359459140978
6.383331078482874	0.14162321309915477
6.385372993111134	0.14180282018001453
6.385432518860153	0.14180810508253147
6.385492044609171	0.141813390320225
6.385611096107208	0.14182396700180622
6.385849199103282	0.14184512036496844
6.38632540509543	0.1418875616864906
6.387277817079726	0.1419726100165164
6.387337342828744	0.14197793439413112
6.3873968685777625	0.14198325877174586
6.387515920075799	0.14199391768207287
6.3877540230718735	0.14201524505649182
6.388230229064021	0.14205790241117583
6.3891826410483175	0.14214336908888267
6.389247182689212	0.1421491608677683
6.389311724330108	0.14215495264665395
6.3894408076119	0.1421665362044253
6.389505349252795	0.142172327983311
6.38956989089369	0.14217811976219658
6.389698974175481	0.14218970331996783
6.389763515816377	0.1421954950988535
6.389828057457272	0.14220268530715702
6.389957140739063	0.14221757206393904
6.390215307302645	0.1422473578052921
6.391247973556974	0.14236654454950023
6.39331330606563	0.14260510897955692
6.397169789763605	0.1430510632523661
6.4009504916087305	0.14348859513967646
6.405052210533985	0.1440494892831221
6.408879748139902	0.1446011110585166
6.413028302825947	0.1451989975685538
6.417101075659144	0.14587904049702358
6.4208996671730025	0.14652742408244934
6.42501927576699	0.147230602242295
6.42886470304164	0.14796669248653746
6.432634348463441	0.14870894718362887
6.436725010965371	0.14951441112427233
6.440541492147963	0.15036693884673102
6.444678990410684	0.15138195984839922
6.448542307354067	0.15238298410143672
6.452329842444602	0.15346300566143192
6.456438394615265	0.15473136737179938
6.46027276546659	0.15598286458129818
6.464428153398044	0.15745491441718482
6.468507759476649	0.15903481610825795
6.472313184235917	0.16058373040444857
6.476439626075313	0.16239660275744927
6.480291886595372	0.16421724982994676
6.484068365262582	0.166126695803138
6.48816586100992	0.168377807638577
6.49198917543792	0.17069766453115034
6.49613350694605	0.17341459857355776
6.5002020566013305	0.17627692207305826
6.503996424937274	0.17922647348122958
6.508111810353346	0.18257279897577974
6.5119530144500795	0.1858282637119197
6.516115235626942	0.1895088935710892
6.520201674950956	0.19343602662874054
6.524013932955632	0.19745853255580717
6.528147208040437	0.2025070537438437
6.532006301805904	0.20761571537871876
6.5357896137185225	0.21314184601648617
6.539893942711269	0.21929594600507746
6.5437240903846785	0.22506970726995784
6.547875255138217	0.2310401081305349
6.551950638038906	0.2367896858540843
6.555751839620258	0.24215244672034908
6.559874058281738	0.24797294896102723
6.563722095623881	0.2539228817693072
6.567494351113174	0.26082515264120965
6.571587623682596	0.2693366643982119
6.575406714932681	0.27802486959460415
6.575471404125341	0.2781706878042988
6.575536093318	0.2783165060139935
6.575665471703319	0.27860796831737955
6.575924228473958	0.27919066541449733
6.576441742015234	0.28035144975023435
6.577476769097788	0.2826219846302443
6.5775414582904475	0.28276389306024446
6.577606147483108	0.28290580149024674
6.577735525868427	0.28318961835024714
6.5779942826390645	0.28375208915678785
6.578511796180342	0.2848417495098219
6.579546823262895	0.28693971860859624
6.57960722837244	0.2870572960830251
6.579667633481985	0.2871747274723644
6.579788443701075	0.28740809987072347
6.580030064139255	0.28786579899321096
6.5805133050156135	0.2887423421157787
6.580573710125158	0.28884881356875064
6.580634115234703	0.28895528502172413
6.5807549254537925	0.28916822792766805
6.580996545891972	0.28959411373955884
6.581479786768332	0.2903817226080894
6.5815401918778775	0.2904755859601927
6.581600596987422	0.2905694493122944
6.581721407206512	0.2907571760164993
6.581963027644692	0.29112220141649786
6.582446268521052	0.29181591530284084
6.582506673630597	0.29190036455044266
6.582567078740142	0.2919842111710547
6.5826878889592315	0.29215037197862126
6.582929509397411	0.2924664623351579
6.58341275027377	0.2930396663266706
6.583471971291864	0.293104502185769
6.583531192309959	0.29316933804486833
6.583649634346147	0.29329239986453254
6.583886518418524	0.29353630759561555
6.583945739436618	0.293594693302108
6.5840049604547115	0.29365135939991377
6.5841234024909	0.2937633354833069
6.584360286563276	0.29397459268863396
6.584419507581371	0.29402510680432936
6.584478728599465	0.294075620920024
6.584597170635654	0.294176649151414
6.58483405470803	0.29436799747213543
6.584893275726124	0.2944123144815108
6.584952496744219	0.29445663149088674
6.585070938780406	0.29454105756912025
6.5853078228527835	0.29470502752309097
6.585367043870878	0.29474521996108555
6.585426264888972	0.29478101526322836
6.585544706925161	0.294852258255285
6.585781590997537	0.2949782522725024
6.585840812015631	0.29500761829341443
6.585900033033726	0.29503698431432696
6.586018475069913	0.29509233313097266
6.5862553591422905	0.29519428657358077
6.586314580160385	0.2952176254584727
6.586373801178479	0.2952407697117832
6.586492243214668	0.29528461009463214
6.586729127287044	0.2953652001969423
6.586788348305138	0.29538534010612516
6.586847569323233	0.2954043354126787
6.58696601135942	0.29544137631905354
6.587025232377515	0.2954579339503992
6.587084453395609	0.29547343879537796
6.587202895431798	0.29550400325994036
6.587267132341768	0.2955200096665381
6.58733136925174	0.29553601607313607
6.587459843071683	0.2955648563506283
6.5875240799816535	0.2955790302519836
6.587588316891624	0.2955909215516519
6.587716790711567	0.2956141154138788
6.5877810276215385	0.2956241468999371
6.587845264531509	0.2956341783859954
6.58790950144148	0.2956434236395713
6.587973738351451	0.2956506413640463
6.588037975261422	0.2956578590885213
6.5881022121713935	0.2956641371770572
6.588166449081365	0.29566932170289023
6.588230685991336	0.29567450622872327
6.588294922901307	0.2956781858784552
6.5883591598112785	0.2956810367902103
6.58842339672125	0.2956838877019654
6.588487633631221	0.29568593322752734
6.588551870541192	0.2956878109710779
6.5886161074511636	0.29568967212222846
6.588680344361135	0.29568994123849446
6.588744581271106	0.2956902103547604
6.588808818181077	0.295689999621474
6.588873055091049	0.29568778295096804
6.58893729200102	0.2956855662804621
6.589001528910991	0.29568277542068155
6.589065765820962	0.29567903067549295
6.589130002730933	0.29567528593030445
6.589194239640904	0.29567051716182596
6.589258476550875	0.29566493883532396
6.589322713460847	0.2956593605088219
6.589386950370818	0.2956524658123727
6.589451187280789	0.29564511150020756
6.589515424190759	0.2956377571880424
6.58957966110073	0.29562961353632017
6.589643898010702	0.2956214048939376
6.5897723718306445	0.29560221304349155
6.589836608740615	0.2955914972270474
6.589900845650587	0.29558025997321197
6.5900293194705295	0.2955552244317391
6.5900935563805	0.29554180649346795
6.590157793290472	0.29552738197562595
6.5902862671104145	0.29549805817169095
6.590350504020385	0.2954829086160104
6.590414740930357	0.2954677590603296
6.5905432147503	0.29543598410020205
6.59060745166027	0.2954200074159887
6.590671688570241	0.29540287212184435
6.590800162390184	0.29536820559192095
6.590864399300155	0.29534911971731115
6.590928636210126	0.29533003384270157
6.591057110030068	0.2952892470529812
6.591314057669953	0.29520214321035304
6.59137401049681	0.2951806754634706
6.5914339633236665	0.29515894363128337
6.591553868977379	0.29511467848277007
6.591793680284805	0.2950232659437207
6.592273302899658	0.29482146359205874
6.592333255726515	0.29479377036685805
6.592393208553371	0.29476607714165737
6.592513114207084	0.2947106906912565
6.59275292551451	0.29459785271983724
6.593232548129362	0.2943570329027244
6.593292500956219	0.2943263303678784
6.5933524537830746	0.2942945164669034
6.593472359436788	0.2942302097000663
6.5937121707442135	0.294097425615493
6.594191793359066	0.2938181026665268
6.594251746185923	0.2937804770133816
6.5943116990127795	0.29374279645490237
6.594431604666492	0.29366568812700916
6.594671415973918	0.2935080475922658
6.595151038588771	0.2931731695756141
6.595216007307505	0.2931274676298996
6.595280976026238	0.2930817656841851
6.595410913463705	0.29299036179275656
6.595670788338639	0.29279806376447404
6.596190538088507	0.2923937522614099
6.597230037588244	0.2915072642519768
6.597295006306977	0.2914471510934275
6.597359975025711	0.29138703793487736
6.597489912463178	0.29126681161777707
6.597749787338113	0.2910263589835766
6.598269537087981	0.29054545371517726
6.599309036587718	0.2894653853193204
6.599372821215001	0.28939615035236205
6.599436605842284	0.2893269153854036
6.599564175096849	0.2891884454514878
6.59981931360598	0.2889065691093844
6.600329590624242	0.2883326851448212
6.601350144660767	0.2871835714320627
6.60141392928805	0.28711152314124067
6.601477713915332	0.28703953514351266
6.6016052831698975	0.286896213017196
6.601860421679029	0.2866102324272296
6.602370698697291	0.28604590243692835
6.603391252733815	0.2849584731192814
6.603450753277983	0.28489552399503293
6.603510253822151	0.2848325748707835
6.603629254910487	0.2847066766222847
6.60386725708716	0.284454880125287
6.604343261440505	0.28397563978014145
6.605295270147195	0.2831179655908499
6.605354770691363	0.2830655033803471
6.6054142712355315	0.28301304116984427
6.605533272323868	0.28290982071479054
6.60577127450054	0.2827104425324825
6.6062472788538855	0.28232065131977
6.606306779398054	0.28227597603476584
6.606366279942222	0.28223248642739535
6.606485281030558	0.2821455072126543
6.606723283207231	0.28197154878317215
6.607199287560576	0.28163592756372
6.607263803996621	0.2815941015661111
6.607328320432666	0.28155264700696736
6.607457353304756	0.28147122965740795
6.607715419048937	0.2813147694147097
6.607779935484982	0.28127565435403523
6.607844451921027	0.28123814227825
6.607973484793117	0.2811646907039987
6.608231550537298	0.28102595850157097
6.6082960669733435	0.28099407230867185
6.6083605834093895	0.28096218611577223
6.60848961628148	0.28089841372997404
6.60874768202566	0.28077790250929063
6.608812198461705	0.28075017314742085
6.60887671489775	0.2807229615091939
6.6090057477698405	0.28066973902165004
6.609263813514021	0.2805700988248632
6.609328329950066	0.28054610925935275
6.609392846386111	0.28052341374267453
6.609521879258201	0.28047865377543796
6.609586395694246	0.2804589020293885
6.6096509121302915	0.28043972487804963
6.609779945002382	0.28040222466063947
6.609844461438427	0.28038406764141677
6.609908977874472	0.280365910622194
6.610038010746562	0.2803337288785356
6.610102527182607	0.2803178008787368
6.610167043618652	0.28030319937589543
6.610296076490743	0.280274391063064
6.610360592926788	0.2802615243115132
6.610425109362833	0.2802488531717936
6.610489625798878	0.280236182032074
6.610554142234923	0.2802256508877762
6.610618658670968	0.2802153476321565
6.610683175107013	0.2802050443765367
6.610812207979103	0.28018707679056454
6.6108767244151485	0.28017814769560934
6.610941240851194	0.28017064119117785
6.611005757287239	0.2801632302989849
6.611070273723284	0.280155819406792
6.611134790159329	0.2801506335666156
6.611199306595374	0.28014555585815903
6.61126382303142	0.2801404781497024
6.611328339467465	0.2801382066595096
6.611388571820395	0.28013616623130455
6.611448804173326	0.2801341258030993
6.6115090365262565	0.2801335042741387
6.611569268879187	0.2801331455305882
6.611629501232118	0.28013278678703785
6.611689733585048	0.2801334116517918
6.611749965937978	0.28013457041467266
6.611810198290909	0.2801357291775535
6.611870430643839	0.2801374293230887
6.61193066299677	0.2801397842174883
6.611990895349701	0.28014213911188796
6.612051127702631	0.28014516669397743
6.612111360055561	0.28015013855571674
6.612171592408492	0.2801551104174561
6.612292057114352	0.2801668507445091
6.6123522894672835	0.2801735151428361
6.612412521820214	0.280180179541163
6.612472754173144	0.28018829949559976
6.612532986526075	0.28019664482399104
6.612593218879005	0.28020499015238215
6.612653451231935	0.28021412421935543
6.6127739159377965	0.2802331680541707
6.612834148290727	0.2802436338482767
6.612894380643658	0.2802551437217504
6.612954612996588	0.28026665359522396
6.613014845349518	0.2802789317610545
6.613075077702449	0.28029319305489236
6.613135310055379	0.2803074543487299
6.613255774761241	0.2803383859726251
6.613316007114172	0.28035487029711514
6.613376239467102	0.2803713546216049
6.613496704172963	0.2804089194398921
6.613556936525893	0.2804278380351449
6.6136171688788234	0.28044818825251777
6.613737633584685	0.2804901598137276
6.613797865937615	0.28051286210413273
6.613858098290546	0.2805373017392434
6.613978562996406	0.2805865125743141
6.614219492408129	0.2806902686685614
6.614279724761059	0.28071725291705885
6.614339957113989	0.28074423716555624
6.61446042181985	0.2808052910981136
6.614701351231572	0.280928064404705
6.614761583584503	0.28096089558370624
6.614821815937433	0.2809957067369916
6.6149422806432945	0.2810659172247658
6.615183210055016	0.28121476584634336
6.615242258316496	0.2812527026341725
6.615301306577976	0.2812906394220023
6.615419403100935	0.2813665142097474
6.615655596146853	0.2815288414826647
6.616127982238691	0.2818844204809277
6.61618703050017	0.2819300610743701
6.61624607876165	0.28197570166781244
6.61636417528461	0.28207452446780634
6.616600368330529	0.28228386382963677
6.617072754422367	0.28272687732712637
6.617131802683846	0.28278400733657955
6.617190850945326	0.28284336072176647
6.617308947468286	0.28296921290290883
6.6175451405142045	0.2832374658122528
6.618017526606042	0.28380051048967403
6.618076574867522	0.28387451497649696
6.618135623129001	0.2839537765296128
6.618253719651961	0.2841122996358457
6.61848991269788	0.28443845574282856
6.618962298789718	0.28513936618701213
6.619026362943075	0.28523442240259766
6.619090427096431	0.28532947861818314
6.619218555403145	0.28553293032707117
6.619474812016572	0.28596436528516284
6.619987325243426	0.28688658474131395
6.620051389396783	0.2870084235188328
6.62011545355014	0.28713301839675665
6.620243581856853	0.28738285419254095
6.6204998384702805	0.2878887864723454
6.621012351697134	0.2889908708712194
6.6210764158504904	0.2891383606899375
6.621140480003847	0.2892858505086557
6.621268608310561	0.289580830146094
6.6215248649239875	0.29020404041017006
6.622037378150841	0.29146184304880035
6.6221014423041975	0.2916263607370577
6.622165506457554	0.2917908784253152
6.622293634764268	0.29212659104071753
6.622549891377695	0.29284667133211395
6.623062404604549	0.2943930251282355
6.623122184674791	0.29458398492915006
6.623181964745033	0.2947796902824505
6.623301524885518	0.295171100989057
6.623540645166486	0.29596820308188304
6.624018885728422	0.29766673800201904
6.624078665798663	0.29788534913024234
6.624138445868906	0.29810396025846886
6.62425800600939	0.29857718886815104
6.6244971262903585	0.2995531599356386
6.624975366852295	0.3015238484342515
6.625035146922537	0.3017812297154599
6.625094926992779	0.3020440214994988
6.625214487133263	0.3025861389482293
6.625453607414232	0.3036885096405528
6.625931847976169	0.30603655085274395
6.626888329100042	0.31114316537433995
6.626953125062162	0.31151659588579506
6.627017921024281	0.31189002639725016
6.627147512948519	0.31269514997323733
6.627406696796996	0.31433918192135657
6.627471492759115	0.31475018990838777
6.627536288721234	0.3151611978954134
6.627665880645472	0.31598321386947015
6.627925064493948	0.31774719221802955
6.627989860456067	0.3182110395168154
6.628054656418186	0.3186797721313097
6.628184248342425	0.3196312391801237
6.628443432190901	0.3216296435452696
6.628961799887854	0.3259123498866771
6.6290265958499734	0.326484303635057
6.629091391812092	0.32705625738342897
6.62922098373633	0.3282001648801808
6.6294801675848065	0.33055135530287694
6.629998535281759	0.33550652959217697
6.630063331243878	0.336132799967275
6.630128127205998	0.33680171573675166
6.630257719130236	0.3382625009815293
6.630516902978712	0.3411840714710947
6.631035270675665	0.3471363791380481
6.631098882546333	0.3479182681131763
6.631162494417001	0.348733390445851
6.631289718158339	0.35037995634187546
6.631544165641012	0.35384715475783973
6.632053060606358	0.3611423909771181
6.632116672477027	0.36216353637451076
6.632180284347695	0.3631846817718892
6.632307508089031	0.3652269725666603
6.632561955571704	0.36940217767393174
6.6330708505370515	0.3785118358849698
6.633134462407719	0.3796969417120598
6.633198074278388	0.3808820475391663
6.6333252980197255	0.38348475291041834
6.633579745502399	0.3887682096863881
6.634088640467745	0.3995416709098545
6.635106430398438	0.4240991844614129
6.635165758185991	0.42558928757486403
6.635225085973545	0.4270793906883374
6.6353437415486525	0.43005959691528417
6.635581052698868	0.43605715692895136
6.636055674999297	0.4485080339780343
6.63611500278685	0.4500457571140338
6.636174330574404	0.45158348025005635
6.6362929861495115	0.45465892652210144
6.636530297299727	0.46061691308783126
6.637004919600156	0.47245899763065885
6.637064247387709	0.473939258198493
6.637123575175263	0.475399148263066
6.6372422307503705	0.47818391942117705
6.637479541900586	0.48368682519693906
6.637538869688139	0.4850242689368371
6.637598197475693	0.4863457166508833
6.637716853050801	0.48895299497627154
6.637954164201015	0.4937345335352177
6.638013491988568	0.49484039928371465
6.638072819776122	0.49594626503222794
6.638191475351229	0.4980054966335119
6.638250803138783	0.49902781167666327
6.638310130926337	0.4999723422151861
6.638428786501445	0.5017309592471793
6.638488114288998	0.5025753614667265
6.638547442076552	0.5033217482190743
6.638606769864106	0.5040681349714221
6.63866609765166	0.5048145217237697
6.638725425439214	0.5053824639321876
6.638784753226767	0.5059470043244374
6.638844081014321	0.5065115447166871
6.638903408801874	0.5069318154472503
6.638967752481305	0.507320553822554
6.639032096160735	0.5077092921978523
6.6390964398401655	0.5079998345947188
6.639160783519596	0.5082301643558896
6.639225127199027	0.5084604941170606
6.639289470878458	0.5085711590543521
6.6393538145578885	0.5086001580790006
6.639418158237319	0.5086291571036489
6.63948250191675	0.5085739687078326
6.639546845596181	0.5084549714870814
6.639611189275612	0.5083359742663304
6.639675532955042	0.5081133765800044
6.639739876634473	0.5078037015496399
6.639804220313904	0.5074940265192757
6.639868563993335	0.5071231778705163
6.639932907672765	0.5066953628771911
6.639997251352196	0.5062675478838657
6.640061595031627	0.5057601448959339
6.640125938711058	0.5051706594317519
6.640190282390488	0.5045811739675699
6.640254626069919	0.5039071487912128
6.64031896974935	0.5031365446814237
6.6404476571082105	0.5015195347642069
6.640512000787641	0.5005962548369849
6.640576344467071	0.4996729749097756
6.640705031825933	0.49767128109716324
6.640962406543656	0.4934628374644096
6.641026750223086	0.49234850473318664
6.641091093902517	0.49120101745310174
6.641219781261379	0.48886944801852117
6.641477155979102	0.4838668943059342
6.641991905414547	0.47321850330392595
6.643021404285438	0.4509673177199672
6.643081463881754	0.449673379067044
6.64314152347807	0.44837944041412103
6.643261642670702	0.4457915631082556
6.6435018810559665	0.4408041730424195
6.643982357826495	0.4314012506178575
6.644042417422811	0.4302468511601216
6.644102477019127	0.429168690654557
6.644222596211759	0.4270248545868618
6.644462834597023	0.4229234838199451
6.644943311367552	0.415202594493544
6.645003370963868	0.4142644704360038
6.6450634305601834	0.4133850698688216
6.645183549752816	0.4116262687344443
6.64542378813808	0.40833324255344405
6.645483847734396	0.40751245615454507
6.645543907330712	0.4066916697556462
6.645664026523344	0.4051562574938642
6.645904264908609	0.4022209170456311
6.6459643245049245	0.4015057487660188
6.64602438410124	0.40085788180359666
6.646144503293873	0.3995621478787429
6.646384741679137	0.397024113551026
6.646444801275453	0.39644859644951774
6.646504860871769	0.39587307934800936
6.6466249800644	0.3947691903260115
6.646865218449665	0.3927020138713092
6.646930293937858	0.39216869187611436
6.646995369426051	0.39165160298878504
6.647125520402437	0.390626704445986
6.647190595890629	0.3901388417075989
6.647255671378823	0.389650978969205
6.64738582235521	0.38875652386268555
6.647450897843402	0.38832752609753735
6.647515973331595	0.38790882177484176
6.647646124307982	0.38709721926897767
6.647906426260754	0.3856582232500347
6.6479715017489465	0.3853259321024153
6.648036577237139	0.3849936409547961
6.648166728213526	0.38438432887473806
6.648231803701719	0.38408588089818807
6.648296879189912	0.3837988612652015
6.648427030166298	0.3832347934208303
6.648492105654491	0.3829747778635198
6.648557181142683	0.3827217391456314
6.64868733211907	0.38223307979137583
6.6487524076072635	0.38200148206135465
6.648817483095456	0.3817698905255216
6.648947634071842	0.3813467664999019
6.649012709560035	0.38113641932996206
6.649077785048227	0.3809580715851679
6.649207936024614	0.3806049785801297
6.649273011512808	0.3804406366972556
6.649338087001	0.3802762948143837
6.649468237977386	0.3799763001984717
6.649533313465579	0.3798386456609325
6.649598388953772	0.3797031610157894
6.649663464441966	0.37958121491287805
6.649728539930159	0.3794592688099684
6.649793615418352	0.3793434672022978
6.6498586909065445	0.379252051010004
6.649923766394737	0.37916063481770995
6.649988841882931	0.3790750838449121
6.650053917371125	0.3790058518327525
6.650118992859317	0.37893661982059373
6.65018406834751	0.37886982632565486
6.650249143835703	0.37880803986129147
6.650314219323896	0.37874625339692797
6.6503792948120894	0.37869246643058974
6.650444370300283	0.37865115792280685
6.650509445788476	0.3786098494150245
6.650574521276669	0.37857542298273456
6.6506395967648615	0.3785492810667644
6.650704672253054	0.37852313915079433
6.650769747741248	0.3785113039532985
6.650834823229442	0.37851284041822036
6.650899898717634	0.3785143768831422
6.650964974205827	0.3785268299167291
6.65103004969402	0.37854718748569494
6.651093941090762	0.3785671746352596
6.651157832487504	0.37859505611667504
6.651221723884246	0.37862781732842204
6.651285615280989	0.3786605785401695
6.651349506677732	0.3787031244020414
6.6514133980744745	0.3787514987300644
6.651541180867959	0.3788573509634231
6.651605072264701	0.37892005280000624
6.651668963661443	0.37898275463658926
6.651732855058185	0.3790587525950117
6.651796746454927	0.37914209773780533
6.651860637851669	0.3792254428805988
6.6519245292484115	0.37931627993410505
6.652052312041897	0.3795059238683049
6.65211620343864	0.37961245939569255
6.652180094835382	0.37972498938377197
6.652307877628866	0.37995624350414736
6.6525634432158345	0.38045411906987303
6.653074574389773	0.3815610342228287
6.653138465786515	0.3817043079897554
6.6532023571832575	0.3818561668006688
6.653330139976743	0.3821758078868647
6.653585705563712	0.38285586958083234
6.65409683673765	0.3842995472187429
6.6551190990855265	0.3875577381885359
6.655178706399154	0.3877534804684813
6.655238313712782	0.3879492226606872
6.655357528340037	0.3883459967987034
6.655595957594548	0.3891550933207573
6.656072816103569	0.39076631635720827
6.657026533121611	0.3938700593926062
6.657086140435238	0.3940539854463595
6.657145747748866	0.39423791131290536
6.6572649623761215	0.39460576301367256
6.657503391630632	0.39534146541708265
6.657980250139653	0.39681286787401177
6.6589339671576955	0.39956636627331477
6.6589985903632005	0.39974162629409266
6.659063213568705	0.39991688630213557
6.659192459979714	0.40026740620061285
6.659450952801732	0.40096844544221255
6.65996793844577	0.40233447524742905
6.660032561651274	0.40249404102579117
6.660097184856779	0.4026536068041555
6.660226431267789	0.4029727377930222
6.660484924089808	0.40359415269686355
6.661001909733844	0.4048236931378492
6.6610665329393495	0.4049688778657983
6.661131156144854	0.4051123865440714
6.661260402555863	0.40539959621356625
6.661518895377881	0.4059648404777478
6.661583518583386	0.4061044281835704
6.66164814178889	0.4062440157602375
6.6617773881999	0.4065197687877181
6.662035881021919	0.4070453072707589
6.662100504227423	0.4071705424658381
6.662165127432928	0.40728979998123555
6.662294373843938	0.40752831452713945
6.662552866665957	0.40799303760576777
6.662617489871462	0.4081053011301044
6.662682113076966	0.40821402864461004
6.662811359487975	0.4084294453779997
6.663069852309993	0.40882051677338593
6.6631301914323835	0.40890733881396074
6.663190530554774	0.40898974971879104
6.663311208799554	0.4091497065163593
6.663371547921944	0.40922561670031493
6.663431887044334	0.40929970166316443
6.663552565289113	0.4094435736940134
6.663612904411503	0.40951181938088665
6.663673243533893	0.40958006506776085
6.663793921778673	0.40970474444845717
6.663854260901063	0.4097663607702339
6.663914600023453	0.4098186243172143
6.663974939145843	0.4098689382548382
6.6640352782682335	0.4099192521924623
6.664095617390624	0.4099628049325989
6.664155956513014	0.4100022782206499
6.664216295635404	0.410041751508701
6.664276634757794	0.4100762637472903
6.664336973880184	0.4101039214701297
6.664397313002574	0.4101315791929692
6.664517991247354	0.4101787395665047
6.664578330369743	0.410199691139872
6.664638669492133	0.4102204183834938
6.664699008614523	0.41022304767481316
6.664759347736913	0.41022567696613244
6.664819686859303	0.4102283062574516
6.664880025981693	0.41022108856181033
6.6649403651040835	0.41021153744440725
6.665000704226474	0.4102019863270042
6.665061043348864	0.4101869869255057
6.665121382471254	0.41016842461604974
6.665181721593644	0.410149862306594
6.665242060716034	0.4101261710902926
6.665302399838424	0.4100948120357092
6.665362738960814	0.4100634529811258
6.6654230780832044	0.41002958553521524
6.665483417205594	0.4099854923987803
6.665543756327983	0.40994139926234546
6.665604095450373	0.40989730612590985
6.665664434572763	0.4098418743796642
6.665724773695153	0.4097863646264465
6.665785112817543	0.4097308548732289
6.6658454519399335	0.40966490049842763
6.665905791062324	0.40959615885141903
6.665966130184714	0.4095274172044103
6.666026469307104	0.40944705917348595
6.666086808429494	0.4093584786615343
6.666207486674273	0.4091753116145841
6.6662678257966625	0.4090709970565071
6.666328164919053	0.4089666824984286
6.666448843163833	0.4087497067960282
6.666509182286223	0.40863830628640585
6.666569521408613	0.40852690577678347
6.666690199653393	0.4082728642381892
6.666931556142953	0.4077639611252403
6.6669907111738915	0.4076275430426281
6.667049866204831	0.4074818577769902
6.66716817626671	0.40718898323297925
6.667404796390467	0.40657289529226903
6.667463951421405	0.40640970036298363
6.667523106452345	0.40624650543369567
6.667641416514224	0.4059018107304458
6.667878036637981	0.40515548470252244
6.667937191668919	0.40495895231239
6.667996346699859	0.4047550181640703
6.6681146567617375	0.4043471498674311
6.6683512768854944	0.4034793941945934
6.668824517133008	0.4015865078332704
6.668883672163947	0.4013310118189751
6.668942827194886	0.4010662744049219
6.669061137256765	0.4005342392625711
6.669297757380522	0.3994596816740664
6.669770997628036	0.3970865389830787
6.670717478123064	0.39196602792676455
6.67078164904588	0.39159148989423265
6.6708458199686955	0.39121149065626415
6.670974161814328	0.3904302578570478
6.671230845505594	0.38886779225861484
6.6717442128881235	0.38563711028689024
6.672770947653183	0.37864825869843827
6.674824417183303	0.36360250656247756
6.674884304023005	0.36315680308687914
6.674944190862707	0.3627110996112742
6.67506396454211	0.36181969266007746
6.675303511900916	0.36003687875768403
6.675782606618529	0.3564712509528906
6.676740796053754	0.3495393585193176
6.678657174924205	0.3364086119369747
6.6787220776557845	0.3359727079473901
6.678786980387363	0.3355368039578115
6.67891678585052	0.3346649959786541
6.679176396776834	0.33294289758895346
6.679695618629463	0.32972978519285645
6.680734062334721	0.32367835771569664
6.6807989650663	0.32331784658063667
6.680863867797878	0.3229573354455817
6.680993673261035	0.32223631317547163
6.681253284187349	0.3207942686352517
6.681772506039978	0.31791017955480194
6.682810949745236	0.31243732840034877
6.682874668385365	0.3121253870330299
6.682938387025493	0.31181344566571534
6.683065824305748	0.3111895629310863
6.683320698866259	0.30994179746182815
6.683830447987281	0.3075668125346619
6.684849946229328	0.3029031164313694
6.686888942713418	0.29403666016245256
6.690692754362263	0.27805051245457924
6.694817583091235	0.26226585002729663
6.6986682305008705	0.2497857217016815
6.702443096057657	0.23918561469922098
6.706538978694572	0.22937603419336508
6.710360680012149	0.22143072711950296
6.714503398409856	0.21362862606702246
6.718371935488224	0.20703093593010702
6.722164690713743	0.2011251665972875
6.7262784630193915	0.19518780634817878
6.730118054005702	0.19010856376037982
6.734278662072142	0.18491919247724745
6.738363488285732	0.18014463449347184
6.742174133179986	0.17604494190675618
6.746305795154367	0.17183531672762387
6.750163275809411	0.16812048023554702
6.753944974611605	0.16477016047147028
6.758047690493929	0.1612726453529436
6.761876225056915	0.1582247081818177
6.7660257767000305	0.15514693480356867
6.770099546490297	0.15225029729769102
6.7738991349612245	0.1497158031373593
6.778019740512281	0.1471506054917206
6.781866164744001	0.14484215811953458
6.785636807122871	0.14272421126255957
6.78972846658187	0.14057027730300292
6.793545944721531	0.13863808816764425
6.797684439941321	0.13664486186976849
6.801548753841773	0.1349041544034301
6.805337285889377	0.13326977312962532
6.809446835017109	0.13161188343155872
6.813282202825504	0.1301268474937032
6.817438587714028	0.12851684292847065
6.821519190749703	0.12710612720695302
6.825325612466039	0.12583126606160974
6.8294530512625045	0.12444923569580703
6.833306308739632	0.12326711453682877
6.837083784363911	0.12215739802349176
6.841182277068319	0.12095375226743627
6.845006588453389	0.11992358532652951
6.849151916918587	0.11884572953026719
6.853221463530937	0.11778778966035228
6.857016828823949	0.11690066634510146
6.86113321119709	0.1159499502290325
6.864975412250893	0.11506277258007892
6.869138630384826	0.11414254009932844
6.873226066665909	0.11327654846428707
6.877039321627654	0.11248759846459937
6.881173593669528	0.11166666376555551
6.885033684392065	0.11094004020490898
6.885092814218154	0.11092927022873157
6.885151944044242	0.11091853095973456
6.88527020369642	0.11089766316262492
6.885506723000775	0.11085592756840563
6.885979761609486	0.11077245637996684
6.886925838826908	0.11060678341538936
6.886984968652997	0.11059672704290201
6.887044098479086	0.11058667067041465
6.887162358131263	0.11056671291320443
6.887398877435619	0.11052700324703307
6.887871916044331	0.11045000944426346
6.888817993261752	0.11030136819732281
6.888882138979719	0.11029159975055004
6.888946284697685	0.11028183130377738
6.889074576133616	0.11026242717035674
6.889331159005479	0.11022452398542354
6.889844324749207	0.11015149433146273
6.889908470467173	0.11014295413051214
6.889972616185139	0.1101344139295616
6.89010090762107	0.11011792729109104
6.890357490492934	0.11008608916163495
6.890421636210901	0.11007827369574433
6.8904857819288665	0.11007048837595686
6.890614073364798	0.1100550465803338
6.890870656236661	0.11002596630827277
6.890934801954627	0.11001913267842815
6.890998947672593	0.11001266652791687
6.891127239108524	0.1100001933332336
6.89119138482649	0.10999416513771172
6.891255530544456	0.10998825459873726
6.891383821980388	0.10997648197386342
6.891447967698355	0.10997064453848697
6.89151211341632	0.1099648071031106
6.891576259134286	0.10995924675243036
6.891640404852252	0.10995381296856656
6.891704550570218	0.10994837918470277
6.8917686962881834	0.10994400876250406
6.891832842006149	0.10994007248020378
6.891896987724115	0.10993613619790349
6.891961133442081	0.109932678593959
6.8920252791600465	0.1099293946969097
6.892153570595978	0.10992320305598827
6.892217716313944	0.1099204158088768
6.8922818620319095	0.10991762856176533
6.892346007749875	0.10991491921391715
6.892410153467842	0.10991223170644845
6.892474299185809	0.10990954419897975
6.892538444903774	0.10990776881516909
6.89260259062174	0.10990621484344376
6.892666736339706	0.10990466087171848
6.892730882057672	0.10990502784060234
6.892795027775637	0.10990579295907757
6.892859173493603	0.1099065580775528
6.892923319211569	0.10990846331435805
6.89298318084642	0.10991042618451054
6.893043042481271	0.10991238905466305
6.893162765750974	0.10991641404548126
6.893222627385825	0.10991843449984519
6.8932824890206765	0.10992070777220826
6.893342350655528	0.10992320148262683
6.893402212290379	0.10992569519304538
6.89346207392523	0.1099295347823647
6.893521935560082	0.10993593131199857
6.893581797194933	0.10994232784163245
6.893641658829784	0.10994942950910612
6.893701520464635	0.10996036109573892
6.893761382099486	0.10997129268237166
6.893881105369188	0.10999539590412284
6.89394096700404	0.11000864608362983
6.894000828638891	0.1100218962631366
6.894120551908593	0.11004856439162587
6.8941804135434435	0.11006190899540191
6.894240275178295	0.1100765787871971
6.894300136813147	0.11009217941279323
6.894359998447998	0.11010778003838911
6.894419860082849	0.1101258767182902
6.8944797217177	0.11014774823088193
6.894539583352552	0.11016961974347364
6.894599444987403	0.11019382740640868
6.894659306622254	0.11022689399489313
6.894719168257105	0.11025996058337804
6.894838891526808	0.11032812250128443
6.894898753161659	0.11036317938864401
6.8949586147965105	0.11039823627600415
6.895078338066213	0.11046983305050789
6.895138199701064	0.11050570034114808
6.895198061335916	0.11054687774154198
6.895257922970767	0.11059103442445495
6.895317784605618	0.1106351911073673
6.895377646240469	0.11069115081826757
6.895437507875321	0.11076146500850585
6.8954973695101724	0.11083177919874419
6.895557231145023	0.11090959638280616
6.895617092779874	0.11100856247665693
6.895676954414725	0.1111075285705077
6.8957966776844275	0.11131224096975818
6.895856539319279	0.11141752890780485
6.89591640095413	0.11152281684584998
6.896036124223832	0.1117360948259126
6.8960959858586826	0.11184281765410466
6.896155847493534	0.11196499402831414
6.896275570763237	0.112222988421097
6.896335432398088	0.11236740054626478
6.896395294032939	0.1125269574714414
6.896455155667791	0.112686514396618
6.896515017302642	0.11285703051169246
6.896574878937493	0.11305137213250895
6.8966347405723445	0.11324571375332833
6.896754463842047	0.11365044198566365
6.896819341368776	0.1138765154776937
6.8968842188955035	0.11410280282745534
6.89701397394896	0.1145594106291438
6.897273484055873	0.11548751998108624
6.897338361582602	0.11572054740636671
6.897403239109329	0.11595357483164408
6.897532994162786	0.11640211309424545
6.8975978716895145	0.11662132112779473
6.897662749216242	0.11682826075084231
6.89772762674297	0.11700969133354902
6.897792504269699	0.11719112191625822
6.8978573817964275	0.11735190463135597
6.897922259323155	0.1174792793667105
6.897987136849883	0.117606654102065
6.898052014376612	0.11767773787961906
6.89811689190334	0.1176769429345184
6.898181769430068	0.11767614798941772
6.898246646956796	0.11758556922493214
6.898311524483525	0.11740390763116992
6.898376402010253	0.11722224603740763
6.898441279536981	0.11702387770391214
6.898571034590438	0.11660020073629065
6.898830544697351	0.1156440040125491
6.898895422224079	0.11538045536724585
6.898960299750807	0.11511690672194619
6.8990900548042635	0.11458688496332393
6.8993495649111765	0.1135667563006464
6.899414442437905	0.11332144255215044
6.899479319964633	0.11307713096416885
6.899609075018089	0.11260126472666215
6.899673952544818	0.11237117594963059
6.899738830071546	0.11214108717260217
6.899868585125002	0.11172615468434263
6.899933462651731	0.11151960815754078
6.899998340178459	0.11134687890387748
6.900063217705187	0.11117415796628326
6.900128095231915	0.11100418751052822
6.900192972758644	0.11087156441872624
6.900257850285372	0.11073894132692608
6.900387605338828	0.1104806415623384
6.900452482865557	0.11035418863800783
6.900517360392285	0.11023015207828658
6.9005822379190125	0.11011690151169681
6.900647115445741	0.1100036509451055
6.90071199297247	0.10989628662027998
6.900776870499198	0.1098075372271851
6.900841748025925	0.10971878783409023
6.900906625552654	0.10963624878162645
6.900970318987932	0.10956961593655899
6.901034012423209	0.1095029830914925
6.901161399293764	0.10938190959340365
6.9012250927290415	0.10932461583507856
6.901288786164319	0.10926774228621061
6.901416173034874	0.10915588329758533
6.901479866470151	0.10910203037816309
6.901543559905429	0.10905278824903707
6.901670946775983	0.10895613953154235
6.901734640211261	0.10891276114231743
6.901798333646538	0.10886938275309314
6.901925720517093	0.10879206109583546
6.901989413952371	0.10875585474364953
6.9020531073876485	0.10872018846350816
6.902180494258204	0.1086511718723136
6.902244187693481	0.10861698670735095
6.902307881128758	0.10858309686615249
6.902435267999313	0.10851761542061311
6.90249896143459	0.10848688723698853
6.902562654869868	0.10845615905336356
6.9026900417404224	0.10840032383569033
6.902944815481533	0.10829986387382384
6.903008508916811	0.10827609216907924
6.903072202352088	0.10825232046433497
6.903199589222643	0.10820623002913646
6.903454362963752	0.10811490588018065
6.9035180563990295	0.10809365998595091
6.9035817498343075	0.1080724914368333
6.903709136704862	0.10803219694324058
6.903963910445972	0.10795725022072405
6.90402760388125	0.10793897649769725
6.904091297316527	0.10792070277467072
6.904218684187082	0.10788480117540741
6.904473457928193	0.10781789138802018
6.904983005410412	0.10769624502404833
6.905042414762574	0.10768250104554665
6.9051018241147375	0.10766892752866389
6.905220642819064	0.1076419222519189
6.905458280227714	0.10758949571216815
6.905933555045017	0.10748779998592622
6.906884104679623	0.1072984813146493
6.906943514031786	0.10728731687456179
6.907002923383949	0.1072761524344743
6.9071217420882745	0.10725434764595103
6.907359379496926	0.1072108964238186
6.907834654314228	0.10712442421628122
6.908785203948833	0.10696347436586164
6.908849629192873	0.10695290299107892
6.908914054436913	0.10694233161629617
6.909042904924992	0.10692118886673088
6.9093006059011515	0.10687961204553947
6.90981600785347	0.10679755358055322
6.910846811758107	0.1066352371562969
6.9129084195673824	0.10632090037520789
6.916757453866595	0.10576997185186825
6.920530706312958	0.10525325352894212
6.92462497583945	0.10470766279534025
6.9284450640466035	0.10420814492610171
6.932586169333886	0.10367117643324485
6.936453093301831	0.10316976046069368
6.940244235416928	0.1026985303622292
6.944356394612153	0.10219399029563526
6.9481943724880395	0.10172309081894806
6.952353367444055	0.10122883907794972
6.956436580547222	0.10075374301954355
6.960245612331051	0.10031054891208005
6.964375661195009	0.09983599511731743
6.96823152873963	0.0993975307438332
6.972011614431402	0.0989676963889091
6.976112717203303	0.09851323881256539
6.979939638655865	0.09809570333490095
6.984087577188556	0.09764310220845997
6.9881597338683985	0.09721021160587469
6.991957709228903	0.09681557848251697
6.996076701669537	0.09638771266674022
6.9999215127908325	0.09600002317813398
7.004087340992257	0.09558856435473533
7.008177387340832	0.09518459360608654
7.01199325237007	0.09482273712209881
7.016130134479437	0.09443432960195768
7.019992835269466	0.09407166467817225
7.023779754206647	0.0937281432350264
7.027887690223956	0.09336190189442878
7.031721444921927	0.0930201050762235
7.035876216700027	0.09266447239152094
7.039955206625278	0.09232005451277181
7.043760015231191	0.09199878769595946
7.047885840917234	0.09166202519085204
7.051737485283938	0.09135351060175316
7.055513347797794	0.09105106609726403
7.059610227391778	0.09073114834605457
7.063432925666424	0.09043943387676856
7.0675766410211995	0.09012302693667712
7.071644574523126	0.08982059507224832
7.075438326705715	0.08954074383135792
7.079553095968433	0.08923837811233995
7.083393683911813	0.08896297689238009
7.087555288935321	0.08867028726357903
7.091641112105981	0.0883826797280175
7.095452753957303	0.08812110157801974
7.099585412888754	0.0878405484455764
7.103443890500866	0.08757894744256553
7.107226586260131	0.08733042250705142
7.1113302990995235	0.0870625872768133
7.115159830619579	0.08681260996497935
7.119310379219763	0.08654782266676787
7.123385145967098	0.08629056186593823
7.1271857313950955	0.08605074100024694
7.131307333903222	0.08579825918109034
7.13515475509201	0.08556412258073308
7.1389263944279495	0.08533479499310838
7.143019050844018	0.08509175199503685
7.146837525940748	0.08486795142558902
7.150977018117608	0.08462547781299376
7.154842328975129	0.08441249338995285
7.1586318579798025	0.08420915526126317
7.162742404064604	0.08398866401909148
7.1665787688300675	0.08378904357764862
7.17073615067566	0.08357382876336743
7.174817750668404	0.0833623294883989
7.17862516934181	0.08317035691461637
7.182753605095345	0.08296359212784538
7.186607859529542	0.08277022533650646
7.19038633211089	0.08258572992083857
7.194485821772367	0.08238632610978609
7.198311130114506	0.0822000500867225
7.202457455536774	0.08200382625267166
7.206527999106194	0.08181400567660871
7.2103243613562755	0.081636993924154
7.214441740686485	0.08144774472607376
7.218284938697358	0.08127417002772906
7.222449153788359	0.08108809768986444
7.226537587026511	0.08090855628276497
7.230351838945326	0.08074328779797238
7.23448710794427	0.08056590720570271
7.2383481956238755	0.08040200976308946
7.242133501450632	0.0802444617748193
7.2462398243575175	0.08007496304954376
7.250071965945065	0.07991928761789946
7.254225124612742	0.07975203510847828
7.25830250142757	0.07958929257356734
7.262105696923061	0.07944080378944576
7.266229909498679	0.079282959812358
7.27007994075496	0.07913689849578923
7.273854190158392	0.07899526400626622
7.277949456641953	0.07884440234617206
7.281770541806177	0.07870610266224483
7.285912644050529	0.07856025471078108
7.289780564975543	0.07842658889062361
7.293572704047708	0.07829712987101614
7.297685860200002	0.07816038475083302
7.301524835032959	0.07803514680147142
7.305684826946044	0.07790114487291742
7.309769037006281	0.07777206044884487
7.31357906574718	0.07765242216615757
7.317710111568207	0.07752525103230082
7.321566976069897	0.07741018027097084
7.325348058718737	0.07729823190515486
7.329450158447707	0.07717945243200842
7.333278076857339	0.07707166118266337
7.3374270123471	0.07695878983266174
7.341500165984012	0.07685236505523886
7.345299138301586	0.0767562827773103
7.349419127699289	0.07665687047661453
7.353264935777654	0.07656604932951297
7.35703496200317	0.07648016541556929
7.361126005308815	0.07639245528389187
7.364942867295122	0.07631267254338674
7.369080746361558	0.07623067179885774
7.372944444108656	0.07616041392493135
7.3730036302945035	0.07615937553102294
7.373062816480351	0.07615833713711455
7.373181188852047	0.07615626034929772
7.373417933595437	0.07615210908431737
7.373891423082219	0.0761438090019336
7.374838402055781	0.07612721190388307
7.3748975882416286	0.07612617566222904
7.374956774427476	0.076125139420575
7.375075146799172	0.07612306693726695
7.375311891542562	0.07611892197065076
7.375785381029344	0.07611063203741847
7.376732360002905	0.0760940521709539
7.37679656208063	0.07609292811022483
7.376860764158355	0.07609180404949574
7.376989168313804	0.07608955592803764
7.377245976624703	0.0760850596851214
7.3777595932465	0.07607650711230013
7.3778237953242245	0.07607552467530154
7.377887997401949	0.076074542238303
7.378016401557399	0.07607257770867246
7.378273209868297	0.07606864925030321
7.378786826490094	0.07606079438589271
7.3808412929772835	0.07602940315008273
7.380901210971894	0.07602848910785089
7.380961128966503	0.07602757506561907
7.381080964955723	0.07602574698115545
7.381320636934164	0.07602209081222812
7.381799980891044	0.07601477847437355
7.382758668804804	0.07600015379866436
7.382818586799415	0.07599923975643251
7.382878504794024	0.07599832571420068
7.382998340783244	0.07599649762973705
7.383238012761685	0.07599284146080976
7.383717356718565	0.07598552912295514
7.383777274713175	0.07598461520183408
7.383837192707785	0.07598370218426212
7.383957028697004	0.07598187614911815
7.384196700675444	0.07597822451491426
7.3842566186700545	0.07597731173024896
7.384316536664664	0.07597639894558367
7.384436372653884	0.07597457337625309
7.384676044632324	0.07597092253929535
7.384740978518812	0.07596993349427844
7.384805912405298	0.0759689444492615
7.384870846291785	0.07596807115253425
7.384935780178273	0.07596724958273973
7.385000714064759	0.07596642801294523
7.385065647951246	0.07596560644315073
7.38519551572422	0.07596396330356174
7.385714986816117	0.07595739272017085
7.386753928999909	0.07594425283565483
7.386818862886396	0.07594343159287258
7.386883796772883	0.07594261046483397
7.387013664545857	0.07594096976556042
7.387273400091805	0.07593768836701328
7.387792871183701	0.07593112556991904
7.388831813367494	0.0759179999757305
7.38889556316253	0.07591719458544768
7.388959312957566	0.07591638919516484
7.389086812547639	0.07591477841459919
7.389341811727784	0.07591155685346788
7.389405561522819	0.07591075146318507
7.389469311317856	0.07590994607290222
7.389596810907928	0.07590833529233655
7.389660560702965	0.07590752990205374
7.389724310498002	0.0759067245117709
7.389851810088074	0.07590511373120525
7.389915559883111	0.07590430834092242
7.3899793096781465	0.07590350295063959
7.390043059473183	0.07590290606535452
7.39010680926822	0.07590231388553012
7.390170559063256	0.07590172171567905
7.390234308858292	0.07590112960957533
7.390361808448365	0.07589994543756645
7.3904255582434	0.07589935346882783
7.390489308038437	0.07589876150008919
7.3906168076285095	0.07589757756261191
7.390871806808654	0.07589521018191024
7.39093555660369	0.07589461840273301
7.390999306398727	0.0758940266235558
7.391126805988799	0.07589284306520132
7.391381805168944	0.07589047594849238
7.3918918035292345	0.07588574289645623
7.392911800249815	0.07587627715823188
7.392971265961736	0.0758757255193561
7.393030731673658	0.07587517388048032
7.3931496630975015	0.07587407069457036
7.3933875259451876	0.07587186441868403
7.3938632516405605	0.07586745231397507
7.394814703031306	0.07585863255589859
7.396717605812797	0.0758410106697736
7.396782087416595	0.07584041447009317
7.3968465690203935	0.07583981827041275
7.396975532227991	0.07583862587105188
7.397233458643186	0.07583624112353272
7.397749311473575	0.0758314780962905
7.398781017134352	0.07582195337713532
7.398845498738151	0.07582135884426273
7.39890998034195	0.07582076431139019
7.399038943549547	0.07581957524564506
7.399296869964742	0.0758171971141548
7.39981272279513	0.0758124408511743
7.399877204398928	0.07581184631830173
7.399941686002727	0.07581125178542918
7.400070649210324	0.07581007426754573
7.400328575625519	0.07580773829503439
7.400844428455908	0.07580306635001167
7.400904625976592	0.07580252115671125
7.400964823497276	0.07580197596341082
7.401085218538644	0.07580088557680995
7.401145416059329	0.0758003403835095
7.401205613580013	0.07579979519020907
7.40132600862138	0.07579870480360819
7.401386206142064	0.07579815961030777
7.401446403662748	0.07579761441700734
7.401506601183431	0.07579706922370692
7.401566798704116	0.07579652403040647
7.401626996224801	0.0757961460316123
7.4016871937454844	0.07579580911121625
7.401747391266168	0.0757954721908202
7.401807588786852	0.0757951352859452
7.401867786307536	0.07579479838377859
7.4019279838282195	0.07579446148161197
7.402048378869588	0.07579378771825024
7.402289168952324	0.07579244019583571
7.402770749117796	0.07578974615330523
7.402830946638479	0.07578940939802961
7.402891144159163	0.075789072642754
7.403011539200532	0.07578839914294759
7.4032523292832675	0.07578705234564996
7.403733909448739	0.07578435875105465
7.404697069779682	0.07577897171671924
7.404756083208916	0.07577864167344196
7.404815096638149	0.07577831163016466
7.404933123496615	0.07577765154361006
7.405169177213548	0.07577633137050087
7.405641284647413	0.07577369102428247
7.4065854995151446	0.07576841033184566
7.408473929250607	0.07575787212419058
7.408537958571717	0.07575751525506573
7.408601987892828	0.07575715838594085
7.408730046535048	0.07575644464769113
7.408986163819488	0.07575501717119171
7.40949839838837	0.0757521622181928
7.410522867526134	0.07574645231219503
7.410586896847244	0.07574609544307016
7.410650926168355	0.07574573857394529
7.410778984810575	0.07574502483569559
7.411035102095015	0.07574359735919613
7.411547336663897	0.07574074240619724
7.411611365985007	0.07574038553707238
7.411675395306117	0.07574002866794752
7.411803453948338	0.0757393149296978
7.4120595712327795	0.07573788745319833
7.4121236005538895	0.0757375305840735
7.412187629875	0.07573717371494863
7.41231568851722	0.07573645997669891
7.412571805801661	0.07573503250019946
7.412631551039656	0.07573469950852585
7.412691296277652	0.07573436651685221
7.412751041515647	0.07573403352517857
7.412810786753642	0.07573370053350494
7.412870531991638	0.0757333675418313
7.412930277229633	0.07573303455015767
7.412990022467628	0.07573283904120097
7.413049767705624	0.07573270691365916
7.41310951294362	0.07573257478611731
7.4131692581816155	0.07573244265823954
7.413288748657607	0.07573217840169136
7.413527729609589	0.07573164990415115
7.413587474847585	0.07573151778068873
7.41364722008558	0.07573138565722629
7.413766710561571	0.07573112144020232
7.4140056915135535	0.07573059309937757
7.414483653417518	0.07572953641772803
7.416395501033376	0.07572532037085795
7.4205402133452205	0.07571621840542006
7.420603790383643	0.07571607891923672
7.420667367422064	0.0757159394783823
7.420794521498907	0.07571566111962842
7.4210488296525945	0.0757151044021206
7.421557445959969	0.07571399096710502
7.422574678574718	0.07571176749601385
7.4226382556131405	0.07571162889298841
7.422701832651562	0.07571149028996295
7.422828986728405	0.07571121308391206
7.423083294882092	0.07571065867181027
7.423591911189467	0.07570954984760671
7.4236554882278885	0.07570941124458128
7.423719065266311	0.07570927264155583
7.4238462193431545	0.07570899543550492
7.424100527496842	0.07570844102340313
7.424609143804216	0.07570733219919958
7.424668436759523	0.07570720293581776
7.42472772971483	0.07570707367243593
7.4248463156254445	0.07570681514567223
7.424905608580752	0.07570668588229042
7.424964901536059	0.0757065566189086
7.425083487446673	0.07570629809214494
7.4251427804019805	0.07570616882876308
7.425202073357287	0.07570603956538127
7.425261366312594	0.07570591030199944
7.425320659267902	0.07570592355869048
7.425379952223209	0.0757060203752148
7.4254392451785165	0.07570611719173913
7.42555783108913	0.07570631088198806
7.425617124044438	0.07570640773433017
7.425676416999744	0.07570650460111253
7.425795002910359	0.07570669835704305
7.426032174731588	0.07570708586960348
7.426506518374045	0.07570786090458882
7.428403892943874	0.0757109612241024
7.432519659163661	0.07571768514452948
7.432579683927731	0.07571778366222597
7.4326397086918	0.07571788217992244
7.432759758219939	0.07571807921531541
7.432999857276217	0.07571847328610133
7.433480055388773	0.07571926142767317
7.434440451613885	0.07572083939544243
7.434500476377956	0.07572093810616015
7.434560501142025	0.07572103681687788
7.434680550670164	0.0757212342383133
7.4349206497264415	0.07572162908118417
7.435400847838998	0.07572241876692587
7.435460872603068	0.07572251747764362
7.435520897367137	0.07572261618836132
7.435640946895276	0.07572281360979674
7.435881045951554	0.0757232084526676
7.43636124406411	0.07572399813840933
7.436426284720056	0.07572410509776066
7.436491325376004	0.07572421205711201
7.436621406687896	0.07572442597581468
7.436686447343843	0.07572453293516603
7.436751487999789	0.07572463989451737
7.4368165286557355	0.07572483169448067
7.436881569311682	0.07572518734360882
7.436946609967628	0.07572554299273695
7.437011650623575	0.07572589869482742
7.437141731935468	0.07572661030074816
7.437401894559255	0.0757280338295314
7.438442545054399	0.07573372948464738
7.440523846044688	0.0757451265049174
7.444610666172418	0.07576752705430871
7.444670238653799	0.07576785390735553
7.44472981113518	0.07576818076040236
7.4448489560979425	0.07576883446649597
7.4450872460234665	0.07577014187868329
7.445563825874515	0.07577275670305782
7.446516985576613	0.07577798635180691
7.446576558057995	0.07577831320485373
7.446636130539376	0.07577864005790057
7.446755275502138	0.0757792937639942
7.446993565427662	0.07578060117618146
7.447470145278711	0.07578321600055603
7.448423304980809	0.07578844564930513
7.448487893354066	0.07578880002276918
7.448552481727325	0.07578915439623321
7.448681658473841	0.07578986314316129
7.448940011966874	0.07579128063701744
7.449004600340132	0.0757916350104815
7.44906918871339	0.07579198938394555
7.449133777086649	0.07579234375740956
7.449198365459907	0.07579269813087362
7.4492629538331645	0.07579305250433767
7.449327542206422	0.07579368870461982
7.449456718952939	0.0757950203056235
7.449521307326197	0.07579568611923508
7.449585895699455	0.07579635193365179
7.44971507244597	0.07579768358759682
7.449973425939003	0.07580034694783093
7.450490132925069	0.07580567371019557
7.4525569608693285	0.07582698170949588
7.456416435438511	0.07586678160748396
7.456475555637203	0.07586739149407093
7.456534675835896	0.07586800138065794
7.456652916233281	0.07586922115383188
7.4568893970280525	0.07587166070017981
7.457362358617594	0.07587653979287567
7.458308281796677	0.07588629797826736
7.458367401995369	0.07588690786485436
7.458426522194062	0.07588751775144134
7.458544762591448	0.07588873752461528
7.458781243386219	0.07589117707096321
7.45925420497576	0.07589605616365905
7.4602001281548445	0.07590581434905078
7.460264264245414	0.07590647597980042
7.4603284003359835	0.07590713761055005
7.4604566725171235	0.07590846087204932
7.460713216879402	0.07591110739504789
7.460777352969972	0.07591176902579752
7.460841489060542	0.07591243065654715
7.460969761241681	0.07591375391804643
7.46122630560396	0.075916400441045
7.46129044169453	0.07591706207179465
7.4613545777851	0.07591772370254428
7.46141871387567	0.07591838533329393
7.461482849966239	0.07591904696404357
7.461546986056808	0.07591987678894037
7.461611122147378	0.0759208905113016
7.461739394328518	0.07592291795602403
7.462252483053076	0.07593102773491377
7.464304837951307	0.07596346685047264
7.468135366428431	0.07602401142589099
7.468200234327763	0.07602503671507672
7.468265102227095	0.0760260620042625
7.468394838025759	0.076028112582634
7.468654309623087	0.07603221373937705
7.469173252817744	0.07604041605286313
7.470211139207057	0.07605682067983528
7.470276007106389	0.07605784596902106
7.470340875005721	0.07605887125820682
7.4704706108043855	0.07606092183657832
7.4707300824017135	0.07606502299332134
7.471249025596371	0.07607322530680745
7.472286911985684	0.07608962993377959
7.472350595793565	0.0760906365074501
7.4724142796014466	0.07609164308112058
7.472541647217209	0.07609365622846162
7.472796382448735	0.07609768252314364
7.473305852911785	0.07610766829546237
7.474324793837885	0.07612916513176023
7.476362675690088	0.07617215880435596
7.480164258075154	0.07625236168178615
7.48428685754035	0.07633933713203535
7.488135275686208	0.07643585090561625
7.491907911979217	0.07653602962765274
7.496001565352355	0.07664473087238387
7.4998210374061545	0.07675965042514554
7.503961526540083	0.07688932060215554
7.507827834354674	0.07701034085900471
7.511618360316416	0.07713794089323615
7.515729903358287	0.07728016155754767
7.51956726508082	0.07741488690614542
7.523725643883481	0.07757395279474393
7.527808240833294	0.07773632183693603
7.531616656463769	0.07788996310188868
7.535746089174373	0.07806976003707956
7.53960134056564	0.07824249868686273
7.543380810104058	0.07841443722927553
7.547481296722604	0.078617938873069
7.551307602021812	0.07881757449678362
7.5554549244011495	0.07903822275371367
7.559526464927638	0.0792711571112891
7.563323824134788	0.0794993182386103
7.567442200422068	0.0797493697695922
7.571286395390009	0.07999768279239629
7.5754516074380795	0.08027496952212465
7.57551550478488	0.08027929513987202
7.57557940213168	0.0802836207576194
7.575707196825281	0.08029227199311413
7.575962786212482	0.08030968591642795
7.576473964986885	0.08034455075946109
7.577496322535691	0.08041419375037137
7.577560219882491	0.0804185977804168
7.577624117229291	0.08042299628746001
7.577751911922892	0.0804317829073372
7.578007501310093	0.08044931372637353
7.578518680084496	0.08048424484284837
7.5785825774312965	0.08048856554636283
7.578646474778097	0.08049288624987729
7.5787742694716975	0.08050150623326843
7.579029858858899	0.08051846773139339
7.579093756205699	0.08052251816714143
7.5791576535525	0.08052643919946637
7.5792854482461	0.08053402606241357
7.579541037633301	0.08054773019984514
7.579600650896987	0.08055092030692441
7.5796602641606725	0.08055394705174804
7.579779490688043	0.08055943967496798
7.579839103951729	0.08056210608626357
7.579898717215415	0.08056423716244318
7.579958330479101	0.08056636823862282
7.580017943742787	0.08056849931480244
7.580077557006472	0.08056989268720811
7.580137170270158	0.08057119640398067
7.580196783533843	0.08057250012075319
7.580256396797529	0.08057343869311319
7.580316010061216	0.08057418357525009
7.580375623324901	0.08057492845738698
7.5804352365885865	0.08057530130468828
7.580494849852272	0.08057515008495854
7.580554463115957	0.08057499886522876
7.580614076379643	0.08057405347574492
7.580673689643328	0.08057187979443842
7.5807333029070145	0.0805697061131319
7.580792916170701	0.08056735726761945
7.580852529434386	0.08056471039898325
7.580912142698072	0.08056206353034705
7.580971755961757	0.08055901799136114
7.5810313692254425	0.08055522447702622
7.581090982489128	0.0805514309626913
7.5812102090165	0.08054419180730787
7.581269822280186	0.08054066080149051
7.581329435543871	0.08053727595999173
7.581389048807557	0.08053422783368379
7.581448662071242	0.08053117970737582
7.581508275334928	0.08052834302773626
7.581567888598613	0.08052604953520302
7.5816275018622985	0.0805237560426698
7.581687115125985	0.08052201180698382
7.581746728389671	0.0805218496762325
7.5818063416533565	0.08052168754548117
7.581865954917042	0.08052184560066022
7.581925568180727	0.08052304476479129
7.581985181444413	0.08052424392892235
7.582044794708099	0.08052567765010941
7.582104407971785	0.08052797951481751
7.582164021235471	0.08053028137952557
7.582223634499156	0.08053264944563163
7.582283247762842	0.0805352993430089
7.582342861026527	0.08053794924038622
7.582402474290213	0.08054072385281423
7.5824620875539	0.08054411733823155
7.582521700817585	0.0805475108236488
7.582640927344956	0.0805545430047599
7.582879380399699	0.08056978514463074
7.583356286509185	0.08060299044589599
7.583420915664748	0.08060758374655229
7.58348554482031	0.08061217775209922
7.583614803131436	0.08062137195629382
7.583873319753686	0.0806399148264417
7.584390352998188	0.08067720984152825
7.585424419487191	0.08075188175392357
7.587492552465197	0.08090545252318697
7.5913546371018725	0.08119663807459113
7.595140939885699	0.08147260252567737
7.599248259749654	0.08177010119041843
7.603081398294271	0.08204828119343777
7.607235553919017	0.08232839879491363
7.611313927690913	0.08260139495447034
7.615118120143473	0.08287061050415426
7.619243329676161	0.0831656596531135
7.623094357889511	0.08346207859665805
7.626869604250013	0.08378280483028142
7.630965867690643	0.08413380448033528
7.634787949811935	0.08445016814620308
7.638931049013356	0.0847892324210305
7.642998366361929	0.08510949738997174
7.646791502391164	0.08537982030356142
7.6509056555005275	0.08565381803605678
7.654745627290553	0.0859086468141265
7.658906616160707	0.08620814899378755
7.662991823178013	0.08655448643474899
7.666802848875981	0.08692664629020534
7.670934891654078	0.08735864239179215
7.670995170739371	0.08736506426608726
7.671055449824664	0.0873714861403824
7.67117600799525	0.08738432988897263
7.671417124336422	0.08740961999267768
7.671899357018767	0.0874601036817222
7.672863822383457	0.08756061309819979
7.674792753112836	0.08774860097095323
7.6748518481066785	0.08775410156972027
7.674910943100521	0.08775960216848731
7.675029133088206	0.0877706033660214
7.675265513063575	0.08779260576108958
7.675738273014314	0.08783661055122591
7.676683792915791	0.08791864929953894
7.676742887909633	0.08792352952271708
7.676801982903475	0.08792840974589526
7.67692017289116	0.08793817019225167
7.6771565528665295	0.08795769108496448
7.677629312817269	0.08799450810365936
7.678574832718747	0.08806052288324534
7.678638943604466	0.08806485226494021
7.678703054490185	0.08806913975449518
7.678831276261624	0.08807687055082652
7.679087719804501	0.08809196979589845
7.679600606890256	0.08811989100952292
7.679664717775975	0.08812309552345104
7.679728828661695	0.08812630003737915
7.679857050433133	0.08813248562902064
7.680113493976011	0.08814460330645131
7.680626381061765	0.08816626662146353
7.680690491947485	0.08816875265435709
7.680754602833204	0.0881712386872507
7.680882824604643	0.08817616476086636
7.68113926814752	0.0881857101157123
7.6812033790332395	0.08818809628487126
7.681267489918959	0.08819045187832057
7.6813957116903975	0.08819514124155042
7.681652155233275	0.08820323304363296
7.681716266118994	0.0882050032030095
7.6817803770047135	0.08820667940541647
7.681908598776152	0.08820980219039919
7.6821650423190295	0.0882158273106747
7.682229153204749	0.08821732812769421
7.682293264090468	0.08821882598009909
7.682421485861907	0.08822168958787119
7.682677929404785	0.08822699218004929
7.6827377562073895	0.08822809845747363
7.682797583009995	0.08822920473489802
7.682857409812599	0.0882302072643188
7.682917236615204	0.0882310911765882
7.682977063417809	0.0882319750888576
7.683036890220413	0.08823273897949004
7.683096717023018	0.08823336396063444
7.683156543825623	0.08823398894177881
7.6832163706282275	0.08823457838970121
7.683276197430832	0.08823512620667483
7.683395851036042	0.0882361942326918
7.68363515824646	0.08823806712404136
7.6836949850490655	0.08823850166791655
7.68375481185167	0.08823888976901578
7.68387446545688	0.08823955307214054
7.683934292259484	0.08823984606759401
7.683994119062088	0.08824009149747963
7.684113772667298	0.08824054484172818
7.6841735994699025	0.08824070602298334
7.684233426272508	0.08824086720423853
7.684293253075112	0.08824096324638454
7.684353079877717	0.08824097713962588
7.684412906680322	0.08824099103286724
7.684472733482926	0.08824091704337804
7.684532560285531	0.08824073084754334
7.684592387088136	0.08824054465170866
7.6846522138907405	0.08824035284364698
7.684712040693345	0.08824015378102573
7.68477186749595	0.08823995471840448
7.684831694298555	0.08823971343227727
7.684891521101159	0.08823941688746713
7.684951347903764	0.088239120342657
7.685011174706369	0.08823878461367268
7.685071001508973	0.08823839696450184
7.6851308283115785	0.08823800931533098
7.685190655114183	0.08823758287380336
7.685250481916787	0.08823710438951227
7.685310308719393	0.08823662590522117
7.685370135521997	0.08823614246017307
7.685429962324601	0.08823565227666658
7.685489789127207	0.0882351620931601
7.685549615929811	0.08823460577466806
7.6856094427324155	0.08823395849575069
7.685669269535021	0.08823331121683335
7.685729096337625	0.08823263493346399
7.68578892314023	0.08823191825718162
7.685848749942835	0.08823120158089921
7.685908576745439	0.0882304524703649
7.685968403548044	0.08822965762207945
7.686028230350649	0.08822886277379396
7.6860880571532535	0.08822801472213271
7.686147883955858	0.08822709069872635
7.686267537561068	0.08822523690700163
7.686506844771486	0.08822140861660643
7.6865716874659675	0.08822033330688361
7.68663653016045	0.08821923264478497
7.686766215549413	0.08821698568502617
7.686831058243895	0.08821581545036497
7.686895900938376	0.08821463009029759
7.68702558632734	0.08821211407426262
7.687090429021822	0.08821078118023483
7.687155271716303	0.08820942514615072
7.687284957105266	0.08820654318772957
7.6873497997997475	0.08820503202392216
7.68741464249423	0.08820343274012739
7.687544327883193	0.08820020810318943
7.687609170577675	0.08819854962377147
7.687674013272157	0.0881968911443535
7.687803698661121	0.08819349059200247
7.687868541355602	0.0881917739579327
7.687933384050083	0.08819005732386294
7.688063069439047	0.08818662405572339
7.688127912133529	0.08818478400494867
7.688192754828011	0.0881827813648089
7.688322440216973	0.08817877608452929
7.688581810994901	0.08817076552397006
7.688646653689382	0.08816876288383026
7.688711496383864	0.08816676024369041
7.688841181772828	0.08816275496341079
7.689100552550754	0.088153801510557
7.689619294106608	0.08813497453277643
7.690656777218316	0.08809414721333869
7.690720435821348	0.08809136682426348
7.690784094424378	0.08808858643518837
7.69091141163044	0.08808292024184598
7.691166046042564	0.08807148437769977
7.691675314866812	0.08804759659617192
7.692693852515307	0.08799585443743627
7.692757511118337	0.0879925137155709
7.692821169721368	0.0879891729937056
7.69294848692743	0.08798249154997488
7.693203121339554	0.08796912866251352
7.693712390163801	0.08794161649047699
7.694730927812297	0.08787906833580754
7.694790302332214	0.08787528750180974
7.6948496768521295	0.087871506667812
7.694968425891963	0.08786394499981644
7.695205923971628	0.0878481632880642
7.6956809201309575	0.08781466161587842
7.696630912449619	0.08774765827150673
7.698530897086941	0.08759884276572574
7.702651883441713	0.08725315362080777
7.702711989770391	0.08724807640397925
7.7027720960990695	0.08724299918715067
7.702892308756427	0.08723289143561809
7.703132734071142	0.08721281528509654
7.703613584700571	0.08717321570293987
7.7045752859594305	0.08709595498967881
7.706498688477147	0.0869473309031627
7.706557610714375	0.0869429699897068
7.706616532951603	0.08693860907625091
7.706734377426059	0.08693008591605635
7.7069700663749705	0.08691331791567845
7.707441444272794	0.08687979895927017
7.70838420006844	0.08681534603733232
7.708443122305667	0.08681147413140573
7.708502044542895	0.0868076022254791
7.708619889017351	0.08679985841362584
7.708855577966263	0.08678437078991931
7.709326955864086	0.08675385821240446
7.710269711659732	0.08669606230899653
7.710333649788837	0.08669219684758551
7.710397587917942	0.0866883313861745
7.710525464176152	0.08668063426806555
7.710781216692571	0.08666546907754269
7.71129272172541	0.08663607380124476
7.712315731791089	0.0865804491051268
7.712379669920194	0.08657711106567191
7.712443608049298	0.08657379620055568
7.712571484307508	0.08656716640791831
7.712827236823928	0.08655396138685519
7.713338741856768	0.08652832839538746
7.714361751922446	0.08647932078623576
7.714421405968436	0.08647657780209676
7.7144810600144265	0.08647383481795777
7.7146003681064075	0.08646841733760753
7.714838984290369	0.08645762979207752
7.715316216658291	0.08643722782992734
7.715375870704281	0.0864347721541494
7.715435524750271	0.08643234108484181
7.715554832842252	0.08642752747336595
7.715793449026213	0.08641790090760292
7.716270681394135	0.08639901505650245
7.716330335440125	0.08639675111624821
7.716389989486116	0.08639452265808524
7.716509297578096	0.08639008285743816
7.716747913762056	0.08638132902397842
7.717225146129978	0.08636418323635003
7.717284800175968	0.08636213330694553
7.7173444542219585	0.08636008337754103
7.7174637623139395	0.08635612523615695
7.717702378497901	0.08634838457745062
7.718179610865823	0.08633349209208477
7.71824428080369	0.08633151574585518
7.718308950741557	0.08632957562592225
7.718438290617292	0.08632571941254572
7.718696970368761	0.08631867166588666
7.718761640306628	0.08631694092039037
7.718826310244495	0.08631521370495396
7.71895565012023	0.08631176603402115
7.719214329871699	0.08630528387944636
7.719278999809566	0.08630372740809245
7.719343669747433	0.08630218281015731
7.719473009623168	0.08629916905109852
7.719731689374637	0.08629360588753658
7.719796359312504	0.08629231891510175
7.719861029250372	0.08629103194266693
7.719990369126107	0.08628851638881965
7.720249048877576	0.08628358974615116
7.720313718815444	0.08628247457170547
7.720378388753311	0.08628135939725985
7.720507728629045	0.08627912904836853
7.720572398566912	0.08627801387392287
7.72063706850478	0.08627696922494353
7.7207664083805145	0.08627490818961685
7.720831078318382	0.08627397323801493
7.720895748256249	0.08627303828641303
7.720960418194116	0.08627217128513495
7.7210250881319835	0.08627139617499416
7.721089758069851	0.0862706210648534
7.7211544280077185	0.08626993070241513
7.7212190979455855	0.08626928246674823
7.7212837678834525	0.08626863423108126
7.7213484378213195	0.08626805083808463
7.7214131077591865	0.08626747379401419
7.721477777697054	0.08626690823905035
7.7215424476349215	0.08626640595814009
7.721607117572789	0.08626590367722983
7.721671787510656	0.08626546127181452
7.721736457448523	0.08626510999047911
7.7218011273863905	0.0862647587091437
7.7218657973242575	0.08626440742780828
7.7219304672621245	0.08626405614647287
7.7219951371999915	0.08626370486513747
7.722059807137859	0.08626342630987036
7.722124477075727	0.08626315746233916
7.722189147013594	0.08626289340059896
7.722253816951461	0.08626266281179172
7.722318486889328	0.08626243222298452
7.7223788727440805	0.0862622507626228
7.7224392585988335	0.08626214022387736
7.722560030308339	0.08626191914638656
7.722620416163091	0.08626180860764114
7.722680802017844	0.08626169806889572
7.722741187872597	0.08626164355547605
7.722801573727349	0.08626166717721154
7.722861959582101	0.086261690798947
7.722922345436854	0.08626173764131882
7.722982731291607	0.0862618112162975
7.723043117146359	0.0862618847912762
7.723103503001112	0.08626204142509337
7.723163888855865	0.08626227719410522
7.72328466056537	0.08626274873212891
7.723345046420123	0.08626298450114074
7.723405432274875	0.08626322027015258
7.723526203984381	0.08626388789769879
7.723586589839133	0.08626424571982412
7.723646975693886	0.08626465927117428
7.723767747403391	0.08626565047427444
7.723828133258143	0.08626618626261678
7.723888519112896	0.08626688044374883
7.724009290822401	0.08626826880601293
7.724250834241412	0.08627119606592439
7.724311220096164	0.08627207885226723
7.724371605950917	0.08627296163861009
7.724492377660422	0.08627491729262758
7.724733921079433	0.08627923507135837
7.724794306934186	0.08628036655232774
7.724854692788938	0.08628149803329713
7.724975464498444	0.08628376099523585
7.725217007917454	0.086289068545776
7.725277393772206	0.08629053309078165
7.725337779626959	0.08629199763578731
7.725458551336464	0.08629529201332373
7.725700094755474	0.08630207177017718
7.7257604806102265	0.08630379471948436
7.7258208664649795	0.08630564418122191
7.7259416381744845	0.08630934310469701
7.726183181593496	0.08631747084624747
7.726242383356798	0.08631976214837919
7.726301585120099	0.08632205345051087
7.726419988646702	0.08632663605477423
7.72665679569991	0.08633654361693427
7.726715997463211	0.08633916335359733
7.7267751992265135	0.08634207734769331
7.726893602753117	0.08634790881480932
7.727130409806325	0.08636021770392045
7.727189611569626	0.08636330671012994
7.7272488133329285	0.08636639571633944
7.727367216859532	0.08637278820970222
7.72760402391274	0.08638642555456535
7.728077638019155	0.08641674439513918
7.728136839782456	0.08642080141164407
7.7281960415457585	0.08642485842814904
7.728314445072362	0.08643313100355501
7.72855125212557	0.0864507787022984
7.728610453888871	0.08645544836432838
7.7286696556521735	0.08646011802635842
7.728788059178777	0.0864694573504184
7.729024866231985	0.086490126308989
7.729084067995286	0.08649564930806215
7.7291432697585885	0.086501223292271
7.729261673285192	0.08651259310507779
7.7294984803384	0.0865365504805876
7.729972094444815	0.08658953995750072
7.730036312099994	0.0865976273178326
7.730100529755172	0.08660601039645288
7.73022896506553	0.0866227765536936
7.730485835686245	0.08665661746347304
7.730550053341425	0.08666520781575632
7.730614270996603	0.08667390573186483
7.730742706306961	0.08669153669532607
7.730999576927676	0.08672901320080538
7.731063794582855	0.08673846748922857
7.731128012238034	0.08674792177765163
7.731256447548391	0.08676816561539206
7.731513318169107	0.08681202530169219
7.732027059410538	0.08690721072997513
7.732091277065717	0.08691983101308401
7.732155494720896	0.08693249612043932
7.7322839300312545	0.08695796688682289
7.73254080065197	0.08701629254292473
7.7330545418934005	0.08714596898319146
7.73311875954858	0.08716326959987006
7.733182977203758	0.0871810184476001
7.733311412514116	0.08721651616098833
7.733568283134831	0.08728810974066142
7.734082024376262	0.08745114578741729
7.734141957948326	0.08747161543915054
7.7342018915203905	0.08749208509088377
7.734321758664519	0.08753496508958593
7.734561492952776	0.08762478251720628
7.734621426524839	0.08764744155577628
7.7346813600969035	0.08767113522633169
7.734801227241032	0.08771979018306059
7.73504096152929	0.0878175348003351
7.735100895101354	0.08784407971903116
7.735160828673418	0.08787062463772721
7.735280695817546	0.0879257443338839
7.735520430105803	0.08804169396309287
7.735999898682317	0.08828165732211395
7.73605983225438	0.08831402799099654
7.7361197658264444	0.08834639865987964
7.736239632970573	0.08841245877447673
7.736479367258831	0.0885462147488465
7.736958835835344	0.08882735220661342
7.7379177729883715	0.0894081529292117
7.737982722452313	0.08944813955374756
7.738047671916254	0.08948746231454223
7.738177570844137	0.08956610783613161
7.738437368699901	0.08972339887930982
7.738502318163842	0.08976272164010453
7.738567267627783	0.08980204440089866
7.738697166555665	0.08988058494763354
7.738956964411431	0.09003087023934547
7.739021913875372	0.09006776337763144
7.739086863339313	0.09010367878289402
7.739216762267196	0.09017367066519043
7.739281711731137	0.0902074031894937
7.7393466611950785	0.09024068311971453
7.739476560122961	0.09030449816429095
7.7395415095869025	0.0903349103914063
7.739606459050844	0.09036483313151332
7.739736357978726	0.09042015907508805
7.739801307442668	0.09044612116038607
7.739866256906609	0.09046952060828582
7.739996155834491	0.09051588404060944
7.740061105298432	0.09053858094082667
7.7401260547623725	0.09056127784104359
7.740191004226314	0.09058103553634655
7.740255953690255	0.09060023642295688
7.740320903154196	0.09061913884266923
7.740385852618138	0.09063349653445196
7.740450802082079	0.09064785422623468
7.74051575154602	0.09066113006020894
7.740580701009962	0.09067165846060363
7.740645650473903	0.09068218686099834
7.740710599937844	0.09069069156871644
7.740775549401786	0.09069720005831823
7.740840498865727	0.09070370854792002
7.740905448329668	0.09070662580686228
7.7409703977936095	0.09070817617625344
7.741035347257551	0.09070972654564455
7.741100296721492	0.09070726389234211
7.7411652461854334	0.09070456861398592
7.741230195649375	0.09070136117592079
7.741295145113316	0.09069558253395486
7.741360094577257	0.09068980389198894
7.741425044041199	0.09068290951130777
7.741489993505139	0.09067424782250406
7.74155494296908	0.09066558613370021
7.741619892433022	0.09065475298239666
7.741684841896962	0.09064251919523092
7.7417497913609035	0.09063028540806499
7.741814740824845	0.09061651330631684
7.741879690288786	0.09060242342474531
7.741944639752727	0.0905881212585544
7.742009589216669	0.09056975891920427
7.74207453868061	0.09055139657985414
7.742138304053101	0.09053225086228453
7.742202069425591	0.09050987317579255
7.742265834798081	0.09048749548930084
7.742329600170572	0.09046353210132342
7.742393365543062	0.0904374349617871
7.742457130915552	0.09041133782225115
7.742584661660533	0.09035323914233193
7.742648427033024	0.0903234416121923
7.742712192405515	0.09029270156890443
7.742839723150496	0.09023064211466574
7.743094784640458	0.09010419380751593
7.743158550012948	0.09007105312869179
7.743222315385438	0.09003760405490333
7.743349846130419	0.08996906150282642
7.743604907620382	0.08982734170088948
7.744115030600305	0.08953964411394255
7.744178795972796	0.08950354967734848
7.7442425613452865	0.0894674552407544
7.744370092090267	0.08939526636756676
7.744625153580229	0.0892529275517001
7.745135276560152	0.08897396754762302
7.745199041932643	0.08893925104535998
7.745262807305133	0.08890471970671945
7.745390338050114	0.08883600227828882
7.745645399540075	0.08870422047316008
7.74615552252	0.08845546036224358
7.746215003809375	0.08842819452226452
7.746274485098752	0.0884009302673632
7.746393447677503	0.0883465798392134
7.746452928966879	0.0883194046251385
7.746512410256255	0.08829349575972534
7.746631372835006	0.08824172209115372
7.746690854124382	0.08821860773261359
7.746750335413758	0.08819564449503188
7.746869297992509	0.08815200107128077
7.747107223150012	0.08807167785697118
7.747166704439388	0.08805203022706708
7.747226185728763	0.08803238259716298
7.747345148307515	0.08799308733735477
7.747583073465019	0.08791909988014213
7.747642554754394	0.08790082700910809
7.747702036043771	0.0878825541380738
7.747820998622522	0.08784747022468713
7.748058923780025	0.08778342691015609
7.748118405069401	0.08776888355023091
7.748177886358777	0.08775442824669721
7.748296848937528	0.08772636451596308
7.748534774095032	0.08767341530329258
7.748594255384408	0.0876605034861615
7.748653736673784	0.08764779188760963
7.748772699252536	0.08762238484096475
7.748832180541911	0.08761060625512236
7.748891661831287	0.08759882766927996
7.7490106244100385	0.08757740839420022
7.749070105699414	0.08756769245217379
7.74912958698879	0.08755801107299457
7.749248549567541	0.08753970037340601
7.749486474725045	0.08750473699102525
7.749545956014421	0.08749644035399232
7.7496054373037975	0.08748814371695925
7.749724399882549	0.08747234127227249
7.749783881171925	0.08746474007424208
7.7498433624613	0.08745716799266341
7.749962325040052	0.08744232431449937
7.7500268222213045	0.08743469888651983
7.750091319402557	0.08742833560750546
7.750220313765063	0.08741615476166922
7.750284810946317	0.08741086738360512
7.75034930812757	0.08740558000554108
7.750478302490075	0.08739507241623255
7.750542799671328	0.08738983057666916
7.75060729685258	0.08738494940107219
7.750671794033833	0.08738006822547528
7.750736291215086	0.08737539839249091
7.750800788396338	0.08737128080493811
7.750865285577591	0.08736716321738533
7.750994279940097	0.08735911313835686
7.751058777121351	0.08735511626855967
7.7511232743026035	0.08735174156391691
7.751187771483856	0.0873485324276993
7.751252268665109	0.08734537325096706
7.7513167658463615	0.08734324228620004
7.751381263027614	0.087341111321433
7.751445760208867	0.08733914726198742
7.75151025739012	0.08733756739859258
7.751574754571372	0.08733598753519775
7.751639251752625	0.0873345048215767
7.751703748933878	0.08733309863274201
7.751768246115131	0.08733169244390733
7.751832743296385	0.08733056934287903
7.751897240477637	0.0873295101184161
7.75196173765889	0.0873285039426091
7.752026234840143	0.08732817723921937
7.752090732021395	0.08732785053582963
7.752155229202648	0.08732768245096043
7.752219726383901	0.08732783795896285
7.7522842235651535	0.08732799346696529
7.752348720746406	0.08732852604625992
7.752413217927659	0.08732932561378517
7.7524777151089115	0.08733012518131043
7.752542212290165	0.08733123640200093
7.752606709471419	0.08733240611235377
7.752671206652671	0.08733360141154663
7.752800201015177	0.08733646039552215
7.752864698196429	0.08733798103221135
7.752929195377682	0.08733966725403049
7.753058189740187	0.08734318748948466
7.75312268692144	0.0873451153819109
7.753187184102693	0.0873470432743372
7.753316178465199	0.08735150429044888
7.7533806756464525	0.08735381465875781
7.753445172827705	0.08735653600200245
7.7535741671902105	0.08736208806514933
7.753638664371463	0.08736509640796185
7.753703161552716	0.08736810475077438
7.753832155915221	0.0873746557601831
7.754090144640233	0.08738851397559042
7.7541503577383715	0.0873921302318977
7.754210570836509	0.08739574648820493
7.754330997032785	0.08740297900081938
7.7545718494253375	0.0874188607682136
7.755053554210443	0.0874548029516598
7.755113767308581	0.08745939214233306
7.7551739804067195	0.08746416831926425
7.755294406602996	0.08747405319113201
7.755535258995549	0.0874938229348675
7.756016963780654	0.08753554408824726
7.756077176878792	0.0875413496271518
7.756137389976931	0.08754717023879913
7.756257816173207	0.08755883165630855
7.75649866856576	0.08758220412587607
7.756980373350865	0.0876309895020816
7.757943782921076	0.08772780276570723
7.7580028119277635	0.08773370042640148
7.758061840934451	0.08773959808709562
7.758179898947825	0.08775139340848395
7.758416014974575	0.0877749840512608
7.758888247028073	0.08782162474388018
7.759832711135072	0.0879101440422271
7.759891740141759	0.08791556671727184
7.759950769148447	0.08792098939231664
7.760068827161822	0.08793183474240615
7.760304943188571	0.08795347051655078
7.760777175242071	0.08799567410997701
7.761721639349069	0.08807427995190364
7.761785684247634	0.08807952595196361
7.761849729146198	0.08808475911961393
7.761977818943327	0.08809515161625835
7.762233998537585	0.08811533751215322
7.7627463577261	0.08815475543287327
7.763771076103131	0.08823292241993203
7.763835121001696	0.08823774735794783
7.76389916590026	0.08824257229596355
7.764027255697389	0.0882522221719951
7.764283435291646	0.08827079237373645
7.764795794480161	0.08830487543661443
7.764859839378726	0.08830898003583079
7.76492388427729	0.08831299848745858
7.765051974074419	0.08832095529944516
7.765308153668677	0.08833628088637391
7.765372198567242	0.0883400493667707
7.765436243465806	0.08834363418265642
7.765564333262935	0.08835049990342396
7.765820512857192	0.08836276256905119
7.765880273672641	0.08836546479789335
7.765940034488091	0.08836816702673554
7.766059556118991	0.08837326650805846
7.766298599380789	0.08838278620424132
7.766358360196239	0.08838508054729818
7.766418121011689	0.08838730550626163
7.766477881827139	0.08838952698107003
7.7665376426425885	0.08839174845587838
7.766597403458038	0.088393588272255
7.766657164273488	0.0883952935070017
7.766776685904388	0.08839862260690763
7.766836446719838	0.08840017327086361
7.766896207535288	0.08840172393481963
7.767015729166187	0.08840447045080986
7.767075489981636	0.08840575099620096
7.767135250797086	0.08840699865402443
7.767195011612536	0.08840795248020003
7.767254772427986	0.08840890630637567
7.767314533243436	0.0884098601325513
7.767374294058886	0.08841059583785205
7.767434054874336	0.08841130397117002
7.767493815689785	0.08841201210448797
7.767553576505234	0.08841254848611951
7.767613337320684	0.0884130021337662
7.767673098136134	0.08841345578141288
7.767732858951584	0.08841373304901376
7.767792619767034	0.08841380493480568
7.767852380582484	0.08841387682059762
7.767912141397934	0.08841385171243943
7.767971902213383	0.08841353427462029
7.768031663028832	0.08841321683680116
7.768091423844282	0.0884128843421622
7.768151184659732	0.08841215157975528
7.768210945475182	0.08841141881734833
7.768270706290632	0.0884106860549414
7.768330467106082	0.08840968362032744
7.768390227921532	0.08840862333611278
7.768449988736982	0.08840756305189813
7.768509749552431	0.08840638080600273
7.768569510367881	0.08840512074520719
7.768629271183331	0.08840386068441165
7.768689031998781	0.08840248250799174
7.768748792814231	0.08840092538243119
7.768808553629681	0.08839936825687063
7.768868314445131	0.0883977609131009
7.76892807526058	0.08839593193751194
7.768987836076029	0.08839410296192295
7.769047596891479	0.08839227398633395
7.769107357706929	0.08839015221007504
7.769167118522379	0.08838802195156986
7.769226879337829	0.0883858916930647
7.769286640153279	0.08838346556613598
7.769406161784178	0.08837842538609253
7.769465922599627	0.08837567540908421
7.769525683415077	0.08837273434499256
7.769645205045977	0.08836676465304867
7.769709981753304	0.08836329188541102
7.769774758460631	0.0883598191177734
7.769904311875284	0.08835244196876238
7.769969088582611	0.0883486478936995
7.770033865289937	0.08834466992181705
7.770163418704591	0.08833611187243393
7.770228195411918	0.08833162924416135
7.770292972119245	0.08832685974031558
7.770422525533899	0.08831715978206091
7.770681632363206	0.08829560996436442
7.770746409070533	0.08828978123861583
7.770811185777859	0.0882839525128673
7.770940739192513	0.08827229506137012
7.771199846021821	0.08824840559948802
7.771718059680435	0.08819427048013558
7.771782836387762	0.08818666219090943
7.771847613095089	0.0881790539016833
7.771977166509742	0.088163680832562
7.772236273339049	0.08813157823564528
7.772754486997663	0.08806346838151304
7.773790914314891	0.08790981727834614
7.773854506930768	0.0879000722832118
7.773918099546643	0.087890052074831
7.774045284778396	0.08786991406713718
7.774299655241899	0.08782831934408233
7.774808396168908	0.08774048164849284
7.775825878022924	0.087550659817508
7.7778608417309565	0.08714814452906053
7.777920150263718	0.08713620728479177
7.777979458796479	0.08712427004052296
7.778098075862002	0.0871003955519854
7.7783353099930475	0.08705454407164799
7.778809778255138	0.08696354216256297
7.77975871477932	0.08678323119704393
7.779818023312082	0.08677245867356613
7.779877331844843	0.08676168615008836
7.779995948910366	0.08674017835822727
7.780233183041411	0.08669721553096066
7.780707651303502	0.08661171994698726
7.781656587827684	0.08644853012330574
7.781720912252323	0.0864377020312884
7.781785236676962	0.08642687393927122
7.781913885526238	0.08640521775523685
7.782171183224792	0.08636190538716812
7.782685778621898	0.08627897885975862
7.783714969416112	0.08612896968529854
7.78377929384075	0.0861198908445692
7.783843618265388	0.08611081200383987
7.783972267114665	0.08609265432238118
7.784229564813218	0.0860594823842809
7.784744160210326	0.08599355138594555
7.78577335100454	0.08586441002815304
7.785833391346063	0.08585753733313782
7.785893431687588	0.08585066463812252
7.786013512370635	0.08583701808873216
7.78625367373673	0.0858098120153905
7.78673399646892	0.0857565794841633
7.7876946419332995	0.08565672881545672
7.789615932862058	0.08547267767518389
7.793779531799705	0.08509222014179339
7.797867348884504	0.08471720530301721
7.801680984649964	0.08438802076460991
7.805815637495554	0.08405861191758394
7.809676109021805	0.08374306073716482
7.8097352447979524	0.08373808230149561
7.809794380574099	0.08373310386582647
7.809912652126393	0.08372312378569238
7.810149195230981	0.0837031040533226
7.810622281440156	0.08366244157469266
7.811568453858507	0.08357819154714095
7.813460798695208	0.0834011927076689
7.813524950363231	0.08339499285992107
7.813589102031255	0.08338879320413753
7.813717405367303	0.08337639641240842
7.813974012039399	0.0833515157284804
7.814487225383591	0.08330058947434493
7.8155136520719735	0.08319572772443694
7.817566505448739	0.08296329931489019
7.817626373033649	0.08295618421093096
7.817686240618558	0.08294906910697185
7.817805975788376	0.08293483889905359
7.818045446128013	0.08290623274452165
7.818524386807288	0.08284823528456414
7.819482268165836	0.08272844238512962
7.821398030882933	0.08247788378072052
7.825550573397256	0.08189942049452155
7.8296273340587295	0.08130510824298362
7.833429913400866	0.08076097488091503
7.83755350982313	0.08018202042168725
7.841402924926057	0.07964890407642886
7.845176558176135	0.07915838731168645
7.849271208506342	0.07863874421911879
7.853091677517211	0.07815870217549088
7.85723316360821	0.077646335677352
7.8611004683798695	0.07717677452068147
7.8648919912986806	0.07672164213300976
7.8690045312976205	0.07621268128539363
7.872842889977223	0.07573399604351116
7.877002265736954	0.07522756766999411
7.881085859643837	0.07472849915428877
7.884895272231381	0.07426676108096286
7.889025701899054	0.0737696463473131
7.892881950247389	0.07332204192415567
7.896662416742876	0.07289395252787939
7.900763900318491	0.07243329136751964
7.904591202574769	0.0720331128702148
7.908739521911176	0.0716118262470412
7.912812059394734	0.07119823572397357
7.916610415558954	0.07084015175873917
7.920729788803302	0.07046827182857697
7.9245749807283135	0.07013264231186368
7.928741189733453	0.06978676745523929
7.9328316168857445	0.06946332484636059
7.936647862718697	0.0691727040628071
7.940785125631779	0.06887483035725095
7.944648207225523	0.06860851299476257
7.948435506966418	0.06835903327304022
7.952543823787442	0.06810164995039283
7.956377959289129	0.06787233792104906
7.960533111870944	0.06763507692341314
7.964612482599911	0.0674136394939671
7.968417672009539	0.06721653090602356
7.972543878499296	0.06701153940683123
7.976395903669716	0.0668290899519275
7.980172146987287	0.06665823408877837
7.9842694073849865	0.06648216915497994
7.988092486463348	0.06632164745926077
7.992236582621838	0.06615402955741365
7.992300150032864	0.06615148915128044
7.992363717443889	0.06614894874514725
7.992490852265941	0.06614386793288086
7.992745121910043	0.06613373868275904
7.993253661198248	0.06611361305581187
7.994270739774659	0.06607382348801114
7.994334307185684	0.0660714139740463
7.99439787459671	0.06606900446008147
7.994525009418761	0.06606419718040475
7.994779279062864	0.06605460859605737
7.995287818351069	0.06603562981702496
7.996304896927479	0.06599908145951101
7.996364180255391	0.0659970098990622
7.996423463583302	0.06599494824495579
7.996542030239123	0.06599098773173318
7.996779163550768	0.06598324303781873
7.996838446878678	0.06598135407877154
7.996897730206589	0.06597946511972434
7.9970162968624114	0.06597583426708921
7.997253430174055	0.06596912675377403
7.997312713501966	0.0659675356371001
7.997371996829877	0.06596599494838397
7.997490563485699	0.06596306895653518
7.997549846813611	0.06596161860029849
7.997609130141521	0.06596028429277812
7.997668413469432	0.06595894998525773
7.997727696797343	0.06595761567773735
7.9977869801252535	0.0659565147723379
7.997846263453164	0.06595547118485832
7.9979648301089865	0.06595338718430029
7.998024113436898	0.0659523498522453
7.998083396764809	0.06595131252019033
7.99814268009272	0.06595033898386586
7.99820196342063	0.06594960245314155
7.998261246748541	0.06594886592241722
7.998320530076452	0.06594812939169291
7.998379813404362	0.06594765562862617
7.998439096732274	0.06594720574056101
7.998498380060186	0.06594675585249586
7.998557663388096	0.06594653945920723
7.998616946716007	0.06594646536926746
7.998676230043918	0.06594639127932764
7.9987355133718285	0.06594637790130506
7.99879479669974	0.06594649007135522
7.9989133633555625	0.06594671391642616
7.998972646683473	0.06594680989568401
7.999031930011384	0.06594690587494186
7.999150496667206	0.06594703652416405
7.999209779995118	0.06594704911176254
7.999269063323029	0.06594706169936103
7.999328346650939	0.06594688135866501
7.99938762997885	0.0659464552925728
7.999446913306761	0.06594602922648057
7.999506196634672	0.06594552364945712
7.999565479962584	0.06594454711130192
7.999624763290495	0.06594357057314673
7.999684046618405	0.06594259403499153
7.999743329946316	0.06594095505191727
7.999802613274227	0.06593919830724905
7.999861896602138	0.0659374415625808
7.99992117993005	0.06593550781396172
7.999980463257961	0.06593343138624821
8.000099029913782	0.0659292058514602
8.00016332913357	0.06592658716231703
8.000227628353358	0.06592396847317394
8.000356226792935	0.0659181882550375
8.000420526012721	0.06591511714194155
8.00048482523251	0.06591195827217268
8.000613423672085	0.06590472952982968
8.000677722891874	0.06590107640008896
8.000742022111663	0.06589714750091843
8.000870620551238	0.06588925385473518
8.00112781743039	0.06587183613863906
8.001192116650179	0.06586747216631107
8.001256415869967	0.06586310801579733
8.001385014309543	0.06585433712303215
8.001642211188695	0.0658367953375017
8.002156604946999	0.06580424341447062
8.002220904166787	0.06580043758439558
8.002285203386574	0.06579663193606952
8.002413801826151	0.06578902072097459
8.002670998705302	0.06577419375555565
8.00273529792509	0.06577067443689326
8.002799597144879	0.06576715511823084
8.002928195584454	0.06576052952429899
8.003185392463607	0.06574795933800162
8.003249691683395	0.06574502789180851
8.003313990903184	0.06574218267049488
8.00344258934276	0.06573653093183601
8.003699786221912	0.065725421220066
8.004214179980215	0.06570391519799414
8.004274195116889	0.06570152858276415
8.00433421025356	0.06569914196753426
8.004454240526908	0.06569441209502132
8.004694301073602	0.06568500903630334
8.005174422166988	0.06566640131664823
8.006134664353763	0.06563026369161577
8.00805514872731	0.06555953772238242
8.012217134554534	0.06541407072520387
8.016303338528909	0.06527623457722818
8.020115361183946	0.06515162337181182
8.024248400919111	0.06501830120945852
8.02810725933494	0.06489797444191679
8.031890335897918	0.06477928388080584
8.035994429541025	0.06465384277475439
8.039824341864795	0.06453857579635722
8.043975271268694	0.06441369683811647
8.048050418819745	0.06429291203989754
8.051851385051458	0.06418125727489042
8.055973368363299	0.06406056305675203
8.059821170355802	0.0639489638882518
8.063593190495457	0.06384109511794685
8.06768622771524	0.06372440590213158
8.071505083615687	0.0636161547029067
8.075644956596262	0.06350036658636077
8.079510648257498	0.06339300906854832
8.083300558065886	0.06328943052270375
8.087411484954403	0.0631784306961474
8.091248230523583	0.06307507673077306
8.095405993172891	0.06296402425086235
8.09948797396935	0.06285654998843779
8.10329577344647	0.06275657201611488
8.10742459000372	0.06265457445687396
8.111279225241633	0.06255812864950212
8.115058078626696	0.06246213676110305
8.119157949091887	0.06235699457489698
8.122983638237741	0.062259066204850354
8.127130344463724	0.062151283267618415
8.13120126883686	0.06204706988060379
8.134998011890655	0.06194602189703428
8.13911577202458	0.06183760512879796
8.142959350839167	0.061737711460762186
8.147123946733883	0.0616238721772927
8.151212760775751	0.06150993139786633
8.155027393498282	0.06140735034602954
8.15916304330094	0.061290571287437194
8.16302451178426	0.06118035942289108
8.166810198414732	0.06107111855393649
8.170916902125333	0.06095227763663183
8.174749424516596	0.06084137105347787
8.178902963987989	0.060721125454200726
8.182980721606532	0.06060305034273427
8.186784297905737	0.06049291439609103
8.190908891285071	0.060373377818118926
8.194759303345068	0.060261764063753276
8.198533933552214	0.060152347034563375
8.20262958083949	0.06003368140885321
8.206451046807429	0.059922986618421006
8.210593529855496	0.05980299306183255
8.214461831584225	0.05969028376175295
8.218254351460105	0.05957861140609527
8.222367888416114	0.05945658987100864
8.226207244052786	0.059340834325964105
8.230367616769586	0.059213293294888066
8.234452207633538	0.059086835817692994
8.238262617178151	0.05896618185023817
8.242394043802893	0.05883444989546067
8.246251289108297	0.05871146030607908
8.250032752560854	0.05858980060773092
8.254135233093539	0.05845757394186187
8.257963532306887	0.05833418438842047
8.262112848600362	0.05819851036235289
8.266186383040989	0.05806432903776219
8.269985736162278	0.05793917918526113
8.274106106363696	0.057803416949344856
8.277952295245777	0.05767666478344228
8.281722702275008	0.057552410028425996
8.285814126384368	0.05741769044569353
8.28963136917439	0.057292052004775655
8.293769629044542	0.05715584780011836
8.297633707595356	0.05702697885178499
8.30142200429332	0.056899560205609066
8.305531318071413	0.056761787438432694
8.309366450530169	0.056636653233189685
8.313522600069053	0.056503535977112954
8.31760296775509	0.056372845936952604
8.321409154121787	0.05624653784763854
8.325536357568613	0.056108275083759436
8.329389379696101	0.05597919749029995
8.333166619970742	0.05585086877876526
8.337264877325511	0.05571055850280033
8.341088953360941	0.055579635254845314
8.3452340464765	0.05543675059608559
8.349303357739212	0.055296116582295426
8.353098487682585	0.0551649581816878
8.357214634706088	0.05502732039580961
8.361056600410253	0.054900100304657105
8.365219583194545	0.05476225028462445
8.369306784125989	0.054627008412084684
8.373119803738096	0.05450090433472156
8.377253840430331	0.05436418358951363
8.38111369580323	0.05423687432814236
8.384897769323278	0.05411219363087361
8.389002859923455	0.05397693580470565
8.392833769204294	0.053851692882213906
8.396985695565263	0.05371679438251932
8.401061840073382	0.05358453985214483
8.404863803262163	0.05346217662407804
8.408986783531073	0.05332973202943561
8.412835582480646	0.05320609510093021
8.416608599577371	0.05308353667128883
8.420702633754225	0.05295022946702099
8.424522486611739	0.05282589280176665
8.428663356549382	0.052693705889191436
8.432530045167688	0.05257147103580033
8.436320951933146	0.05245164681655593
8.440432875778733	0.05232010540984317
8.44427061830498	0.05219689188937308
8.448429377911356	0.05206341589167516
8.452512355664885	0.05193215706136671
8.456321152099076	0.05180962900817404
8.460450965613395	0.05167680034942091
8.464306597808378	0.05155320046404873
8.46808644815051	0.051432194031000605
8.472187315572771	0.05130092224861776
8.476014001675695	0.05117922352974308
8.480161704858748	0.05104750782121859
8.484233626188951	0.05091823444388832
8.488031366199817	0.05079847633813952
8.492150123290811	0.05066888586018995
8.495994699062468	0.05054798228232553
8.500160291914254	0.05041778772969067
8.50425010291319	0.050290793210839894
8.508065732592788	0.05017236871855046
8.512202379352516	0.050044637306777266
8.516064844792906	0.04992561524640783
8.519851528380448	0.04980899789211747
8.523959229048117	0.04968315916705263
8.527792748396449	0.04956610369884879
8.53194728482491	0.04943931256580751
8.536026039400522	0.04931546577452816
8.539830612656797	0.04920014841295821
8.5439562029932	0.04907514791462743
8.547807612010265	0.0489590073006768
8.551583239174482	0.048845440805967144
8.555679883418827	0.048722277665611706
8.559502346343836	0.04860794300181636
8.563645826348973	0.04848427225939516
8.56771352450126	0.04836291843870489
8.57150704133421	0.04825035592159984
8.575621575247288	0.04812840686037006
8.57946192784103	0.04801464013120965
8.5836232975149	0.047892320586152726
8.58770888533592	0.04777246955739154
8.591520291837602	0.04766565104850284
8.595652715419414	0.04755081811393453
8.599510957681888	0.047443663252371926
8.603293418091512	0.047339163772066976
8.607396895581266	0.047226671298917146
8.611226191751681	0.04712191449658706
8.615376505002226	0.04700837573503756
8.619451036399923	0.04689768566445483
8.623251386478282	0.046794704104157925
8.627372753636768	0.046683023650571774
8.631219939475917	0.046579466108812764
8.634991343462218	0.0464780441689864
8.639083764528648	0.046367989323456385
8.64290200427574	0.0462660411146974
8.647041261102961	0.04615585230717538
8.650906336610843	0.0460529623249942
8.654695630265877	0.04595272046936222
8.65880594100104	0.04584417943487341
8.662642070416865	0.04574287871041367
8.66679921691282	0.04563387852341918
8.670880581555924	0.04552734119430534
8.67468776487969	0.0454279609187776
8.678815965283587	0.045320774665498845
8.682669984368145	0.045221130171789796
8.686448221599854	0.045123444994885846
8.690547475911691	0.04501804178036187
8.694372548904191	0.04492000460735825
8.69851863897682	0.04481373972024734
8.7025889471966	0.04471043774621129
8.706385074097042	0.04461478331494683
8.710502218077613	0.04451103992695586
8.714345180738846	0.04441472153414871
8.718509160480208	0.044310697773764014
8.722597358368722	0.04420856718140409
8.726411374937898	0.044114459341675086
8.730546408587202	0.04401272653002759
8.734407260917168	0.043917739307142656
8.738192331394286	0.04382530322897189
8.742298418951533	0.043725388005136194
8.746130325189442	0.04363214455522427
8.75028324850748	0.043531913705507026
8.75436038997267	0.04343377272935858
8.75816335011852	0.04334223157873772
8.7622873273445	0.043243533574830954
8.766137123251143	0.04315168456561139
8.769911137304936	0.04306164357122425
8.774006168438858	0.04296409342153464
8.777827018253442	0.042873199781047276
8.781968885148155	0.04277466951193344
8.78583657072353	0.042683220879871926
8.789628474446056	0.04259383879101661
8.793741395248711	0.042496889743905
8.797580134732028	0.0424066592504359
8.801739891295474	0.04230943582428774
8.805823866006072	0.04221436880252893
8.809633659397331	0.04212581464830589
8.813764469868719	0.04202987820888927
8.81762109902077	0.0419403095221725
8.821401946319972	0.0418534164661142
8.825503810699303	0.04175945590626396
8.829331493759296	0.04167177596124711
8.833480193899417	0.0415774312170304
8.83755311218669	0.041485185028439266
8.841351849154625	0.04139937650906579
8.84547160320269	0.041311252045109284
8.849317175931416	0.04122910053487389
8.853086966807293	0.04114856792359042
8.857177774763299	0.04106128778387178
8.860994401399967	0.040979925284699285
8.865132045116765	0.04089171937263819
8.868995507514224	0.04080934800348954
8.872783188058834	0.04072824410052189
8.876891885683573	0.04063999266601086
8.880726401988975	0.0405571709862067
8.884881935374505	0.040467070459596945
8.888961686907187	0.040378281282254645
8.89276725712053	0.04029537028971694
8.896893844414002	0.0402049561622396
8.900746250388137	0.04012036160004165
8.904522874509423	0.04003793829548816
8.908620515710838	0.039948280086855886
8.912443975592915	0.0398645211165088
8.91658845255512	0.03977398182805212
8.920657147664476	0.03968525537505898
8.924451661454496	0.03960250802231493
8.928567192324644	0.039513222225177905
8.932408541875455	0.039430240768146836
8.936570908506393	0.039340324648001024
8.940657493284483	0.03925229619574285
8.944469896743236	0.039170291951540204
8.948603317282117	0.03908127577159346
8.952462556501661	0.03899819325317193
8.956246013868356	0.03891657954419512
8.960350488315179	0.03882745778099599
8.964180781442664	0.038743941323354854
8.968332091650279	0.03865278856687406
8.972407620005043	0.03856256280967548
8.97620896704047	0.03847787017835346
8.980331331156027	0.03838521553795563
8.984179513952245	0.038298026817052216
8.987951914895616	0.03821213088865873
8.992045332919115	0.03811821153188665
8.995864569623276	0.038029895057589636
9.000004823407565	0.037933823249181334
9.003870895872517	0.0378442455655056
9.00766118648462	0.037756091298427816
9.011772494176853	0.03766040915690087
9.015609620549746	0.03757106895419034
9.019767764002768	0.03747425447822811
9.023850125602943	0.037379507940624584
9.02765830588378	0.03729159744490336
9.031787503244745	0.03719683348847029
9.035642519286373	0.03710897594542173
9.039421753475152	0.037023475346635026
9.043522004744059	0.0369314164782168
9.047348074693629	0.036846253227676706
9.051495161723327	0.03675467029700805
9.055566466900176	0.0366657091111404
9.059363590757687	0.03658393645961283
9.063481731695328	0.03649631479729721
9.06732569131363	0.03641527376739192
9.071490668012062	0.036328643130722996
9.075579862857644	0.03624442835693959
9.079394876383889	0.03616778748231055
9.083530906990262	0.03608722395107773
9.087392756277298	0.03601217518191936
9.091178823711486	0.035938248769255644
9.0952859082258	0.03585779904262509
9.099118811420778	0.03578224168920673
9.103272731695885	0.03569979026095619
9.107350870118143	0.03561742328780486
9.111154827221064	0.035538727836706974
9.115279801404114	0.03545091153005688
9.119130594267824	0.035367020072796795
9.122905605278687	0.035283550636966594
9.127001633369678	0.03519220139020448
9.130823480141332	0.03510710593827207
9.134966343993115	0.035015390385726396
9.13883502652556	0.03493033156511734
9.142627927205156	0.03484736876042864
9.14674184496488	0.034758295549257225
9.150581581405268	0.03467577245673508
9.154742334925784	0.03458671603778189
9.15882730659345	0.03449954031441796
9.162638096941778	0.034418215783373236
9.166769904370236	0.03432985457616298
9.170627530479356	0.03424716704357055
9.174409374735626	0.034166103881575524
9.178512236072025	0.03407803312509063
9.182340916089087	0.03399563632580229
9.186490613186278	0.03390633093666011
9.19056452843062	0.033818888791489005
9.194364262355625	0.033737535222295355
9.198485013360758	0.033649308570471194
9.202331583046552	0.03356756073475203
9.2061023708795	0.03348823983790711
9.210194175792575	0.03340266067884237
9.214011799386313	0.03332310146263933
9.21815044006018	0.03323753545970053
9.222014899414708	0.03315798658555172
9.225803576916388	0.03308036139997497
9.229913271498196	0.03299663513989965
9.233748784760667	0.0329188734812072
9.237905315103268	0.03283511164005121
9.241986063593018	0.03275276894715553
9.24579263076343	0.03267591159214864
9.249920215013972	0.03259407836586903
9.253773617945177	0.03251810582334433
9.257551239023531	0.03244393554269482
9.261649877182014	0.0323637356154823
9.26547433402116	0.03228922698854974
9.269619807940435	0.032208673774570665
9.273689500006862	0.03212992617416681
9.27748501075395	0.032056864138027046
9.281601538581166	0.03197783087316682
9.285443885089045	0.03190435162225266
9.289607248677052	0.03182504662847655
9.293694830412212	0.03174729212052549
9.297508230828035	0.031675055216366425
9.301642648323984	0.031597244235241635
9.305502884500596	0.03152500684104539
9.30928733882436	0.03145443186243092
9.313392810228253	0.03138133912170878
9.317224100312808	0.03131355369336584
9.321376407477493	0.03124033930412432
9.325452932789327	0.0311688060858849
9.329255276781824	0.031102118295968824
9.33337863785445	0.03102991804788402
9.337227817607738	0.030962698490481617
9.341001215508177	0.030896813623598484
9.345095630488744	0.030825439642116113
9.348915864149975	0.030759027716450955
9.353057114891334	0.03068705301459122
9.356924184313355	0.030619913779615437
9.360715471882527	0.030554289111499603
9.364827776531827	0.030483124496299367
9.36866589986179	0.03041677532188321
9.372825040271882	0.030345076613005062
9.376908398829126	0.030274684294503244
9.380717576067031	0.030209152592399226
9.384847770385065	0.0301382742925355
9.388703783383761	0.030072101220627808
9.39248401452961	0.030007297962823077
9.396585262755586	0.029937146637876826
9.400412329662226	0.029871720357106318
9.404560413648992	0.029801434937812614
9.408632715782911	0.02973256412504766
9.412430836597492	0.02966827929158246
9.416549974492202	0.029598608443412184
9.420394931067575	0.029533657300199953
9.424560904723077	0.029463283358072762
9.428651096525728	0.02939423667845207
9.432467107009042	0.02932994035391628
9.436604134572486	0.029260225140881856
9.440466980816591	0.029195277828306995
9.444254045207847	0.029131846958815672
9.448362126679232	0.02906303852253881
9.45219602683128	0.028998918351889363
9.456350944063455	0.028929639676853938
9.460430079442784	0.028861584226674227
9.464235033502773	0.02879814151167815
9.46836100464289	0.02872942964242867
9.47221279446367	0.028665241996834623
9.475988802431603	0.028602404993078773
9.480085827479664	0.028534345351664128
9.483908671208386	0.028470810941530266
9.488052532017237	0.028401996192599713
9.49212061097324	0.028334530128832695
9.495914508609905	0.028271585385381548
9.5000294233267	0.02820341004115361
9.503870156724156	0.028140381594554727
9.50803190720174	0.02807202541942351
9.512117875826476	0.028005000339365583
9.515929663131875	0.027942560463207512
9.520062467517402	0.027874826378494727
9.523921090583592	0.02781164858733207
9.527703931796932	0.02774975667132088
9.5318077900904	0.0276825719654151
9.535637467064532	0.027620014288430972
9.539788161118793	0.027552310373258157
9.543863073320203	0.0274858425713883
9.547663804202276	0.027423945320966633
9.551785552164478	0.027356915393489147
9.555633118807343	0.027294344339800016
9.55940490359736	0.027233135378618874
9.563497705467503	0.027168472720269964
9.56731632601831	0.027109540968173487
9.571455963649244	0.027045793499693434
9.575321419960842	0.026986436137415793
9.579111094419591	0.026928242469804718
9.58322178595847	0.026865177370656877
9.587058296178009	0.02680640810697946
9.591215823477677	0.02674266687036763
9.595297568924497	0.02668019401550828
9.59910513305198	0.02662191731734785
9.603233714259591	0.02655909016800145
9.607088114147865	0.02650061019993637
9.61086673218329	0.026443394456695198
9.614966367298843	0.026381317880562066
9.618791821095058	0.026323438649913655
9.622938291971403	0.02626078017278316
9.627008980994898	0.026199266856353248
9.630805488699055	0.026141946113003467
9.634923013483341	0.026079819147521225
9.63876635694829	0.026021829146418003
9.642930717493368	0.02595905697125254
9.647019296185595	0.0258974938524988
9.650833693558486	0.025840059175042892
9.654969108011505	0.025777934550387644
9.658830341145187	0.025720013820697617
9.66261579242602	0.025663229862619735
9.666722260786981	0.025601726636434143
9.670554547828605	0.025544440691306684
9.674707851950357	0.0254823561059319
9.678785374219261	0.02542150650145337
9.682588715168828	0.025364884482370478
9.686713073198524	0.025303483340017273
9.69056324990888	0.025246284140257702
9.694337644766389	0.025190312914600634
9.698433056704026	0.025129581265058407
9.702254287322326	0.02507330028317921
9.706396535020755	0.02501268131427157
9.710264601399846	0.02495607480190493
9.714056885926087	0.024900638888428063
9.718170187532458	0.02484059640415431
9.72200930781949	0.024784556185974773
9.726169445186652	0.024723910126972313
9.730253800700964	0.02466454811352862
9.734063974895939	0.02460917105073563
9.738195166171042	0.024549154027920083
9.742052176126808	0.024493193421017308
9.745833404229725	0.024438332318270955
9.74993564941277	0.02437885984430103
9.753763713276477	0.024323454221140205
9.757912794220314	0.02426340234546032
9.761986093311302	0.024204499904659386
9.765785211082953	0.024149724460733917
9.769905345934731	0.02409032061249763
9.773751299467172	0.024034904880572926
9.777521471146764	0.023980664547010155
9.781612659906486	0.023921805836623903
9.78542966734687	0.023866949048624367
9.789567691867383	0.023807581963202953
9.793431535068557	0.02375214848081494
9.797219596416882	0.023698548189330076
9.801328674845337	0.023642753959336012
9.805163571954454	0.02359101457136311
9.8093194861437	0.023535014202945372
9.813399618480096	0.02348015776894996
9.817205569497155	0.023428987639271894
9.821332537594342	0.023373562687081073
9.825185324372192	0.023321990013442758
9.828962329297193	0.02327143174132472
9.833060351302322	0.023216605405732386
9.836884191988114	0.023165631534867368
9.841029049754034	0.023110378332164935
9.845098125667107	0.023056187460620547
9.84889302026084	0.023005772161100033
9.853008931934703	0.02295109213910933
9.856850662289228	0.022900078433725057
9.861013409723881	0.022844968055022452
9.865100375305687	0.022790860947999137
9.868913159568155	0.022740421043261183
9.87304696091075	0.02268584502536058
9.876906580934008	0.022634888853541597
9.880690419104418	0.02258497515882574
9.884795274354957	0.022530898697939533
9.888625948286158	0.02248043424149341
9.892777639297488	0.022425831846821665
9.896853548455969	0.0223724311635733
9.900655276295112	0.02232270404526749
9.904778021214383	0.022269272573658128
9.908626584814318	0.022219480801801528
9.912399366561402	0.02217066947696887
9.916493165388616	0.022117759045526195
9.920312782896492	0.022068534991368727
9.924453417484496	0.022015173936031127
9.928319870753164	0.021965401214078296
9.932110542168981	0.021916712174943793
9.936222230664928	0.021863899852236877
9.940059737841537	0.021814696297621918
9.944218262098275	0.02176150307518837
9.948301004502165	0.021709279206474103
9.952109565586715	0.02166061440640039
9.956239143751395	0.021607951133651833
9.960094540596737	0.021558784413099906
9.963874155589231	0.02151066558365619
9.967974787661854	0.021458582593343732
9.97180123841514	0.02140998203762818
9.975948706248552	0.021357355861785488
9.980020392229116	0.02130582067025978
9.983817896890343	0.021257755782404908
9.9879364186317	0.021205668977407298
9.991780759053718	0.021157188231440995
9.995946116555865	0.021104659158374558
10.000035692205163	0.021053134544600317
10.003851086535123	0.021005587387616792
10.007987497945212	0.020954039739941272
10.011849728035964	0.020905947582261056
10.015636176273865	0.020858912311416532
10.019743641591896	0.020807889365484198
10.02357692559059	0.020760255472382427
10.027731226669411	0.02070858814983548
10.031809745895385	0.020657863331300652
10.03561408380202	0.02061068090043625
10.039739438788784	0.020559676440327676
10.04359061245621	0.020512061863079988
10.047366004270788	0.020465482905490773
10.051462413165495	0.020415640685260653
10.055284640740863	0.02037098660590885
10.05942788539636	0.02032259743569719
10.063495348199009	0.020275112637370266
10.06728862968232	0.020230828715187874
10.07140292824576	0.020182878542851532
10.075243045489863	0.02013828284992665
10.079404179814093	0.02008995915126158
10.083489532285475	0.020042478987408498
10.087300703437519	0.019998102349677808
10.091432891669692	0.01994998784290321
10.095290898582528	0.01990528574447022
10.099073123642514	0.01986177071420162
10.103176365782629	0.019814933024103473
10.107005426603406	0.019771355940175664
10.111155504504312	0.01972422643052249
10.115229800552369	0.01967795752195939
10.119029915281088	0.019634711522017043
10.123151047089936	0.019587645523140157
10.126997997579446	0.019543710852807605
10.130769166216108	0.01950089200029108
10.134861351932898	0.019454715797525675
10.13867935633035	0.019411633455369833
10.14281837780793	0.01936501241904555
10.146683217966174	0.019321603724508793
10.15047227627157	0.01927904618840731
10.154582351657094	0.019232962091433086
10.15841824572328	0.019190037590499573
10.162575156869593	0.019143520837611776
10.16665628616306	0.019097904012002183
10.170463234137188	0.019055430369780264
10.174591199191445	0.01900937518016101
10.178444982926365	0.018966446463106183
10.182222984808435	0.018924441721089175
10.186322003770634	0.018878867833249907
10.190146841413496	0.018836426129604525
10.194292696136486	0.018790498751573428
10.198362769006627	0.01874541087758583
10.20215866055743	0.01870366547592512
10.206275569188362	0.01865866766598172
10.210118296499957	0.018616666657765926
10.21428204089168	0.018571239860201656
10.218370003430554	0.018526701813642358
10.22218378465009	0.018485150952080524
10.226318582949755	0.01844017529164692
10.230179199930083	0.018398259877201773
10.233964035057562	0.01835716723999294
10.23806988726517	0.01831264046124453
10.241901558153439	0.018271176710098237
10.246054246121837	0.01822623912920187
10.250131152237387	0.01818219866528263
10.2539338770336	0.01814119013055922
10.258057618909941	0.0180967197518206
10.261907179466943	0.018055224931134196
10.265680958171098	0.018014577425184523
10.269775753955381	0.017970472232736137
10.273596368420327	0.017929401757598808
10.277737999965401	0.017885006525748415
10.281605450191138	0.01784355031517709
10.285397118564026	0.01780296997829771
10.289509804017042	0.017759013362655257
10.29334830815072	0.017717987212522053
10.297507829364529	0.017673618864453802
10.301591568725486	0.017630886662376995
10.305401126767107	0.017592690292144896
10.309531701888856	0.01755134431110474
10.313388095691268	0.017512789767112052
10.31716870764083	0.0174749928570461
10.321270336670521	0.017434037166614628
10.325097784380874	0.017395886908684533
10.329246249171357	0.01735453689850864
10.333318932108991	0.017313978426171196
10.337117433727288	0.01727620714412743
10.341236952425712	0.01723524375427569
10.345082289804798	0.017196802319377827
10.349248644264014	0.0171549226801171
10.353339216870381	0.01711380478993242
10.357155608157411	0.01707572671862153
10.36129301652457	0.017034868210880405
10.36515624357239	0.01699671734970557
10.368943688767361	0.01695938413365306
10.373052151042462	0.016918964208147123
10.376886431998225	0.01688124173676409
10.381041730034116	0.01684041908736331
10.385121246217158	0.016800445603304966
10.388926581080863	0.01676315870807379
10.393052933024697	0.01672276485183501
10.396905103649193	0.016685142039690116
10.400681492420839	0.016648331387250057
10.404778898272614	0.016608799092168097
10.408602122805052	0.01657199825595782
10.412746364417618	0.016532107437224594
10.416814824177337	0.01649297448397005
10.420609102617716	0.01645654907891464
10.424724398138224	0.0164170418817986
10.428565512339395	0.0163802033029288
10.432727643620694	0.016340365185369268
10.436813993049146	0.016301252418875953
10.44062616115826	0.016264826868123642
10.444759346347501	0.016225397059635924
10.448618350217405	0.016188582889310386
10.45240157223446	0.016152533772898298
10.456505811331645	0.016113500737726726
10.460335869109493	0.01607707528189634
10.464486943967469	0.0160376662146536
10.468562236972595	0.015999048575946334
10.472363348658384	0.01596302909033312
10.476485477424301	0.015924010430807885
10.480333424870881	0.01588765311079676
10.484105590464612	0.015852011815397027
10.488198773138471	0.01581337434382704
10.492017774492993	0.015777427346825645
10.496157792927644	0.01573845872219295
10.500023630042957	0.015702109232121893
10.50381368530542	0.015666916022393347
10.507924757648013	0.015628741953377774
10.511761648671268	0.015593134521673734
10.515919556774652	0.015554632319494234
10.520001683025187	0.015516831856782595
10.523809627956384	0.015481608473607283
10.52793858996771	0.015443495512876243
10.531793370659697	0.0154079134211211
10.535572369498837	0.015373956055547523
10.539672385418106	0.015338025921212525
10.543498220018037	0.015304498551117932
10.547645071698096	0.01526820288911775
10.551716141525306	0.015232646685748108
10.555513030033179	0.015199485146966464
10.55963093562118	0.015163575715186848
10.563474659889845	0.015130110316232242
10.567639401238639	0.015093849980932876
10.571728360734582	0.015058296007107945
10.575543138911188	0.015025186675519714
10.579678934167923	0.01498929116333082
10.58354054810532	0.01495582656366501
10.587326380189868	0.014923069870406825
10.591433229354545	0.014887535595420354
10.595265897199884	0.014854439713676384
10.599419582125352	0.014818621681458614
10.603497485197972	0.014783801860153472
10.607301206951252	0.01475141735393858
10.611425945784662	0.01471634178344062
10.615276503298734	0.014683597770547651
10.619051278959958	0.01465155444939355
10.623147071701311	0.014616830706243375
10.626968683123325	0.014584431446364338
10.631111311625467	0.014549365031559824
10.634979758808273	0.014516688472906035
10.63877242413823	0.014484652039357344
10.642886106548316	0.014449937027798215
10.646725607639064	0.014417604415278512
10.65088612580994	0.014382568503392928
10.654970862127968	0.014348227583406382
10.658781417126658	0.014316251096071417
10.662912989205477	0.014281580775790715
10.666770379964959	0.014249240525856724
10.67055198887159	0.014217590153620388
10.674654614858351	0.014183253012251875
10.678483059525774	0.01415126273908189
10.682632521273327	0.014116680773596828
10.686706201168029	0.014082730380488883
10.690505699743394	0.014051117829050198
10.694626215398888	0.014016878506263476
10.698472549735044	0.013984917486359152
10.702243102218352	0.013953840482421787
10.706334671781788	0.013920337457430192
10.710152060025885	0.013889079513073686
10.714290465350112	0.01385523562741371
10.718154689355002	0.013823671429228733
10.721943131507043	0.013792726241075028
10.726052590739213	0.013759203918697626
10.729887868652044	0.013727995712209609
10.734044163645004	0.013694175343695655
10.738124676785116	0.013660994467702057
10.74193100860589	0.013630089009558508
10.746058357506794	0.013596577057709093
10.74991152508836	0.013565349735851202
10.753688910817075	0.013534810603215802
10.75778731362592	0.013501676135104394
10.761611535115428	0.013470777910127038
10.765756773685064	0.013437344518066972
10.76982623040185	0.013404522343999498
10.7736215057993	0.013373948064975905
10.777737798276878	0.013340849178365949
10.781579909435118	0.013309954969010766
10.785743037673488	0.013276506686944285
10.789830384059007	0.013245149770650725
10.79364354912519	0.013216098006292145
10.7977777312715	0.013184618334982324
10.801637732098474	0.013155439884228104
10.8054219510726	0.013127034013195971
10.809527187126852	0.013096250165938269
10.813358241861767	0.013067597670630189
10.817510313676811	0.013036544285484026
10.821586603639007	0.013006073549047028
10.825388712281866	0.012977713033435763
10.829511838004853	0.012946958001842004
10.833360782408501	0.012918270457748253
10.837133944959302	0.012890211861966105
10.84122812459023	0.012859766067549069
10.845048122901822	0.012831391118741629
10.849189138293543	0.012800698755546153
10.853055972365926	0.012772038568481043
10.85684702458546	0.012743954273278022
10.860959093885121	0.012713552496995208
10.864796981865446	0.01268517782641611
10.8689558869259	0.012654459818067385
10.873039010133503	0.012624361575088368
10.87684795202177	0.012596284426146959
10.880977910990165	0.012565870879377763
10.884833688639223	0.012537573832776778
10.88861368443543	0.01250983293925742
10.892714697311767	0.012479741336396784
10.896541528868767	0.012451704696600268
10.900689377505895	0.012421377073072285
10.904761444290175	0.012391929715599766
10.908559329755118	0.012364536481441424
10.912678232300188	0.012334827828314828
10.91652295352592	0.012307104524699635
10.920688691831781	0.012277135274557833
10.924778648284795	0.012247711215961311
10.92859442341847	0.012220274637105372
10.932731215632275	0.012190580292552522
10.93659382652674	0.012162854051338112
10.940380655568358	0.012135708940255445
10.944488501690104	0.012106332912894893
10.948322166492513	0.01207891761086336
10.952476848375051	0.012049232055498578
10.956555748404739	0.012020150851177497
10.96036046711509	0.011993024468722765
10.964486202905569	0.01196364043651181
10.96833775737671	0.011936249963201688
10.972113529995003	0.011909398415365273
10.976210319693424	0.011880277695545683
10.980032928072507	0.011853145577241533
10.98417655353172	0.011823734943187926
10.988244397138084	0.01179488344505806
10.99203805942511	0.011768054500205077
10.996152738792263	0.011738955308585763
10.99999323684008	0.011711816421498279
11.004154751968025	0.011682814040480912
11.008240485243123	0.0116543403622236
11.012052037198883	0.011627796541177009
11.01618460623477	0.011599084591578723
11.02004299395132	0.011572277578148047
11.023825599815021	0.011546563832891066
11.027929222758852	0.011519522858772896
11.031758664383345	0.011494288612529421
11.035909123087967	0.011466958962083077
11.039983799939739	0.011440219769237354
11.043784295472173	0.011415279832489517
11.047905808084737	0.011388238114076521
11.051753139377963	0.011363030768747319
11.05552468881834	0.011338319938843714
11.059617255338845	0.011311522353384377
11.063435640540012	0.011286590452531836
11.067575042821309	0.011259562491278859
11.071440263783268	0.011234327950847015
11.075229702892377	0.011209663352618911
11.079340159081616	0.011182909327149
11.083176433951516	0.011157946434414298
11.087333725901546	0.011130975936572656
11.091415235998728	0.01110449707471022
11.09522256477657	0.011079813772488737
11.099350910634541	0.0110531004263614
11.103205075173175	0.011028423590085256
11.106983457858961	0.011004291562023677
11.111082857624876	0.010978170595547081
11.114908076071453	0.010953796685093293
11.119054311598157	0.010927392637825472
11.123124765272014	0.01090151741205012
11.126921037626532	0.010877385113257775
11.13103832706118	0.01085122262202208
11.13488143517649	0.010826866361041706
11.13904556037193	0.010800475607263273
11.143133903714519	0.01077457204842944
11.14694806573777	0.010750463616775676
11.151083244841152	0.010724326110769856
11.154944242625195	0.010699940674700387
11.158729458556389	0.01067610389694453
11.162835691567711	0.010650245566671202
11.166667743259696	0.010626116367146214
11.17082081203181	0.010600026750342363
11.174898098951074	0.01057441319584569
11.178701204551	0.010550531819756747
11.182825327231056	0.010524686079948586
11.186675268591774	0.010500558625358784
11.190449428099644	0.010476929533463988
11.194544604687643	0.010451354348325271
11.198365599956302	0.010427491479579507
11.20250761230509	0.010401835227092565
11.206375443334542	0.010378048053966103
11.210167492511145	0.010354726939475563
11.214280558767877	0.010329437310687596
11.218119443705271	0.010305847128339297
11.222279345722793	0.010280284276431842
11.226363465887466	0.010255200375434053
11.230173404732803	0.010231849745322473
11.234304360658268	0.010206531642397838
11.238161135264395	0.010182927951738042
11.241942128017673	0.01015988133173631
11.24604413785108	0.010134877987894423
11.249871966365149	0.01011155970628871
11.254020811959347	0.01008648157713056
11.258093875700695	0.010063037145716455
11.261892758122706	0.0100411839602007
11.266012657624845	0.010017522014033602
11.269858375807647	0.00999543478191349
11.273628312137602	0.009973805863036351
11.277719265547683	0.009950385423109536
11.281536037638427	0.00992853465325101
11.2856738268093	0.009904865284699235
11.289537434660835	0.00988283677089309
11.293325260659522	0.009861240330334503
11.297434103738338	0.009837814109417056
11.301268765497815	0.009816052610193665
11.30542444433742	0.009792679823118057
11.309504341324178	0.009769747004591814
11.313310056991599	0.0097483963653485
11.317436789739148	0.009725244771838566
11.32128934116736	0.009703639210528154
11.325066110742721	0.009682532095251098
11.329163897398212	0.009659630921750213
11.332987502734365	0.00963827315572169
11.337132125150648	0.009615203365204451
11.34120096571408	0.009592555391512648
11.344995624958175	0.009571448898813813
11.349111301282399	0.009548594600599964
11.352952796287285	0.009527262827760605
11.3571153083723	0.009504162903969658
11.361202038604466	0.009481529907895872
11.365014587517294	0.009460415373861789
11.36914815351025	0.009437545408226932
11.37300753818387	0.009416228175966856
11.376791141004642	0.009395329523220065
11.38089576090554	0.0093726707775729
11.384726199487101	0.009351573746982905
11.388877655148791	0.009328708640227433
11.392953328957633	0.009306267514173636
11.396754821447137	0.009285367476007755
11.40087733101677	0.00926276633552042
11.404725659267065	0.0092419039286237
11.408498205664511	0.009221498025801881
11.412591769142086	0.009199359060136459
11.416411151300323	0.00917868221855161
11.42055155053869	0.009156185930577002
11.424417768457719	0.009135181179797494
11.428208204523898	0.00911462084377608
11.432319657670206	0.009092446314963674
11.436156929497177	0.009071754715835219
11.440315218404276	0.009049338795633029
11.444397725458526	0.009027425102981974
11.448206051193438	0.009006983134710761
11.452335394008479	0.008984818041522381
11.456190555504183	0.008964150455237211
11.459969935147036	0.008943889212431335
11.464070331870019	0.008921916590142886
11.467896547273664	0.008901537906817901
11.472043779757438	0.008879449464703171
11.476115230388364	0.008857764641887944
11.479912499699953	0.008837595828396157
11.484030786091669	0.008815723481509587
11.487874891164047	0.008795308002674689
11.492040013316554	0.00877322370744076
11.496129353616213	0.008751541222466025
11.499944512596535	0.008731323712007974
11.504080688656986	0.008709736953991814
11.507942683398097	0.008690522337562737
11.51172889628636	0.008671783407264098
11.515836126254753	0.008651481049438815
11.519669174903807	0.008632533991242974
11.523823240632991	0.008612015821296391
11.527901524509325	0.00859193317933969
11.531705627066321	0.008573200685002539
11.535830746703446	0.008552887054019138
11.539681685021234	0.008533920286297776
11.543456841486172	0.008515326761843866
11.547553015031239	0.008495152153536894
11.551375007256969	0.00847640623018847
11.555518016562827	0.008456089014163731
11.559585244015837	0.008436157064606785
11.563378290149508	0.008417664471041433
11.567492353363308	0.008397606792797132
11.57133223525777	0.00837888585645447
11.575493134232362	0.008358653727107247
11.579578251354105	0.008338792133983777
11.583389187156511	0.008320266522828055
11.587521140039044	0.008300212252200402
11.59137891160224	0.00828148870981079
11.595160901312587	0.008263141827294972
11.599263908103064	0.008243274130911688
11.603092733574202	0.008224941399681794
11.60724257612547	0.008205134623417753
11.611316636823888	0.00818574740891792
11.615116516202969	0.008167664939841224
11.619237412662178	0.008148058395771074
11.62308412780205	0.008129765419580237
11.626855061089072	0.008111832822460759
11.630947011456223	0.008092381096296852
11.634764780504037	0.008074300779649143
11.63890356663198	0.008054700179719402
11.642768171440585	0.008036406634813524
11.64655699439634	0.008018518394993882
11.650666834432224	0.007999114531303026
11.65450249314877	0.007981017643472775
11.658659168945446	0.007961447663986583
11.662740062889274	0.007942234471841574
11.666546775513762	0.007924318258774318
11.67067450521838	0.00790492390446258
11.674528053603659	0.007886817805446956
11.67830582013609	0.007869077147667871
11.682404603748651	0.00784986261593416
11.686229206041874	0.00783193340837444
11.690374825415224	0.00781250468230222
11.694444662935727	0.007793473382179416
11.698240319136891	0.00777572420375068
11.702356992418185	0.007756627752843186
11.706199484380141	0.007738954737295726
11.710362993422226	0.007719805247651692
11.714450720611461	0.007701015585842704
11.71826426648136	0.007683526919705069
11.722398829431386	0.007664566090722041
11.726259211062075	0.007646865404898179
11.730043810839915	0.007629551601460453
11.734149427697883	0.007610769207695673
11.737980863236514	0.0075932454879146394
11.742133315855273	0.007574721112546459
11.746209986621183	0.007556623836723299
11.750012476067756	0.0075397765928186655
11.754135982594457	0.0075215430195982955
11.757985307801821	0.007504556629957361
11.761758851156337	0.007487919634496651
11.765853411590982	0.007469908377758211
11.769673790706287	0.007453103196791353
11.773815186901722	0.007434959173016861
11.777682401777819	0.00741808935997831
11.781473834801067	0.00740155012740405
11.785586284904445	0.007383613462960218
11.789424553688486	0.007366898506349353
11.793583839552653	0.007348785579229498
11.797667343563973	0.007330996575593278
11.801476666255954	0.00731440529633799
11.805607006028065	0.007296647792703448
11.809463164480839	0.007280200031829521
11.813243541080762	0.007264195629421968
11.817344934760815	0.007246832186084422
11.82117214712153	0.007230629502277395
11.825320376562374	0.007213154580721999
11.829392824150368	0.007195999237934353
11.833191090419025	0.007180004250926836
11.83731037376781	0.007162699682654046
11.841155475797258	0.007146546914089571
11.845321594906835	0.007129046387445583
11.849411932163562	0.00711190282749913
11.853228088100952	0.007095908425577856
11.85736526111847	0.007078568566005631
11.861228252816652	0.007062420673906328
11.865015462661985	0.00704659130194518
11.869123689587447	0.007029421986023792
11.87295773519357	0.007013573043407585
11.877112797879821	0.006996417437601387
11.881192078713225	0.006979596307538941
11.884997178227291	0.00696393937233634
11.889123294821486	0.006947003828613963
11.892975230096344	0.0069312006170348245
11.896751383518351	0.006915743988067048
11.900848554020488	0.006899023712757595
11.904671543203287	0.006883672955278431
11.908815549466215	0.006867105786269353
11.912883773876294	0.006850841582720346
11.916677816967034	0.006835673518503276
11.920792877137904	0.006819260022434288
11.924633755989436	0.006803940298787515
11.928795651921098	0.006787346387443768
11.932881765999909	0.006771091688969091
11.936693698759383	0.0067559735000077455
11.940826648598986	0.00673964217347339
11.944685417119251	0.006724459041166129
11.948468403786668	0.0067095852432474175
11.952572407534213	0.006693465471241138
11.95640222996242	0.006678482127108142
11.960553069470755	0.006662246799621353
11.964628127126243	0.006646308533894597
11.968429003462393	0.00663146053251516
11.972550896878673	0.0066153390408003705
11.976398608975613	0.006600224116798904
11.980170539219705	0.0065856016670797594
11.984263486543925	0.006569743763271106
11.988082252548809	0.006554965326656773
11.992222035633821	0.006538978299272318
11.996087637399496	0.006524071817765109
11.996148768003128	0.00652383638801708
11.996209898606761	0.00652360095826904
11.996332159814028	0.006523130098772966
11.99657668222856	0.006522188379780814
11.997065727057624	0.006520304941796525
11.998043816715754	0.006516539043345116
11.998104947319387	0.006516303708675436
11.99816607792302	0.006516068374005755
11.998288339130287	0.0065155977046663935
11.998532861544819	0.006514656365987676
11.999021906373883	0.006512774201306905
11.999083036977517	0.006512538958032462
11.99914416758115	0.006512303714758021
11.999266428788415	0.006511833228209144
11.999510951202947	0.00651089235215256
11.99957208180658	0.006510657139227861
11.999633212410213	0.006510421926303162
11.99975547361748	0.006509951515779743
11.999816604221113	0.006509716310595107
11.999877734824747	0.006509481113073182
11.99993886542838	0.0065092459156278195
11.999999996032011	0.006509010718182466
